A Flow is a Stream of Packets: A Stream-Structured Data Approach for DDoS Detection

Distributed Denial of Service (DDoS) attacks are getting increasingly harmful to the Internet, showing no signs of slowing down. Developing an accurate detection mechanism to thwart DDoS attacks is still a big challenge due to the rich variety of these attacks and the emergence of new attack vectors. In this paper, we propose a new tree-based DDoS detection approach that operates on a flow as a stream structure, rather than the traditional fixed-size record structure containing aggregated flow statistics. Although aggregated flow records have gained popularity over the past decade, providing an effective means for flow-based intrusion detection by inspecting only a fraction of the total traffic volume, they are inherently constrained. Their detection precision is limited not only by the lack of packet payloads, but also by their structure, which is unable to model fine-grained inter-packet relations, such as packet order and temporal relations. Additionally, inferring aggregated flow statistics must wait for the complete flow to end. Here we show that considering flow inputs as variable-length streams composed of their associated packet headers, allows for very accurate and fast detection of malicious flows. We evaluate our proposed strategy on the CICDDoS2019 and CICIDS2017 datasets, which contain a comprehensive variety of DDoS attacks. Our approach matches or exceeds existing machine learning techniques' accuracy, including state-of-the-art deep learning methods. Furthermore, our method achieves significantly earlier detection, e.g., with CICDDoS2019 detection based on the first 2 packets, which corresponds to an average time-saving of 99.79% and uses only 4--6% of the traffic volume.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> csv/ddos/cdf/BENIGN-2packet-flow-log.csv <==
-5.927297596383265699e+00,2.144346722277634398e-01
-5.854595192766530509e+00,2.144346722277634398e-01
-5.781892789149796208e+00,2.144346722277634398e-01
-5.709190385533061018e+00,2.144346722277634398e-01
-5.636487981916326717e+00,4.381720917580927965e-01
-5.563785578299591528e+00,4.381720917580927965e-01
-5.491083174682857226e+00,7.507661619367131944e-01
-5.418380771066122037e+00,7.507661619367131944e-01
-5.345678367449387736e+00,7.849669054311370076e-01
-5.272975963832652546e+00,7.947774050231216636e-01
-5.200273560215918245e+00,7.973705685012247857e-01
-5.127571156599183055e+00,7.984223411007351778e-01
-5.054868752982448754e+00,7.990026294314994670e-01
-4.982166349365713565e+00,7.995829177622637562e-01
-4.909463945748979263e+00,8.002901441653827996e-01
-4.836761542132244074e+00,8.006709583824469512e-01
-4.764059138515509773e+00,8.022848853023852866e-01
-4.691356734898774583e+00,8.030646477468499356e-01
-4.618654331282040282e+00,8.033185238915592219e-01
-4.545951927665305092e+00,8.035905340466050761e-01
-4.473249524048570791e+00,8.037174721189597193e-01
-4.400547120431835602e+00,8.039713482636691166e-01
-4.327844716815101300e+00,8.115876326049511480e-01
-4.255142313198366111e+00,8.169552996645214060e-01
-4.182439909581631809e+00,8.186598966361416929e-01
-4.109737505964897508e+00,8.207997098558351690e-01
-4.037035102348162319e+00,8.233203372925927965e-01
-3.964332698731427573e+00,8.320427962643942577e-01
-3.891630295114692828e+00,8.411098014325870675e-01
-3.818927891497958083e+00,8.543113609574760625e-01
-3.746225487881223337e+00,8.806238099555718790e-01
-3.673523084264488592e+00,9.059207543748301061e-01
-3.600820680647753846e+00,9.158400580288330595e-01
-3.528118277031019101e+00,9.174539849487713949e-01
-3.455415873414284356e+00,9.179980052588631034e-01
-3.382713469797549610e+00,9.181430773415542035e-01
-3.310011066180814865e+00,9.181974793725633521e-01
-3.237308662564080119e+00,9.181974793725633521e-01
-3.164606258947345374e+00,9.181974793725633521e-01
-3.091903855330610629e+00,9.182156133828996980e-01
-3.019201451713875883e+00,9.182156133828996980e-01
-2.946499048097141138e+00,9.182156133828996980e-01
-2.873796644480406393e+00,9.182881494242451925e-01
-2.801094240863671647e+00,9.183788194759272550e-01
-2.728391837246936902e+00,9.184150874966000577e-01
-2.655689433630202156e+00,9.184513555172728605e-01
-2.582987030013467411e+00,9.185964275999639606e-01
-2.510284626396733110e+00,9.186870976516460230e-01
-2.437582222779998364e+00,9.187596336929915175e-01
-2.364879819163263619e+00,9.188321697343370120e-01
-2.292177415546528874e+00,9.188321697343370120e-01
-2.219475011929794128e+00,9.188503037446733579e-01
-2.146772608313059383e+00,9.189591078066916552e-01
-2.074070204696324637e+00,9.190135098377008038e-01
-2.001367801079589892e+00,9.190316438480371497e-01
-1.928665397462855147e+00,9.190497778583734956e-01
-1.855962993846119957e+00,9.192855199927465470e-01
-1.783260590229385656e+00,9.197932722821653417e-01
-1.710558186612650466e+00,9.199020763441836390e-01
-1.637855782995916165e+00,9.272100825097472354e-01
-1.565153379379180976e+00,9.336295221688277746e-01
-1.492450975762446674e+00,9.401033638589174624e-01
-1.419748572145711485e+00,9.464865354973251987e-01
-1.347046168528977184e+00,9.591803427327952880e-01
-1.274343764912242882e+00,9.640583915132830972e-01
-1.201641361295507693e+00,9.886662435397585158e-01
-1.128938957678773392e+00,9.892646658808591509e-01
-1.056236554062038202e+00,9.897361501496051428e-01
-9.835341504453039008e-01,9.923474476380447218e-01
-9.108317468285687113e-01,9.930002720101546165e-01
-8.381293432118344100e-01,9.932904161755368166e-01
-7.654269395950992205e-01,9.937074984132735489e-01
-6.927245359783649192e-01,9.942515187233652574e-01
-6.200221323616297298e-01,9.943965908060563574e-01
-5.473197287448954285e-01,9.947048689817749034e-01
-4.746173251281602390e-01,9.948862090851386952e-01
-4.019149215114259377e-01,9.959923837156582360e-01
-3.292125178946907482e-01,9.964275999637315362e-01
-2.565101142779564469e-01,9.964820019947406848e-01
-1.838077106612212575e-01,9.964820019947406848e-01
-1.111053070444869562e-01,9.966089400670953280e-01
-3.840290342775176669e-02,9.967902801704592308e-01
3.429950018898253461e-02,9.969353522531503309e-01
1.070019038057177241e-01,9.969716202738231337e-01
1.797043074224520254e-01,9.970078882944959364e-01
2.524067110391872149e-01,9.970441563151688502e-01
3.251091146559215161e-01,9.971710943875234934e-01
3.978115182726567056e-01,9.976425786562694853e-01
4.705139218893910069e-01,9.980777949043427855e-01
5.432163255061261964e-01,9.984042070903977883e-01
6.159187291228604977e-01,9.986762172454436426e-01
6.886211327395956872e-01,9.988938253694802372e-01
7.613235363563299885e-01,9.990026294314985345e-01
8.340259399730651779e-01,9.991477015141897455e-01
9.067283435897994792e-01,9.992565055762080428e-01
9.794307472065337805e-01,9.995103817209174402e-01
1.052133150823268970e+00,9.997279898449540347e-01
1.124835554440003271e+00,9.998730619276452458e-01
1.197537958056738461e+00,9.999637319793271972e-01
1.270240361673473872e+00,1.000000000000000000e+00


==> csv/ddos/cdf/BENIGN-full-flow-log.csv <==
-5.919208233068300906e+00,5.636743215031330551e-02
-5.838416466136600924e+00,5.636743215031330551e-02
-5.757624699204901830e+00,5.636743215031330551e-02
-5.676832932273202736e+00,7.535454610899162964e-02
-5.596041165341502754e+00,7.535454610899162964e-02
-5.515249398409803661e+00,9.284788712115783771e-02
-5.434457631478103679e+00,9.284788712115783771e-02
-5.353665864546404585e+00,1.068857533654887226e-01
-5.272874097614705491e+00,1.120149737239942295e-01
-5.192082330683005509e+00,1.141386509250596620e-01
-5.111290563751306415e+00,1.149305305593552456e-01
-5.030498796819607321e+00,1.153084731120872369e-01
-4.949707029887907339e+00,1.158123965157298874e-01
-4.868915262956208245e+00,1.163343171837883383e-01
-4.788123496024509151e+00,1.166762652076887008e-01
-4.707331729092809169e+00,1.169282269095100191e-01
-4.626539962161110076e+00,1.171801886113313512e-01
-4.545748195229410982e+00,1.175041393708158993e-01
-4.464956428297711000e+00,1.176661147505581734e-01
-4.384164661366011906e+00,1.179540709812111066e-01
-4.303372894434312812e+00,1.201137427111081818e-01
-4.222581127502612830e+00,1.214095457490464020e-01
-4.141789360570913736e+00,1.245950615506445647e-01
-4.060997593639214642e+00,1.267367360161258116e-01
-3.980205826707514660e+00,1.347815132099922930e-01
-3.899414059775815122e+00,1.454178964797352425e-01
-3.818622292844116028e+00,1.592217982866606374e-01
-3.737830525912416491e+00,1.864516593477792417e-01
-3.657038758980716953e+00,2.131056079475919796e-01
-3.576246992049017415e+00,2.253077532215103373e-01
-3.495455225117318321e+00,2.333885249442085030e-01
-3.414663458185618783e+00,2.383917644518033507e-01
-3.333871691253919245e+00,2.415952775178173140e-01
-3.253079924322220151e+00,2.453567057807213569e-01
-3.172288157390520613e+00,2.492981066877834884e-01
-3.091496390458821075e+00,2.527355841912029555e-01
-3.010704623527121537e+00,2.560110863148801208e-01
-2.929912856595422443e+00,2.594845583471312445e-01
-2.849121089663722906e+00,2.623281261248289753e-01
-2.768329322732023368e+00,2.652616802246058336e-01
-2.687537555800324274e+00,2.674393492189187094e-01
-2.606745788868624736e+00,2.683032179108775228e-01
-2.525954021936925198e+00,2.686811604636095141e-01
-2.445162255005225660e+00,2.688431358433517882e-01
-2.364370488073526566e+00,2.689331221654308601e-01
-2.283578721141827028e+00,2.689871139586782478e-01
-2.202786954210127490e+00,2.690771002807573198e-01
-2.121995187278428396e+00,2.691130948095889486e-01
-2.041203420346728858e+00,2.691310920740047630e-01
-1.960411653415029321e+00,2.692750701893312226e-01
-1.879619886483330227e+00,2.693110647181628514e-01
-1.798828119551630245e+00,2.698689799150529312e-01
-1.718036352619931151e+00,2.699589662371319476e-01
-1.637244585688232057e+00,5.724569865380469968e-01
-1.556452818756532075e+00,5.823194874379101771e-01
-1.475661051824832981e+00,6.101792527535823130e-01
-1.394869284893133887e+00,6.156324238715723540e-01
-1.314077517961433905e+00,6.841840040313874605e-01
-1.233285751029734811e+00,7.257576848319059470e-01
-1.152493984098034829e+00,7.475703693038660003e-01
-1.071702217166335735e+00,7.548412641278527957e-01
-9.909104502346366417e-01,7.728565258080773992e-01
-9.101186833029366596e-01,7.804693686559645016e-01
-8.293269163712375658e-01,7.890900583111368771e-01
-7.485351494395384719e-01,7.947771938665324498e-01
-6.677433825078384899e-01,8.003023540421856374e-01
-5.869516155761393961e-01,8.099848822978907847e-01
-5.061598486444403022e-01,8.168058455114823868e-01
-4.253680817127403202e-01,8.224029947447988320e-01
-3.445763147810412264e-01,8.252825570513282472e-01
-2.637845478493412443e-01,8.308437117558131746e-01
-1.829927809176421505e-01,8.335972932114319445e-01
-1.022010139859430566e-01,8.368188035418616666e-01
-2.140924705424307461e-02,8.384565546037002770e-01
5.938251987745601923e-02,8.412281333237348058e-01
1.401742868091551131e-01,8.426679144769996244e-01
2.209660537408550951e-01,8.452415232884601393e-01
3.017578206725541889e-01,8.460334029227557506e-01
3.825495876042532828e-01,8.471672305809516690e-01
4.633413545359532648e-01,8.477431430422576186e-01
5.441331214676523587e-01,8.499208120365705499e-01
6.249248883993514525e-01,8.505687135555396461e-01
7.057166553310514345e-01,8.541141746454539163e-01
7.865084222627505284e-01,8.686739615578433771e-01
8.673001891944505104e-01,8.915844791591678309e-01
9.480919561261496042e-01,8.920344107695630242e-01
1.028883723057848698e+00,9.036246490533439424e-01
1.109675489989548680e+00,9.044705204808869414e-01
1.190467256921247774e+00,9.108055575552516103e-01
1.271259023852946868e+00,9.125872867324167359e-01
1.352050790784646850e+00,9.160787560290835074e-01
1.432842557716345944e+00,9.171225973652005203e-01
1.513634324648045038e+00,9.206140666618675139e-01
1.594426091579745020e+00,9.219638614930530940e-01
1.675217858511444113e+00,9.239615578432078813e-01
1.756009625443143207e+00,9.288748110287237125e-01
1.836801392374843189e+00,9.380714131452018156e-01
1.917593159306542283e+00,9.401590958174356194e-01
1.998384926238242265e+00,9.413289180044631665e-01
2.079176693169941359e+00,1.000000000000000000e+00


==> csv/ddos/cdf/BENIGN_2packet_flow.csv <==
1.863127900000000059e-01,9.942333847130303548e-01
3.726245799999999830e-01,9.959561156949868765e-01
5.589363700000000712e-01,9.964820019947421281e-01
7.452481600000000483e-01,9.965364040257512768e-01
9.315599500000000255e-01,9.967902801704606741e-01
1.117871740000000003e+00,9.969534862634881200e-01
1.304183529999999980e+00,9.969716202738244659e-01
1.490495319999999957e+00,9.969897542841608118e-01
1.676807109999999934e+00,9.970441563151700715e-01
1.863118899999999911e+00,9.970441563151700715e-01
2.049430690000000332e+00,9.970622903255064173e-01
2.235742480000000310e+00,9.972436304288702091e-01
2.422054270000000287e+00,9.975156405839160634e-01
2.608366060000000264e+00,9.978783207906437580e-01
2.794677850000000241e+00,9.980415268836712039e-01
2.980989640000000218e+00,9.981140629250168095e-01
3.167301430000000195e+00,9.982410009973715637e-01
3.353613220000000172e+00,9.983316710490534041e-01
3.539925010000000150e+00,9.984042070903990096e-01
3.726236800000000127e+00,9.984767431317445041e-01
3.912548590000000104e+00,9.986036812040993693e-01
4.098860380000000525e+00,9.986580832351085180e-01
4.285172170000000058e+00,9.986943512557812097e-01
4.471483960000000479e+00,9.987668872971268152e-01
4.657795750000000012e+00,9.988212893281359639e-01
4.844107540000000434e+00,9.988575573488086556e-01
5.030419329999999967e+00,9.989119593798179153e-01
5.216731120000000388e+00,9.989119593798179153e-01
5.403042909999999921e+00,9.989844954211634098e-01
5.589354700000000342e+00,9.989844954211634098e-01
5.775666489999999875e+00,9.990026294314997557e-01
5.961978280000000296e+00,9.990207634418361016e-01
6.148290070000000718e+00,9.990751654728453612e-01
6.334601860000000251e+00,9.990751654728453612e-01
6.520913650000000672e+00,9.991114334935180530e-01
6.707225440000000205e+00,9.991477015141907447e-01
6.893537230000000626e+00,9.991477015141907447e-01
7.079849020000000159e+00,9.991658355245270906e-01
7.266160810000000581e+00,9.991839695348634365e-01
7.452472600000000114e+00,9.991839695348634365e-01
7.638784390000000535e+00,9.992021035451997824e-01
7.825096180000000068e+00,9.992202375555361282e-01
8.011407969999998713e+00,9.992565055762088200e-01
8.197719760000000022e+00,9.993109076072179686e-01
8.384031549999999555e+00,9.993290416175543145e-01
8.570343339999999088e+00,9.993471756278906604e-01
8.756655129999998621e+00,9.993471756278906604e-01
8.942966919999999931e+00,9.993471756278906604e-01
9.129278709999999464e+00,9.993653096382270062e-01
9.315590499999998997e+00,9.994197116692362659e-01
9.501902290000000306e+00,9.994922477105817604e-01
9.688214079999999839e+00,9.995103817209181063e-01
9.874525869999999372e+00,9.995285157312544522e-01
1.006083765999999891e+01,9.995466497415907980e-01
1.024714945000000021e+01,9.995647837519271439e-01
1.043346123999999975e+01,9.995647837519271439e-01
1.061977302999999928e+01,9.996373197932727495e-01
1.080608481999999881e+01,9.996554538036090953e-01
1.099239661000000012e+01,9.996735878139454412e-01
1.117870839999999966e+01,9.997279898449545898e-01
1.136502018999999919e+01,9.997279898449545898e-01
1.155133197999999872e+01,9.997279898449545898e-01
1.173764377000000003e+01,9.997279898449545898e-01
1.192395555999999956e+01,9.997279898449545898e-01
1.211026734999999910e+01,9.997461238552909357e-01
1.229657914000000041e+01,9.997461238552909357e-01
1.248289092999999994e+01,9.997642578656272816e-01
1.266920271999999947e+01,9.997823918759636275e-01
1.285551450999999901e+01,9.997823918759636275e-01
1.304182630000000032e+01,9.998186598966363192e-01
1.322813808999999985e+01,9.998186598966363192e-01
1.341444987999999938e+01,9.998730619276455789e-01
1.360076166999999892e+01,9.999093299483182706e-01
1.378707346000000022e+01,9.999093299483182706e-01
1.397338524999999976e+01,9.999274639586546165e-01
1.415969703999999929e+01,9.999274639586546165e-01
1.434600882999999882e+01,9.999274639586546165e-01
1.453232062000000013e+01,9.999274639586546165e-01
1.471863240999999967e+01,9.999274639586546165e-01
1.490494419999999920e+01,9.999455979689909624e-01
1.509125599000000051e+01,9.999455979689909624e-01
1.527756778000000004e+01,9.999455979689909624e-01
1.546387956999999957e+01,9.999637319793273083e-01
1.565019135999999911e+01,9.999637319793273083e-01
1.583650315000000042e+01,9.999637319793273083e-01
1.602281493999999995e+01,9.999637319793273083e-01
1.620912673000000126e+01,9.999637319793273083e-01
1.639543852000000257e+01,9.999637319793273083e-01
1.658175031000000033e+01,9.999637319793273083e-01
1.676806210000000164e+01,9.999637319793273083e-01
1.695437389000000294e+01,9.999637319793273083e-01
1.714068568000000070e+01,9.999637319793273083e-01
1.732699747000000201e+01,9.999637319793273083e-01
1.751330925999999977e+01,9.999637319793273083e-01
1.769962105000000108e+01,9.999637319793273083e-01
1.788593284000000239e+01,9.999637319793273083e-01
1.807224463000000014e+01,9.999637319793273083e-01
1.825855642000000145e+01,9.999818659896636541e-01
1.844486821000000276e+01,9.999818659896636541e-01
1.863118000000000052e+01,1.000000000000000000e+00


==> csv/ddos/cdf/BENIGN_full_flow.csv <==
1.199988409999999783e+00,8.417320567273770537e-01
2.399975819999999871e+00,8.471312360521198181e-01
3.599963229999999736e+00,8.499388093009859757e-01
4.799950639999999602e+00,8.515765603628245861e-01
5.999938049999999912e+00,8.670902022892518213e-01
7.199925459999999333e+00,8.777985746166580006e-01
8.399912869999997866e+00,8.918184435965731405e-01
9.599900279999998176e+00,8.984234396371749698e-01
1.079988768999999849e+01,9.036966381110070889e-01
1.199987509999999880e+01,9.041825642502339111e-01
1.319986250999999733e+01,9.045065150097183482e-01
1.439984991999999764e+01,9.078720034554745855e-01
1.559983732999999795e+01,9.110935137859043076e-01
1.679982473999999826e+01,9.121913469152685972e-01
1.799981215000000034e+01,9.124253113526741288e-01
1.919979955999999888e+01,9.129292347563168208e-01
2.039978696999999741e+01,9.152688791303719151e-01
2.159977437999999950e+01,9.157368080051829784e-01
2.279976178999999803e+01,9.161507450867466540e-01
2.399974920000000012e+01,9.164746958462310911e-01
2.519973660999999865e+01,9.169246274566262844e-01
2.639972401999999718e+01,9.171046001007843174e-01
2.759971142999999927e+01,9.171405946296160572e-01
2.879969883999999780e+01,9.175725289755953806e-01
2.999968624999999633e+01,9.178064934130009123e-01
3.119967365999999842e+01,9.205420776042038122e-01
3.239966106999999340e+01,9.206140666618670698e-01
3.359964847999999193e+01,9.206500611906986986e-01
3.479963588999999047e+01,9.207580447771935850e-01
3.599962329999999611e+01,9.212259736520046483e-01
3.719961070999999464e+01,9.213699517673310524e-01
3.839959811999999317e+01,9.218018861133104869e-01
3.959958552999999171e+01,9.220178532863002596e-01
4.079957293999999024e+01,9.226117630120219681e-01
4.199956034999999588e+01,9.227197465985168545e-01
4.319954775999999441e+01,9.227917356561800011e-01
4.439953516999999295e+01,9.229177165070906463e-01
4.559952257999999148e+01,9.234756317039807261e-01
4.679950998999999001e+01,9.238175797278811441e-01
4.799949739999999565e+01,9.242675113382762264e-01
4.919948480999999418e+01,9.248434237995821761e-01
5.039947221999999272e+01,9.252393636167300928e-01
5.159945962999999125e+01,9.253293499388089982e-01
5.279944703999998978e+01,9.255093225829671422e-01
5.399943444999998832e+01,9.269311064718160909e-01
5.519942185999999396e+01,9.287488301778127342e-01
5.639940926999999249e+01,9.288028219710602329e-01
5.759939667999999102e+01,9.289108055575550082e-01
5.879938408999998956e+01,9.299366496292561513e-01
5.999937149999998809e+01,9.308365128500466490e-01
6.119935890999999373e+01,9.354438125404935800e-01
6.239934631999999226e+01,9.370815636023321904e-01
6.359933372999999079e+01,9.374595061550641262e-01
6.479932113999998933e+01,9.376934705924696578e-01
6.599930854999999497e+01,9.379094377654594306e-01
6.719929595999998639e+01,9.379994240875383360e-01
6.839928336999999203e+01,9.380714131452015936e-01
6.959927077999998346e+01,9.382333885249438676e-01
7.079925818999998910e+01,9.387193146641706898e-01
7.199924559999999474e+01,9.388452955150813350e-01
7.319923300999998617e+01,9.389532791015762214e-01
7.439922041999999180e+01,9.390432654236552379e-01
7.559920782999998323e+01,9.393852134475556559e-01
7.679919523999998887e+01,9.395831833561295587e-01
7.799918264999999451e+01,9.396911669426244451e-01
7.919917005999998594e+01,9.397631560002875917e-01
8.039915746999999158e+01,9.399791231732773644e-01
8.159914487999998300e+01,9.400691094953563809e-01
8.279913228999998864e+01,9.401590958174352863e-01
8.399911969999999428e+01,9.403750629904250591e-01
8.519910710999998571e+01,9.406630192210780894e-01
8.639909451999999135e+01,9.407710028075729758e-01
8.759908192999998278e+01,9.407890000719887347e-01
8.879906933999998842e+01,9.408069973364044936e-01
8.999905674999999405e+01,9.408429918652361224e-01
9.119904415999998548e+01,9.408429918652361224e-01
9.239903156999999112e+01,9.408789863940678622e-01
9.359901897999998255e+01,9.409149809228994910e-01
9.479900638999998819e+01,9.409689727161468786e-01
9.599899379999999383e+01,9.412209344179681692e-01
9.719898120999998525e+01,9.412569289467999090e-01
9.839896861999999089e+01,9.412749262112156678e-01
9.959895602999998232e+01,9.413289180044630555e-01
1.007989434399999880e+02,9.414009070621263131e-01
1.019989308499999794e+02,9.414369015909579419e-01
1.031989182599999850e+02,9.415808797062843460e-01
1.043989056699999907e+02,9.418328414081057476e-01
1.055988930799999821e+02,9.420488085810954093e-01
1.067988804899999877e+02,9.423367648117484396e-01
1.079988678999999792e+02,9.424807429270748438e-01
1.091988553099999848e+02,9.428406882153910207e-01
1.103988427199999904e+02,9.442984666330714871e-01
1.115988301299999819e+02,9.468000863868689665e-01
1.127988175399999875e+02,9.487257936793604962e-01
1.139988049499999789e+02,9.509934489957524439e-01
1.151987923599999846e+02,9.551328198113885337e-01
1.163987797699999902e+02,9.652472824130731155e-01
1.175987671799999816e+02,9.880318191634872571e-01
1.187987545899999873e+02,9.970844431646390671e-01
1.199987419999999929e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_DNS_2packet_flow.csv <==
9.999999999999999547e-07,0.000000000000000000e+00
1.999999999999999909e-06,7.039762694616822358e-01
3.000000000000000076e-06,8.562665706245156105e-01
3.999999999999999819e-06,8.633862466164288207e-01
4.999999999999999562e-06,8.665031316643841963e-01
6.000000000000000152e-06,8.690065542476325122e-01
6.999999999999999895e-06,8.715547988358780529e-01
7.999999999999999638e-06,8.727918448631943882e-01
9.000000000000000228e-06,8.733162829769623992e-01
9.999999999999999124e-06,8.736318959891078428e-01
1.099999999999999971e-05,8.739235488511166716e-01
1.200000000000000030e-05,8.745142904837973630e-01
1.299999999999999920e-05,8.746671397174280438e-01
1.399999999999999979e-05,8.747369546376539962e-01
1.499999999999999869e-05,8.751027600332755840e-01
1.599999999999999928e-05,8.758364363547028741e-01
1.699999999999999987e-05,8.760514580468778956e-01
1.800000000000000046e-05,8.761419282689458798e-01
1.899999999999999766e-05,8.762078186818217373e-01
1.999999999999999825e-05,8.762706107994213678e-01
2.099999999999999884e-05,8.763239014781737390e-01
2.199999999999999943e-05,8.763691365892075646e-01
2.300000000000000002e-05,8.764201551847572436e-01
2.400000000000000061e-05,8.764771638178411317e-01
2.499999999999999781e-05,8.765399559354407621e-01
2.599999999999999840e-05,8.765940728262667792e-01
2.699999999999999899e-05,8.766469503989823275e-01
2.799999999999999958e-05,8.766915658509609743e-01
2.900000000000000017e-05,8.767429975525474761e-01
2.999999999999999737e-05,8.768072355412760421e-01
3.100000000000000135e-05,8.768927484909019299e-01
3.199999999999999855e-05,8.770073854161248850e-01
3.299999999999999575e-05,8.771333827573609687e-01
3.399999999999999973e-05,8.772339740773313910e-01
3.499999999999999693e-05,8.772975924070047782e-01
3.600000000000000091e-05,8.773550141461254892e-01
3.699999999999999811e-05,8.774116096731725545e-01
3.799999999999999532e-05,8.775049716374982989e-01
3.899999999999999929e-05,8.776914890131314317e-01
3.999999999999999650e-05,8.780213541835478752e-01
4.100000000000000047e-05,8.784734987408688855e-01
4.199999999999999768e-05,8.790035137861341719e-01
4.299999999999999488e-05,8.799113143020892425e-01
4.399999999999999886e-05,8.821237036823841304e-01
4.499999999999999606e-05,8.867915953456539935e-01
4.600000000000000004e-05,8.963727636580763880e-01
4.699999999999999724e-05,9.167130721469695098e-01
4.800000000000000122e-05,9.484693594109084858e-01
4.899999999999999842e-05,9.743033585307140365e-01
4.999999999999999562e-05,9.874789624696785895e-01
5.099999999999999960e-05,9.936142067758028107e-01
5.199999999999999680e-05,9.961289897750642552e-01
5.300000000000000078e-05,9.971022675978585825e-01
5.399999999999999798e-05,9.975325175352270923e-01
5.499999999999999518e-05,9.977448540381625985e-01
5.599999999999999916e-05,9.978563926681093266e-01
5.699999999999999636e-05,9.979328172849247780e-01
5.800000000000000034e-05,9.979987076978006355e-01
5.899999999999999754e-05,9.980538573537186542e-01
5.999999999999999474e-05,9.981019842070104620e-01
6.099999999999999872e-05,9.981472193180443986e-01
6.200000000000000270e-05,9.981868774975810599e-01
6.299999999999999990e-05,9.982304601844675940e-01
6.399999999999999710e-05,9.982891212416987736e-01
6.499999999999999431e-05,9.983674048356798725e-01
6.599999999999999151e-05,9.984601471409504381e-01
6.700000000000000226e-05,9.985359520987104887e-01
6.799999999999999946e-05,9.985981245572548293e-01
6.899999999999999667e-05,9.986553397433571844e-01
6.999999999999999387e-05,9.987069779979621531e-01
7.099999999999999107e-05,9.987575834874750091e-01
7.200000000000000182e-05,9.988191362869641710e-01
7.299999999999999903e-05,9.988726335187348981e-01
7.399999999999999623e-05,9.989372846135002870e-01
7.499999999999999343e-05,9.989998701780814505e-01
7.599999999999999063e-05,9.990645212728469504e-01
7.700000000000000139e-05,9.991227692240414182e-01
7.799999999999999859e-05,9.991843220235305800e-01
7.899999999999999579e-05,9.992320357707854539e-01
7.999999999999999299e-05,9.992698349731562457e-01
8.099999999999999019e-05,9.993068079634533918e-01
8.200000000000000095e-05,9.993394433403637311e-01
8.299999999999999815e-05,9.993706328461451349e-01
8.399999999999999535e-05,9.994071927304054581e-01
8.499999999999999255e-05,9.994404477663710873e-01
8.599999999999998976e-05,9.994726700372446038e-01
8.700000000000000051e-05,9.995176985952601845e-01
8.799999999999999771e-05,9.995542584795205077e-01
8.899999999999999491e-05,9.996034180979044281e-01
8.999999999999999212e-05,9.996538170343989282e-01
9.099999999999998932e-05,9.997017373346722691e-01
9.200000000000000007e-05,9.997438741504299786e-01
9.299999999999999727e-05,9.997849782010954645e-01
9.399999999999999448e-05,9.998194725551715623e-01
9.499999999999999168e-05,9.998519013790634347e-01
9.600000000000000243e-05,9.998818515667343698e-01
9.699999999999999963e-05,9.999103558832763694e-01
9.799999999999999684e-05,9.999398929649103707e-01
9.899999999999999404e-05,9.999719086827654202e-01
1.000000000000000048e-04,9.999999998932704859e-01


==> csv/ddos/cdf/DrDoS_DNS_2packet_flow_log.csv <==
-5.992346247077704469e+00,6.950740897397823526e-01
-5.984692494155408937e+00,6.950740897397823526e-01
-5.977038741233112518e+00,6.950740897397823526e-01
-5.969384988310816986e+00,6.950740897397823526e-01
-5.961731235388521455e+00,6.950740897397823526e-01
-5.954077482466225923e+00,6.950740897397823526e-01
-5.946423729543930392e+00,6.950740897397823526e-01
-5.938769976621633973e+00,6.950740897397823526e-01
-5.931116223699338441e+00,6.950740897397823526e-01
-5.923462470777042910e+00,6.950740897397823526e-01
-5.915808717854747378e+00,6.950740897397823526e-01
-5.908154964932451847e+00,6.950740897397823526e-01
-5.900501212010155427e+00,6.950740897397823526e-01
-5.892847459087859896e+00,6.950740897397823526e-01
-5.885193706165564365e+00,6.950740897397823526e-01
-5.877539953243268833e+00,6.950740897397823526e-01
-5.869886200320973302e+00,6.950740897397823526e-01
-5.862232447398677770e+00,6.950740897397823526e-01
-5.854578694476381351e+00,6.950740897397823526e-01
-5.846924941554085819e+00,6.950740897397823526e-01
-5.839271188631790288e+00,6.950740897397823526e-01
-5.831617435709494757e+00,6.950740897397823526e-01
-5.823963682787199225e+00,6.950740897397823526e-01
-5.816309929864902806e+00,6.950740897397823526e-01
-5.808656176942607274e+00,6.950740897397823526e-01
-5.801002424020311743e+00,6.950740897397823526e-01
-5.793348671098016212e+00,6.950740897397823526e-01
-5.785694918175720680e+00,6.950740897397823526e-01
-5.778041165253424261e+00,6.950740897397823526e-01
-5.770387412331128729e+00,6.950740897397823526e-01
-5.762733659408833198e+00,6.950740897397823526e-01
-5.755079906486537666e+00,6.950740897397823526e-01
-5.747426153564242135e+00,6.950740897397823526e-01
-5.739772400641945715e+00,6.950740897397823526e-01
-5.732118647719650184e+00,6.950740897397823526e-01
-5.724464894797354653e+00,6.950740897397823526e-01
-5.716811141875059121e+00,6.950740897397823526e-01
-5.709157388952763590e+00,6.950740897397823526e-01
-5.701503636030468058e+00,6.950740897397823526e-01
-5.693849883108171639e+00,8.454385935573404121e-01
-5.686196130185876108e+00,8.454385935573404121e-01
-5.678542377263580576e+00,8.454385935573404121e-01
-5.670888624341285045e+00,8.454385935573404121e-01
-5.663234871418989513e+00,8.454385935573404121e-01
-5.655581118496693094e+00,8.454385935573404121e-01
-5.647927365574397562e+00,8.454385935573404121e-01
-5.640273612652102031e+00,8.454385935573404121e-01
-5.632619859729806500e+00,8.454385935573404121e-01
-5.624966106807510968e+00,8.454385935573404121e-01
-5.617312353885214549e+00,8.454385935573404121e-01
-5.609658600962919017e+00,8.454385935573404121e-01
-5.602004848040623486e+00,8.454385935573404121e-01
-5.594351095118327954e+00,8.454385935573404121e-01
-5.586697342196032423e+00,8.454385935573404121e-01
-5.579043589273736004e+00,8.454385935573404121e-01
-5.571389836351440472e+00,8.454385935573404121e-01
-5.563736083429144941e+00,8.454385935573404121e-01
-5.556082330506849409e+00,8.454385935573404121e-01
-5.548428577584553878e+00,8.454385935573404121e-01
-5.540774824662257458e+00,8.454385935573404121e-01
-5.533121071739961927e+00,8.454385935573404121e-01
-5.525467318817666396e+00,8.454385935573404121e-01
-5.517813565895370864e+00,8.524682372030069066e-01
-5.510159812973075333e+00,8.524682372030069066e-01
-5.502506060050778913e+00,8.524682372030069066e-01
-5.494852307128483382e+00,8.524682372030069066e-01
-5.487198554206187850e+00,8.524682372030069066e-01
-5.479544801283892319e+00,8.524682372030069066e-01
-5.471891048361596788e+00,8.524682372030069066e-01
-5.464237295439300368e+00,8.524682372030069066e-01
-5.456583542517004837e+00,8.524682372030069066e-01
-5.448929789594709305e+00,8.524682372030069066e-01
-5.441276036672413774e+00,8.524682372030069066e-01
-5.433622283750118243e+00,8.524682372030069066e-01
-5.425968530827822711e+00,8.524682372030069066e-01
-5.418314777905526292e+00,8.524682372030069066e-01
-5.410661024983230760e+00,8.524682372030069066e-01
-5.403007272060935229e+00,8.524682372030069066e-01
-5.395353519138639697e+00,8.555457074694232666e-01
-5.387699766216344166e+00,8.555457074694232666e-01
-5.380046013294047746e+00,8.555457074694232666e-01
-5.372392260371752215e+00,8.555457074694232666e-01
-5.364738507449456684e+00,8.555457074694232666e-01
-5.357084754527161152e+00,8.555457074694232666e-01
-5.349431001604865621e+00,8.555457074694232666e-01
-5.341777248682570089e+00,8.555457074694232666e-01
-5.334123495760273670e+00,8.555457074694232666e-01
-5.326469742837978139e+00,8.555457074694232666e-01
-5.318815989915682607e+00,8.555457074694232666e-01
-5.311162236993387076e+00,8.555457074694232666e-01
-5.303508484071091544e+00,8.555457074694232666e-01
-5.295854731148795125e+00,8.580174728523896066e-01
-5.288200978226499593e+00,8.580174728523896066e-01
-5.280547225304204062e+00,8.580174728523896066e-01
-5.272893472381908531e+00,8.580174728523896066e-01
-5.265239719459612999e+00,8.580174728523896066e-01
-5.257585966537316580e+00,8.580174728523896066e-01
-5.249932213615021048e+00,8.580174728523896066e-01
-5.242278460692725517e+00,8.580174728523896066e-01
-5.234624707770429985e+00,8.580174728523896066e-01
-5.226970954848134454e+00,8.580174728523896066e-01
-5.219317201925838035e+00,8.605334934406451142e-01
-5.211663449003542503e+00,8.605334934406451142e-01
-5.204009696081246972e+00,8.605334934406451142e-01
-5.196355943158951440e+00,8.605334934406451142e-01
-5.188702190236655909e+00,8.605334934406451142e-01
-5.181048437314359489e+00,8.605334934406451142e-01
-5.173394684392063958e+00,8.605334934406451142e-01
-5.165740931469768427e+00,8.605334934406451142e-01
-5.158087178547472895e+00,8.605334934406451142e-01
-5.150433425625177364e+00,8.617548963184162858e-01
-5.142779672702880944e+00,8.617548963184162858e-01
-5.135125919780585413e+00,8.617548963184162858e-01
-5.127472166858289881e+00,8.617548963184162858e-01
-5.119818413935994350e+00,8.617548963184162858e-01
-5.112164661013698819e+00,8.617548963184162858e-01
-5.104510908091402399e+00,8.617548963184162858e-01
-5.096857155169106868e+00,8.622727026144024753e-01
-5.089203402246811336e+00,8.622727026144024753e-01
-5.081549649324515805e+00,8.622727026144024753e-01
-5.073895896402220274e+00,8.622727026144024753e-01
-5.066242143479923854e+00,8.622727026144024753e-01
-5.058588390557628323e+00,8.622727026144024753e-01
-5.050934637635332791e+00,8.622727026144024753e-01
-5.043280884713037260e+00,8.625843245207699406e-01
-5.035627131790741728e+00,8.625843245207699406e-01
-5.027973378868446197e+00,8.625843245207699406e-01
-5.020319625946149777e+00,8.625843245207699406e-01
-5.012665873023854246e+00,8.625843245207699406e-01
-5.005012120101558715e+00,8.625843245207699406e-01
-4.997358367179263183e+00,8.628722892667063382e-01
-4.989704614256966764e+00,8.628722892667063382e-01
-4.982050861334672121e+00,8.628722892667063382e-01
-4.974397108412375701e+00,8.628722892667063382e-01
-4.966743355490080170e+00,8.628722892667063382e-01
-4.959089602567784638e+00,8.628722892667063382e-01
-4.951435849645489107e+00,8.634555606359541891e-01
-4.943782096723193575e+00,8.634555606359541891e-01
-4.936128343800897156e+00,8.634555606359541891e-01
-4.928474590878601624e+00,8.634555606359541891e-01
-4.920820837956306093e+00,8.634555606359541891e-01
-4.913167085034010562e+00,8.636064770042211070e-01
-4.905513332111715030e+00,8.636064770042211070e-01
-4.897859579189418611e+00,8.636064770042211070e-01
-4.890205826267123079e+00,8.636064770042211070e-01
-4.882552073344827548e+00,8.636754090751322943e-01
-4.874898320422532016e+00,8.636754090751322943e-01
-4.867244567500236485e+00,8.636754090751322943e-01
-4.859590814577940066e+00,8.636754090751322943e-01
-4.851937061655644534e+00,8.640365886537819673e-01
-4.844283308733349003e+00,8.640365886537819673e-01
-4.836629555811053471e+00,8.640365886537819673e-01
-4.828975802888757940e+00,8.640365886537819673e-01
-4.821322049966461520e+00,8.647609872214632176e-01
-4.813668297044165989e+00,8.647609872214632176e-01
-4.806014544121870458e+00,8.647609872214632176e-01
-4.798360791199574926e+00,8.647609872214632176e-01
-4.790707038277279395e+00,8.649732898422278771e-01
-4.783053285354982975e+00,8.649732898422278771e-01
-4.775399532432687444e+00,8.649732898422278771e-01
-4.767745779510391912e+00,8.650626160169588852e-01
-4.760092026588096381e+00,8.650626160169588852e-01
-4.752438273665800850e+00,8.650626160169588852e-01
-4.744784520743504430e+00,8.650626160169588852e-01
-4.737130767821208899e+00,8.651276732081442100e-01
-4.729477014898913367e+00,8.651276732081442100e-01
-4.721823261976617836e+00,8.651276732081442100e-01
-4.714169509054322305e+00,8.651896712837566783e-01
-4.706515756132025885e+00,8.651896712837566783e-01
-4.698862003209730354e+00,8.652422880716118536e-01
-4.691208250287434822e+00,8.652422880716118536e-01
-4.683554497365139291e+00,8.652422880716118536e-01
-4.675900744442843759e+00,8.652869511589773577e-01
-4.668246991520547340e+00,8.652869511589773577e-01
-4.660593238598251808e+00,8.652869511589773577e-01
-4.652939485675956277e+00,8.653373245954124604e-01
-4.645285732753660746e+00,8.653373245954124604e-01
-4.637631979831365214e+00,8.653936123219553300e-01
-4.629978226909068795e+00,8.653936123219553300e-01
-4.622324473986773263e+00,8.653936123219553300e-01
-4.614670721064477732e+00,8.654556103975676873e-01
-4.607016968142182201e+00,8.654556103975676873e-01
-4.599363215219886669e+00,8.655090429495757576e-01
-4.591709462297590250e+00,8.655090429495757576e-01
-4.584055709375295606e+00,8.655612518553545964e-01
-4.576401956452999187e+00,8.655612518553545964e-01
-4.568748203530703655e+00,8.655612518553545964e-01
-4.561094450608408124e+00,8.656053031196054848e-01
-4.553440697686112593e+00,8.656053031196054848e-01
-4.545786944763817061e+00,8.656560844381169240e-01
-4.538133191841520642e+00,8.656560844381169240e-01
-4.530479438919225110e+00,8.657195101009966809e-01
-4.522825685996929579e+00,8.658039416908108743e-01
-4.515171933074634048e+00,8.658039416908108743e-01
-4.507518180152338516e+00,8.659171289670110072e-01
-4.499864427230042097e+00,8.659171289670110072e-01
-4.492210674307746565e+00,8.660415330003121692e-01
-4.484556921385451034e+00,8.660415330003121692e-01
-4.476903168463155502e+00,8.661408522859147530e-01
-4.469249415540859971e+00,8.661408522859147530e-01
-4.461595662618563551e+00,8.662036661256800052e-01
-4.453941909696268020e+00,8.662603617342992113e-01
-4.446288156773972489e+00,8.662603617342992113e-01
-4.438634403851676957e+00,8.663162415787656334e-01
-4.430980650929381426e+00,8.664084229280314409e-01
-4.423326898007085006e+00,8.664084229280314409e-01
-4.415673145084789475e+00,8.665925816855247765e-01
-4.408019392162493943e+00,8.669182755235278481e-01
-4.400365639240198412e+00,8.669182755235278481e-01
-4.392711886317902881e+00,8.673647024561443875e-01
-4.385058133395606461e+00,8.678880151601620074e-01
-4.377404380473310930e+00,8.678880151601620074e-01
-4.369750627551015398e+00,8.687843360230447232e-01
-4.362096874628719867e+00,8.709687484831896143e-01
-4.354443121706424336e+00,8.755776120054390432e-01
-4.346789368784127916e+00,8.755776120054390432e-01
-4.339135615861832385e+00,8.850376210033178426e-01
-4.331481862939536853e+00,9.051207147399218389e-01
-4.323828110017241322e+00,9.364754257167225981e-01
-4.316174357094945790e+00,9.619827392462939608e-01
-4.308520604172649371e+00,9.749917301909027945e-01
-4.300866851250353839e+00,9.810493908485148351e-01
-4.293213098328058308e+00,9.810493908485148351e-01
-4.285559345405762777e+00,9.835323729885824262e-01
-4.277905592483467245e+00,9.844933431605740193e-01
-4.270251839561170826e+00,9.849181523431415064e-01
-4.262598086638875294e+00,9.851278037304095347e-01
-4.254944333716579763e+00,9.852379318910368111e-01
-4.247290580794284232e+00,9.853133900751703811e-01
-4.239636827871988700e+00,9.853784472663558169e-01
-4.231983074949692281e+00,9.854328995235548394e-01
-4.224329322027396749e+00,9.854804177854550318e-01
-4.216675569105101218e+00,9.855250808728204248e-01
-4.209021816182805686e+00,9.855642375521546095e-01
-4.201368063260510155e+00,9.856072691112144346e-01
-4.193714310338213735e+00,9.857424820195400672e-01
-4.186060557415919092e+00,9.858340515456912589e-01
-4.178406804493622673e+00,9.859088979067101022e-01
-4.170753051571327141e+00,9.859702841592077327e-01
-4.163099298649031610e+00,9.860267758267888816e-01
-4.155445545726736079e+00,9.860777610863384890e-01
-4.147791792804440547e+00,9.861885010700801590e-01
-4.140138039882144128e+00,9.862413217989737246e-01
-4.132484286959848596e+00,9.863051553439298180e-01
-4.124830534037553065e+00,9.864307830234602115e-01
-4.117176781115257533e+00,9.864882943962322015e-01
-4.109523028192962002e+00,9.865490688256154383e-01
-4.101869275270665582e+00,9.866335004154296318e-01
-4.094215522348370051e+00,9.866700058612670743e-01
-4.086561769426074520e+00,9.867022285453024288e-01
-4.078908016503778988e+00,9.867691212058314898e-01
-4.071254263581483457e+00,9.868019557129814601e-01
-4.063600510659187037e+00,9.868782296612677030e-01
-4.055946757736891506e+00,9.869143272250289201e-01
-4.048293004814595974e+00,9.870126268054406626e-01
-4.040639251892300443e+00,9.871015450980951123e-01
-4.032985498970004912e+00,9.871421293646966966e-01
-4.025331746047708492e+00,9.872082062610729736e-01
-4.017677993125412961e+00,9.872659215748831318e-01
-4.010024240203117429e+00,9.872950851433455188e-01
-4.002370487280821898e+00,9.873544319854613560e-01
-3.994716734358525922e+00,9.874088842426603785e-01
-3.987062981436230391e+00,9.874519158017202036e-01
-3.979409228513934416e+00,9.874692507899671678e-01
-3.971755475591638884e+00,9.874990261815441706e-01
-3.964101722669343353e+00,9.875220715188606224e-01
-3.956447969747047377e+00,9.875394065071075866e-01
-3.948794216824751846e+00,9.875547020849724245e-01
-3.941140463902455870e+00,9.875665306651878472e-01
-3.933486710980160339e+00,9.875744843656776295e-01
-3.925832958057864808e+00,9.875814183609764596e-01
-3.918179205135568832e+00,9.875893720614662419e-01
-3.910525452213273301e+00,9.875954902926121770e-01
-3.902871699290977769e+00,9.876024242879110071e-01
-3.895217946368681794e+00,9.876060952265985904e-01
-3.887564193446386263e+00,9.876097661652860626e-01
-3.879910440524090287e+00,9.876126213398208620e-01
-3.872256687601794756e+00,9.876162922785084453e-01
-3.864602934679499224e+00,9.876181277478524034e-01
-3.856949181757203249e+00,9.876215947455018185e-01
-3.849295428834907717e+00,9.876248578021128433e-01
-3.841641675912611742e+00,9.876266932714566904e-01
-3.833987922990316211e+00,9.876338312077936887e-01
-3.826334170068020679e+00,9.876397454979014556e-01
-3.818680417145724704e+00,9.876438243186654864e-01
-3.811026664223429172e+00,9.876481070804676854e-01
-3.803372911301133641e+00,9.876519819601934369e-01
-3.795719158378837665e+00,9.876564686630336931e-01
-3.788065405456542134e+00,9.876581001913392610e-01
-3.780411652534246159e+00,9.876605474837976129e-01
-3.772757899611950627e+00,9.876658499507906530e-01
-3.765104146689655096e+00,9.876707445357074677e-01
-3.757450393767359120e+00,9.876795140003500340e-01
-3.749796640845063589e+00,9.876895071112218316e-01
-3.742142887922767613e+00,9.877086775688124209e-01
-3.734489135000472082e+00,9.877249928518682109e-01
-3.726835382078176551e+00,9.877492618354136722e-01
-3.719181629155880575e+00,9.877792411680288431e-01
-3.711527876233585044e+00,9.878516402365894455e-01
-3.703874123311289512e+00,9.879313811825251035e-01
-3.696220370388993537e+00,9.880935143078929395e-01
-3.688566617466698006e+00,9.882752257729279233e-01
-3.680912864544402030e+00,9.886043866085804099e-01
-3.673259111622106499e+00,9.889655661872300829e-01
-3.665605358699810967e+00,9.892288540675443498e-01
-3.657951605777514992e+00,9.896705903562825757e-01
-3.650297852855219460e+00,9.904720786364029639e-01
-3.642644099932923485e+00,9.919840974936070532e-01
-3.634990347010627953e+00,9.937069913843086244e-01
-3.627336594088332422e+00,9.946765270799046155e-01
-3.619682841166036447e+00,9.962407548428876547e-01
-3.612029088243740915e+00,9.974362572088076861e-01
-3.604375335321445384e+00,9.983134076140997015e-01
-3.596721582399149408e+00,9.989374671909871939e-01
-3.589067829476853877e+00,9.992005511302632925e-01
-3.581414076554557901e+00,9.994711808879527259e-01
-3.573760323632262370e+00,9.996506490015675261e-01
-3.566106570709966839e+00,9.997925919641537096e-01
-3.558452817787670863e+00,9.998711092638601361e-01
-3.550799064865375332e+00,9.999072068276213532e-01
-3.543145311943079356e+00,9.999304561059759733e-01
-3.535491559020783825e+00,9.999469753300701536e-01
-3.527837806098488294e+00,9.999563566178272245e-01
-3.520184053176192318e+00,9.999612512027440392e-01
-3.512530300253896787e+00,9.999641063772788385e-01
-3.504876547331601255e+00,9.999645142593553970e-01
-3.497222794409305280e+00,9.999647182003934542e-01
-3.489569041487009748e+00,9.999651260824700127e-01
-3.481915288564713773e+00,9.999651260824700127e-01
-3.474261535642418242e+00,9.999651260824700127e-01
-3.466607782720122710e+00,9.999653300235081810e-01
-3.458954029797826735e+00,9.999653300235081810e-01
-3.451300276875531203e+00,9.999653300235081810e-01
-3.443646523953235228e+00,9.999653300235081810e-01
-3.435992771030939696e+00,9.999653300235081810e-01
-3.428339018108644165e+00,9.999653300235081810e-01
-3.420685265186348190e+00,9.999653300235081810e-01
-3.413031512264052658e+00,9.999653300235081810e-01
-3.405377759341757127e+00,9.999653300235081810e-01
-3.397724006419461151e+00,9.999653300235081810e-01
-3.390070253497165620e+00,9.999655339645462382e-01
-3.382416500574869644e+00,9.999655339645462382e-01
-3.374762747652574113e+00,9.999657379055844064e-01
-3.367108994730278582e+00,9.999657379055844064e-01
-3.359455241807982606e+00,9.999657379055844064e-01
-3.351801488885687075e+00,9.999657379055844064e-01
-3.344147735963391099e+00,9.999657379055844064e-01
-3.336493983041095568e+00,9.999659418466225747e-01
-3.328840230118800037e+00,9.999659418466225747e-01
-3.321186477196504061e+00,9.999661457876606319e-01
-3.313532724274208530e+00,9.999661457876606319e-01
-3.305878971351912998e+00,9.999661457876606319e-01
-3.298225218429617023e+00,9.999661457876606319e-01
-3.290571465507321491e+00,9.999661457876606319e-01
-3.282917712585025516e+00,9.999661457876606319e-01
-3.275263959662729985e+00,9.999661457876606319e-01
-3.267610206740434453e+00,9.999661457876606319e-01
-3.259956453818138478e+00,9.999661457876606319e-01
-3.252302700895842946e+00,9.999661457876606319e-01
-3.244648947973546971e+00,9.999661457876606319e-01
-3.236995195051251439e+00,9.999661457876606319e-01
-3.229341442128955908e+00,9.999661457876606319e-01
-3.221687689206659932e+00,9.999663497286988001e-01
-3.214033936284364401e+00,9.999665536697369683e-01
-3.206380183362068870e+00,9.999665536697369683e-01
-3.198726430439772894e+00,9.999665536697369683e-01
-3.191072677517477363e+00,9.999665536697369683e-01
-3.183418924595181387e+00,9.999667576107751366e-01
-3.175765171672885856e+00,9.999667576107751366e-01
-3.168111418750590325e+00,9.999667576107751366e-01
-3.160457665828294349e+00,9.999667576107751366e-01
-3.152803912905998818e+00,9.999671654928515840e-01
-3.145150159983702842e+00,9.999671654928515840e-01
-3.137496407061407311e+00,9.999671654928515840e-01
-3.129842654139111779e+00,9.999671654928515840e-01
-3.122188901216815804e+00,9.999671654928515840e-01
-3.114535148294520273e+00,9.999671654928515840e-01
-3.106881395372224741e+00,9.999673694338897523e-01
-3.099227642449928766e+00,9.999675733749279205e-01
-3.091573889527633234e+00,9.999675733749279205e-01
-3.083920136605337259e+00,9.999675733749279205e-01
-3.076266383683041727e+00,9.999675733749279205e-01
-3.068612630760746196e+00,9.999677773159659777e-01
-3.060958877838450221e+00,9.999677773159659777e-01
-3.053305124916154689e+00,9.999677773159659777e-01
-3.045651371993858714e+00,9.999677773159659777e-01
-3.037997619071563182e+00,9.999679812570041459e-01
-3.030343866149267651e+00,9.999685930801187617e-01
-3.022690113226971675e+00,9.999685930801187617e-01
-3.015036360304676144e+00,9.999685930801187617e-01
-3.007382607382380613e+00,9.999685930801187617e-01
-2.999728854460084637e+00,9.999690009621952091e-01
-2.992075101537789106e+00,9.999690009621952091e-01
-2.984421348615493130e+00,9.999690009621952091e-01
-2.976767595693197599e+00,9.999690009621952091e-01
-2.969113842770902068e+00,9.999690009621952091e-01
-2.961460089848606092e+00,9.999690009621952091e-01
-2.953806336926310561e+00,9.999692049032333774e-01
-2.946152584004014585e+00,9.999692049032333774e-01
-2.938498831081719054e+00,9.999692049032333774e-01
-2.930845078159423522e+00,9.999692049032333774e-01
-2.923191325237127547e+00,9.999692049032333774e-01
-2.915537572314832016e+00,9.999692049032333774e-01
-2.907883819392536484e+00,9.999692049032333774e-01
-2.900230066470240509e+00,9.999692049032333774e-01
-2.892576313547944977e+00,9.999692049032333774e-01
-2.884922560625649002e+00,9.999692049032333774e-01
-2.877268807703353470e+00,9.999692049032333774e-01
-2.869615054781057939e+00,9.999692049032333774e-01
-2.861961301858761964e+00,9.999692049032333774e-01
-2.854307548936466432e+00,9.999692049032333774e-01
-2.846653796014170457e+00,9.999692049032333774e-01
-2.839000043091874925e+00,9.999692049032333774e-01
-2.831346290169579394e+00,9.999694088442715456e-01
-2.823692537247283418e+00,9.999694088442715456e-01
-2.816038784324987887e+00,9.999696127853097138e-01
-2.808385031402692356e+00,9.999696127853097138e-01
-2.800731278480396380e+00,9.999696127853097138e-01
-2.793077525558100849e+00,9.999696127853097138e-01
-2.785423772635804873e+00,9.999696127853097138e-01
-2.777770019713509342e+00,9.999696127853097138e-01
-2.770116266791213810e+00,9.999696127853097138e-01
-2.762462513868917835e+00,9.999696127853097138e-01
-2.754808760946622304e+00,9.999696127853097138e-01
-2.747155008024326328e+00,9.999696127853097138e-01
-2.739501255102030797e+00,9.999696127853097138e-01
-2.731847502179735265e+00,9.999698167263477711e-01
-2.724193749257439290e+00,9.999698167263477711e-01
-2.716539996335143758e+00,9.999698167263477711e-01
-2.708886243412848227e+00,9.999698167263477711e-01
-2.701232490490552252e+00,9.999698167263477711e-01
-2.693578737568256720e+00,9.999700206673859393e-01
-2.685924984645960745e+00,9.999700206673859393e-01
-2.678271231723665213e+00,9.999700206673859393e-01
-2.670617478801369682e+00,9.999700206673859393e-01
-2.662963725879073706e+00,9.999700206673859393e-01
-2.655309972956778175e+00,9.999700206673859393e-01
-2.647656220034482200e+00,9.999700206673859393e-01
-2.640002467112186668e+00,9.999700206673859393e-01
-2.632348714189891137e+00,9.999700206673859393e-01
-2.624694961267595161e+00,9.999700206673859393e-01
-2.617041208345299630e+00,9.999700206673859393e-01
-2.609387455423004099e+00,9.999700206673859393e-01
-2.601733702500708123e+00,9.999700206673859393e-01
-2.594079949578412592e+00,9.999700206673859393e-01
-2.586426196656116616e+00,9.999700206673859393e-01
-2.578772443733821085e+00,9.999700206673859393e-01
-2.571118690811525553e+00,9.999702246084241075e-01
-2.563464937889229578e+00,9.999702246084241075e-01
-2.555811184966934047e+00,9.999702246084241075e-01
-2.548157432044638071e+00,9.999702246084241075e-01
-2.540503679122342540e+00,9.999702246084241075e-01
-2.532849926200047008e+00,9.999702246084241075e-01
-2.525196173277751033e+00,9.999702246084241075e-01
-2.517542420355455501e+00,9.999702246084241075e-01
-2.509888667433159970e+00,9.999706324905005550e-01
-2.502234914510863995e+00,9.999706324905005550e-01
-2.494581161588568463e+00,9.999706324905005550e-01
-2.486927408666272488e+00,9.999706324905005550e-01
-2.479273655743976956e+00,9.999706324905005550e-01
-2.471619902821681425e+00,9.999706324905005550e-01
-2.463966149899385449e+00,9.999706324905005550e-01
-2.456312396977089918e+00,9.999706324905005550e-01
-2.448658644054793943e+00,9.999706324905005550e-01
-2.441004891132498411e+00,9.999706324905005550e-01
-2.433351138210202880e+00,9.999706324905005550e-01
-2.425697385287906904e+00,9.999706324905005550e-01
-2.418043632365611373e+00,9.999706324905005550e-01
-2.410389879443315841e+00,9.999706324905005550e-01
-2.402736126521019866e+00,9.999706324905005550e-01
-2.395082373598724335e+00,9.999706324905005550e-01
-2.387428620676428359e+00,9.999706324905005550e-01
-2.379774867754132828e+00,9.999706324905005550e-01
-2.372121114831837296e+00,9.999708364315387232e-01
-2.364467361909541321e+00,9.999708364315387232e-01
-2.356813608987245789e+00,9.999708364315387232e-01
-2.349159856064949814e+00,9.999708364315387232e-01
-2.341506103142654283e+00,9.999708364315387232e-01
-2.333852350220358751e+00,9.999708364315387232e-01
-2.326198597298062776e+00,9.999708364315387232e-01
-2.318544844375767244e+00,9.999708364315387232e-01
-2.310891091453471713e+00,9.999708364315387232e-01
-2.303237338531175737e+00,9.999710403725768915e-01
-2.295583585608880206e+00,9.999710403725768915e-01
-2.287929832686584231e+00,9.999710403725768915e-01
-2.280276079764288699e+00,9.999710403725768915e-01
-2.272622326841993168e+00,9.999710403725768915e-01
-2.264968573919697192e+00,9.999710403725768915e-01
-2.257314820997401661e+00,9.999710403725768915e-01
-2.249661068075105685e+00,9.999710403725768915e-01
-2.242007315152810154e+00,9.999710403725768915e-01
-2.234353562230514623e+00,9.999710403725768915e-01
-2.226699809308218647e+00,9.999710403725768915e-01
-2.219046056385923116e+00,9.999710403725768915e-01
-2.211392303463627584e+00,9.999710403725768915e-01
-2.203738550541331609e+00,9.999710403725768915e-01
-2.196084797619036078e+00,9.999710403725768915e-01
-2.188431044696740102e+00,9.999710403725768915e-01
-2.180777291774444571e+00,9.999710403725768915e-01
-2.173123538852149039e+00,9.999710403725768915e-01
-2.165469785929853064e+00,9.999710403725768915e-01
-2.157816033007557532e+00,9.999710403725768915e-01
-2.150162280085261557e+00,9.999710403725768915e-01
-2.142508527162966026e+00,9.999710403725768915e-01
-2.134854774240670494e+00,9.999710403725768915e-01
-2.127201021318374519e+00,9.999710403725768915e-01
-2.119547268396078987e+00,9.999710403725768915e-01
-2.111893515473783456e+00,9.999710403725768915e-01
-2.104239762551487480e+00,9.999710403725768915e-01
-2.096586009629191949e+00,9.999710403725768915e-01
-2.088932256706895974e+00,9.999712443136149487e-01
-2.081278503784600442e+00,9.999712443136149487e-01
-2.073624750862304911e+00,9.999712443136149487e-01
-2.065970997940008935e+00,9.999712443136149487e-01
-2.058317245017713404e+00,9.999712443136149487e-01
-2.050663492095417428e+00,9.999712443136149487e-01
-2.043009739173121897e+00,9.999712443136149487e-01
-2.035355986250826366e+00,9.999712443136149487e-01
-2.027702233328530390e+00,9.999712443136149487e-01
-2.020048480406234859e+00,9.999712443136149487e-01
-2.012394727483939327e+00,9.999712443136149487e-01
-2.004740974561643352e+00,9.999712443136149487e-01
-1.997087221639347376e+00,9.999712443136149487e-01
-1.989433468717051845e+00,9.999712443136149487e-01
-1.981779715794756314e+00,9.999712443136149487e-01
-1.974125962872460782e+00,9.999712443136149487e-01
-1.966472209950165251e+00,9.999712443136149487e-01
-1.958818457027868831e+00,9.999712443136149487e-01
-1.951164704105573300e+00,9.999712443136149487e-01
-1.943510951183277768e+00,9.999712443136149487e-01
-1.935857198260982237e+00,9.999712443136149487e-01
-1.928203445338686706e+00,9.999712443136149487e-01
-1.920549692416390286e+00,9.999712443136149487e-01
-1.912895939494094755e+00,9.999712443136149487e-01
-1.905242186571799223e+00,9.999712443136149487e-01
-1.897588433649503692e+00,9.999712443136149487e-01
-1.889934680727208161e+00,9.999712443136149487e-01
-1.882280927804911741e+00,9.999712443136149487e-01
-1.874627174882616210e+00,9.999712443136149487e-01
-1.866973421960320678e+00,9.999712443136149487e-01
-1.859319669038025147e+00,9.999712443136149487e-01
-1.851665916115729615e+00,9.999712443136149487e-01
-1.844012163193434084e+00,9.999712443136149487e-01
-1.836358410271137664e+00,9.999712443136149487e-01
-1.828704657348842133e+00,9.999712443136149487e-01
-1.821050904426546602e+00,9.999712443136149487e-01
-1.813397151504251070e+00,9.999712443136149487e-01
-1.805743398581955539e+00,9.999712443136149487e-01
-1.798089645659659119e+00,9.999714482546531169e-01
-1.790435892737363588e+00,9.999718561367296754e-01
-1.782782139815068057e+00,9.999718561367296754e-01
-1.775128386892772525e+00,9.999718561367296754e-01
-1.767474633970476994e+00,9.999718561367296754e-01
-1.759820881048180574e+00,9.999718561367296754e-01
-1.752167128125885043e+00,9.999718561367296754e-01
-1.744513375203589511e+00,9.999718561367296754e-01
-1.736859622281293980e+00,9.999718561367296754e-01
-1.729205869358998449e+00,9.999718561367296754e-01
-1.721552116436702029e+00,9.999718561367296754e-01
-1.713898363514406498e+00,9.999718561367296754e-01
-1.706244610592110966e+00,9.999718561367296754e-01
-1.698590857669815435e+00,9.999718561367296754e-01
-1.690937104747519903e+00,9.999718561367296754e-01
-1.683283351825223484e+00,9.999718561367296754e-01
-1.675629598902927953e+00,9.999718561367296754e-01
-1.667975845980632421e+00,9.999718561367296754e-01
-1.660322093058336890e+00,9.999718561367296754e-01
-1.652668340136041358e+00,9.999718561367296754e-01
-1.645014587213745827e+00,9.999718561367296754e-01
-1.637360834291449407e+00,9.999718561367296754e-01
-1.629707081369153876e+00,9.999718561367296754e-01
-1.622053328446858345e+00,9.999718561367296754e-01
-1.614399575524562813e+00,9.999718561367296754e-01
-1.606745822602267282e+00,9.999718561367296754e-01
-1.599092069679970862e+00,9.999718561367296754e-01
-1.591438316757675331e+00,9.999718561367296754e-01
-1.583784563835379799e+00,9.999718561367296754e-01
-1.576130810913084268e+00,9.999718561367296754e-01
-1.568477057990788737e+00,9.999718561367296754e-01
-1.560823305068492317e+00,9.999718561367296754e-01
-1.553169552146196786e+00,9.999718561367296754e-01
-1.545515799223901254e+00,9.999718561367296754e-01
-1.537862046301605723e+00,9.999718561367296754e-01
-1.530208293379310192e+00,9.999718561367296754e-01
-1.522554540457013772e+00,9.999718561367296754e-01
-1.514900787534718241e+00,9.999718561367296754e-01
-1.507247034612422709e+00,9.999718561367296754e-01
-1.499593281690127178e+00,9.999718561367296754e-01
-1.491939528767831646e+00,9.999718561367296754e-01
-1.484285775845535227e+00,9.999718561367296754e-01
-1.476632022923239695e+00,9.999718561367296754e-01
-1.468978270000944164e+00,9.999718561367296754e-01
-1.461324517078648633e+00,9.999718561367296754e-01
-1.453670764156353101e+00,9.999718561367296754e-01
-1.446017011234057570e+00,9.999718561367296754e-01
-1.438363258311761150e+00,9.999718561367296754e-01
-1.430709505389465619e+00,9.999726719008823483e-01
-1.423055752467170088e+00,9.999726719008823483e-01
-1.415401999544874556e+00,9.999726719008823483e-01
-1.407748246622579025e+00,9.999726719008823483e-01
-1.400094493700282605e+00,9.999726719008823483e-01
-1.392440740777987074e+00,9.999726719008823483e-01
-1.384786987855691542e+00,9.999726719008823483e-01
-1.377133234933396011e+00,9.999726719008823483e-01
-1.369479482011100480e+00,9.999726719008823483e-01
-1.361825729088804060e+00,9.999726719008823483e-01
-1.354171976166508529e+00,9.999728758419205166e-01
-1.346518223244212997e+00,9.999728758419205166e-01
-1.338864470321917466e+00,9.999728758419205166e-01
-1.331210717399621934e+00,9.999728758419205166e-01
-1.323556964477325515e+00,9.999728758419205166e-01
-1.315903211555029984e+00,9.999728758419205166e-01
-1.308249458632734452e+00,9.999728758419205166e-01
-1.300595705710438921e+00,9.999730797829586848e-01
-1.292941952788143389e+00,9.999730797829586848e-01
-1.285288199865846970e+00,9.999730797829586848e-01
-1.277634446943551438e+00,9.999730797829586848e-01
-1.269980694021255907e+00,9.999730797829586848e-01
-1.262326941098960376e+00,9.999730797829586848e-01
-1.254673188176664844e+00,9.999730797829586848e-01
-1.247019435254369313e+00,9.999730797829586848e-01
-1.239365682332072893e+00,9.999730797829586848e-01
-1.231711929409777362e+00,9.999730797829586848e-01
-1.224058176487481830e+00,9.999730797829586848e-01
-1.216404423565186299e+00,9.999730797829586848e-01
-1.208750670642890768e+00,9.999730797829586848e-01
-1.201096917720594348e+00,9.999730797829586848e-01
-1.193443164798298817e+00,9.999730797829586848e-01
-1.185789411876003285e+00,9.999730797829586848e-01
-1.178135658953707754e+00,9.999730797829586848e-01
-1.170481906031412223e+00,9.999730797829586848e-01
-1.162828153109115803e+00,9.999730797829586848e-01
-1.155174400186820272e+00,9.999734876650351323e-01
-1.147520647264524740e+00,9.999734876650351323e-01
-1.139866894342229209e+00,9.999734876650351323e-01
-1.132213141419933677e+00,9.999734876650351323e-01
-1.124559388497637258e+00,9.999734876650351323e-01
-1.116905635575341726e+00,9.999734876650351323e-01
-1.109251882653046195e+00,9.999734876650351323e-01
-1.101598129730750664e+00,9.999734876650351323e-01
-1.093944376808455132e+00,9.999734876650351323e-01
-1.086290623886158713e+00,9.999734876650351323e-01
-1.078636870963863181e+00,9.999734876650351323e-01
-1.070983118041567650e+00,9.999734876650351323e-01
-1.063329365119272119e+00,9.999734876650351323e-01
-1.055675612196976587e+00,9.999736916060733005e-01
-1.048021859274681056e+00,9.999736916060733005e-01
-1.040368106352384636e+00,9.999736916060733005e-01
-1.032714353430089105e+00,9.999736916060733005e-01
-1.025060600507793573e+00,9.999740994881497480e-01
-1.017406847585498042e+00,9.999740994881497480e-01
-1.009753094663202511e+00,9.999740994881497480e-01
-1.002099341740906091e+00,9.999740994881497480e-01
-9.944455888186105597e-01,9.999745073702263065e-01
-9.867918358963150283e-01,9.999747113112644747e-01
-9.791380829740194969e-01,9.999747113112644747e-01
-9.714843300517239655e-01,9.999747113112644747e-01
-9.638305771294275459e-01,9.999755270754171477e-01
-9.561768242071320145e-01,9.999755270754171477e-01
-9.485230712848364831e-01,9.999757310164553159e-01
-9.408693183625409517e-01,9.999757310164553159e-01
-9.332155654402454203e-01,9.999757310164553159e-01
-9.255618125179490008e-01,9.999757310164553159e-01
-9.179080595956534694e-01,9.999757310164553159e-01
-9.102543066733579380e-01,9.999759349574934841e-01
-9.026005537510624066e-01,9.999759349574934841e-01
-8.949468008287668752e-01,9.999761388985316524e-01
-8.872930479064704556e-01,9.999763428395697096e-01
-8.796392949841749243e-01,9.999763428395697096e-01
-8.719855420618793929e-01,9.999763428395697096e-01
-8.643317891395838615e-01,9.999763428395697096e-01
-8.566780362172883301e-01,9.999765467806078778e-01
-8.490242832949927987e-01,9.999765467806078778e-01
-8.413705303726963791e-01,9.999765467806078778e-01
-8.337167774504008477e-01,9.999765467806078778e-01
-8.260630245281053163e-01,9.999765467806078778e-01
-8.184092716058097849e-01,9.999767507216460460e-01
-8.107555186835142536e-01,9.999767507216460460e-01
-8.031017657612178340e-01,9.999767507216460460e-01
-7.954480128389223026e-01,9.999767507216460460e-01
-7.877942599166267712e-01,9.999767507216460460e-01
-7.801405069943312398e-01,9.999767507216460460e-01
-7.724867540720357084e-01,9.999767507216460460e-01
-7.648330011497392888e-01,9.999767507216460460e-01
-7.571792482274437575e-01,9.999769546626841032e-01
-7.495254953051482261e-01,9.999769546626841032e-01
-7.418717423828526947e-01,9.999771586037222715e-01
-7.342179894605571633e-01,9.999771586037222715e-01
-7.265642365382607437e-01,9.999771586037222715e-01
-7.189104836159652123e-01,9.999771586037222715e-01
-7.112567306936696809e-01,9.999775664857988300e-01
-7.036029777713741495e-01,9.999779743678752775e-01
-6.959492248490786181e-01,9.999779743678752775e-01
-6.882954719267821986e-01,9.999779743678752775e-01
-6.806417190044866672e-01,9.999785861909898932e-01
-6.729879660821911358e-01,9.999787901320280614e-01
-6.653342131598956044e-01,9.999787901320280614e-01
-6.576804602376000730e-01,9.999787901320280614e-01
-6.500267073153045416e-01,9.999789940730662297e-01
-6.423729543930081221e-01,9.999791980141042869e-01
-6.347192014707125907e-01,9.999798098372189026e-01
-6.270654485484170593e-01,9.999800137782570708e-01
-6.194116956261215279e-01,9.999802177192952390e-01
-6.117579427038259965e-01,9.999808295424098548e-01
-6.041041897815295769e-01,9.999808295424098548e-01
-5.964504368592340455e-01,9.999808295424098548e-01
-5.887966839369385141e-01,9.999808295424098548e-01
-5.811429310146429827e-01,9.999810334834480230e-01
-5.734891780923474514e-01,9.999810334834480230e-01
-5.658354251700510318e-01,9.999810334834480230e-01
-5.581816722477555004e-01,9.999814413655244705e-01
-5.505279193254599690e-01,9.999816453065626387e-01
-5.428741664031644376e-01,9.999818492476008069e-01
-5.352204134808689062e-01,9.999822571296772544e-01
-5.275666605585724867e-01,9.999824610707154227e-01
-5.199129076362769553e-01,9.999826650117534799e-01
-5.122591547139814239e-01,9.999826650117534799e-01
-5.046054017916858925e-01,9.999826650117534799e-01
-4.969516488693903611e-01,9.999826650117534799e-01
-4.892978959470939415e-01,9.999826650117534799e-01
-4.816441430247984101e-01,9.999826650117534799e-01
-4.739903901025028787e-01,9.999826650117534799e-01
-4.663366371802073473e-01,9.999828689527916481e-01
-4.586828842579118160e-01,9.999830728938298163e-01
-4.510291313356162846e-01,9.999830728938298163e-01
-4.433753784133198650e-01,9.999830728938298163e-01
-4.357216254910243336e-01,9.999849083631736635e-01
-4.280678725687288022e-01,9.999891911249758625e-01
-4.204141196464332708e-01,9.999908226532814304e-01
-4.127603667241377394e-01,9.999908226532814304e-01
-4.051066138018413199e-01,9.999910265943195986e-01
-3.974528608795457885e-01,9.999914344763960461e-01
-3.897991079572502571e-01,9.999918423584724936e-01
-3.821453550349547257e-01,9.999922502405490521e-01
-3.744916021126591943e-01,9.999924541815872203e-01
-3.668378491903627747e-01,9.999930660047018360e-01
-3.591840962680672433e-01,9.999932699457398932e-01
-3.515303433457717119e-01,9.999932699457398932e-01
-3.438765904234761805e-01,9.999932699457398932e-01
-3.362228375011806492e-01,9.999932699457398932e-01
-3.285690845788842296e-01,9.999932699457398932e-01
-3.209153316565886982e-01,9.999932699457398932e-01
-3.132615787342931668e-01,9.999932699457398932e-01
-3.056078258119976354e-01,9.999932699457398932e-01
-2.979540728897021040e-01,9.999934738867780615e-01
-2.903003199674056845e-01,9.999934738867780615e-01
-2.826465670451101531e-01,9.999934738867780615e-01
-2.749928141228146217e-01,9.999934738867780615e-01
-2.673390612005190903e-01,9.999934738867780615e-01
-2.596853082782235589e-01,9.999934738867780615e-01
-2.520315553559280275e-01,9.999934738867780615e-01
-2.443778024336316079e-01,9.999934738867780615e-01
-2.367240495113360765e-01,9.999936778278162297e-01
-2.290702965890405451e-01,9.999936778278162297e-01
-2.214165436667450138e-01,9.999936778278162297e-01
-2.137627907444494824e-01,9.999936778278162297e-01
-2.061090378221530628e-01,9.999936778278162297e-01
-1.984552848998575314e-01,9.999936778278162297e-01
-1.908015319775620000e-01,9.999936778278162297e-01
-1.831477790552664686e-01,9.999936778278162297e-01
-1.754940261329709372e-01,9.999936778278162297e-01
-1.678402732106745177e-01,9.999940857098926772e-01
-1.601865202883789863e-01,9.999940857098926772e-01
-1.525327673660834549e-01,9.999946975330072929e-01
-1.448790144437879235e-01,9.999953093561220197e-01
-1.372252615214923921e-01,9.999953093561220197e-01
-1.295715085991959725e-01,9.999953093561220197e-01
-1.219177556769004411e-01,9.999953093561220197e-01
-1.142640027546049097e-01,9.999953093561220197e-01
-1.066102498323093783e-01,9.999955132971600769e-01
-9.895649691001384696e-02,9.999955132971600769e-01
-9.130274398771742739e-02,9.999955132971600769e-01
-8.364899106542189600e-02,9.999955132971600769e-01
-7.599523814312636460e-02,9.999955132971600769e-01
-6.834148522083083321e-02,9.999955132971600769e-01
-6.068773229853530182e-02,9.999955132971600769e-01
-5.303397937623977043e-02,9.999955132971600769e-01
-4.538022645394335086e-02,9.999955132971600769e-01
-3.772647353164781947e-02,9.999957172381982451e-01
-3.007272060935228808e-02,9.999959211792364133e-01
-2.241896768705675669e-02,9.999959211792364133e-01
-1.476521476476122530e-02,9.999961251202744705e-01
-7.111461842464805727e-03,9.999961251202744705e-01
5.422910798307256641e-04,9.999961251202744705e-01
8.196044002126257055e-03,9.999961251202744705e-01
1.584979692442178845e-02,9.999961251202744705e-01
2.350354984671731984e-02,9.999961251202744705e-01
3.115730276901373941e-02,9.999961251202744705e-01
3.881105569130927080e-02,9.999961251202744705e-01
4.646480861360480219e-02,9.999961251202744705e-01
5.411856153590033358e-02,9.999961251202744705e-01
6.177231445819586497e-02,9.999961251202744705e-01
6.942606738049228454e-02,9.999961251202744705e-01
7.707982030278781593e-02,9.999961251202744705e-01
8.473357322508334732e-02,9.999961251202744705e-01
9.238732614737887872e-02,9.999961251202744705e-01
1.000410790696744101e-01,9.999961251202744705e-01
1.076948319919708297e-01,9.999961251202744705e-01
1.153485849142663611e-01,9.999961251202744705e-01
1.230023378365618925e-01,9.999963290613126388e-01
1.306560907588574239e-01,9.999967369433891973e-01
1.383098436811529552e-01,9.999967369433891973e-01
1.459635966034484866e-01,9.999969408844272545e-01
1.536173495257449062e-01,9.999969408844272545e-01
1.612711024480404376e-01,9.999969408844272545e-01
1.689248553703359690e-01,9.999969408844272545e-01
1.765786082926315004e-01,9.999969408844272545e-01
1.842323612149270318e-01,9.999969408844272545e-01
1.918861141372234513e-01,9.999969408844272545e-01
1.995398670595189827e-01,9.999969408844272545e-01
2.071936199818145141e-01,9.999969408844272545e-01
2.148473729041100455e-01,9.999969408844272545e-01
2.225011258264055769e-01,9.999969408844272545e-01
2.301548787487019965e-01,9.999969408844272545e-01
2.378086316709975279e-01,9.999969408844272545e-01
2.454623845932930593e-01,9.999969408844272545e-01
2.531161375155885906e-01,9.999969408844272545e-01
2.607698904378841220e-01,9.999969408844272545e-01
2.684236433601805416e-01,9.999969408844272545e-01
2.760773962824760730e-01,9.999969408844272545e-01
2.837311492047716044e-01,9.999969408844272545e-01
2.913849021270671358e-01,9.999969408844272545e-01
2.990386550493626672e-01,9.999969408844272545e-01
3.066924079716590867e-01,9.999969408844272545e-01
3.143461608939546181e-01,9.999969408844272545e-01
3.219999138162501495e-01,9.999969408844272545e-01
3.296536667385456809e-01,9.999969408844272545e-01
3.373074196608412123e-01,9.999969408844272545e-01
3.449611725831367437e-01,9.999969408844272545e-01
3.526149255054331633e-01,9.999969408844272545e-01
3.602686784277286947e-01,9.999969408844272545e-01
3.679224313500242260e-01,9.999969408844272545e-01
3.755761842723197574e-01,9.999969408844272545e-01
3.832299371946152888e-01,9.999969408844272545e-01
3.908836901169117084e-01,9.999969408844272545e-01
3.985374430392072398e-01,9.999969408844272545e-01
4.061911959615027712e-01,9.999969408844272545e-01
4.138449488837983026e-01,9.999969408844272545e-01
4.214987018060938340e-01,9.999969408844272545e-01
4.291524547283902535e-01,9.999971448254654227e-01
4.368062076506857849e-01,9.999971448254654227e-01
4.444599605729813163e-01,9.999973487665035909e-01
4.521137134952768477e-01,9.999973487665035909e-01
4.597674664175723791e-01,9.999975527075416482e-01
4.674212193398687987e-01,9.999975527075416482e-01
4.750749722621643301e-01,9.999975527075416482e-01
4.827287251844598615e-01,9.999975527075416482e-01
4.903824781067553928e-01,9.999975527075416482e-01
4.980362310290509242e-01,9.999975527075416482e-01
5.056899839513473438e-01,9.999975527075416482e-01
5.133437368736428752e-01,9.999975527075416482e-01
5.209974897959384066e-01,9.999975527075416482e-01
5.286512427182339380e-01,9.999975527075416482e-01
5.363049956405294694e-01,9.999975527075416482e-01
5.439587485628250008e-01,9.999975527075416482e-01
5.516125014851214203e-01,9.999975527075416482e-01
5.592662544074169517e-01,9.999975527075416482e-01
5.669200073297124831e-01,9.999975527075416482e-01
5.745737602520080145e-01,9.999975527075416482e-01
5.822275131743035459e-01,9.999975527075416482e-01
5.898812660965999655e-01,9.999975527075416482e-01
5.975350190188954969e-01,9.999975527075416482e-01
6.051887719411910282e-01,9.999975527075416482e-01
6.128425248634865596e-01,9.999975527075416482e-01
6.204962777857820910e-01,9.999975527075416482e-01
6.281500307080785106e-01,9.999975527075416482e-01
6.358037836303740420e-01,9.999975527075416482e-01
6.434575365526695734e-01,9.999975527075416482e-01
6.511112894749651048e-01,9.999975527075416482e-01
6.587650423972606362e-01,9.999975527075416482e-01
6.664187953195570557e-01,9.999975527075416482e-01
6.740725482418525871e-01,9.999975527075416482e-01
6.817263011641481185e-01,9.999975527075416482e-01
6.893800540864436499e-01,9.999975527075416482e-01
6.970338070087391813e-01,9.999975527075416482e-01
7.046875599310356009e-01,9.999975527075416482e-01
7.123413128533311323e-01,9.999975527075416482e-01
7.199950657756266637e-01,9.999975527075416482e-01
7.276488186979221950e-01,9.999975527075416482e-01
7.353025716202177264e-01,9.999979605896182067e-01
7.429563245425132578e-01,9.999979605896182067e-01
7.506100774648096774e-01,9.999979605896182067e-01
7.582638303871052088e-01,9.999981645306563749e-01
7.659175833094007402e-01,9.999981645306563749e-01
7.735713362316962716e-01,9.999981645306563749e-01
7.812250891539918030e-01,9.999981645306563749e-01
7.888788420762882225e-01,9.999981645306563749e-01
7.965325949985837539e-01,9.999981645306563749e-01
8.041863479208792853e-01,9.999981645306563749e-01
8.118401008431748167e-01,9.999981645306563749e-01
8.194938537654703481e-01,9.999981645306563749e-01
8.271476066877667677e-01,9.999981645306563749e-01
8.348013596100622991e-01,9.999981645306563749e-01
8.424551125323578304e-01,9.999981645306563749e-01
8.501088654546533618e-01,9.999981645306563749e-01
8.577626183769488932e-01,9.999981645306563749e-01
8.654163712992453128e-01,9.999981645306563749e-01
8.730701242215408442e-01,9.999981645306563749e-01
8.807238771438363756e-01,9.999981645306563749e-01
8.883776300661319070e-01,9.999981645306563749e-01
8.960313829884274384e-01,9.999981645306563749e-01
9.036851359107238579e-01,9.999981645306563749e-01
9.113388888330193893e-01,9.999981645306563749e-01
9.189926417553149207e-01,9.999981645306563749e-01
9.266463946776104521e-01,9.999981645306563749e-01
9.343001475999059835e-01,9.999981645306563749e-01
9.419539005222015149e-01,9.999981645306563749e-01
9.496076534444979345e-01,9.999981645306563749e-01
9.572614063667934658e-01,9.999981645306563749e-01
9.649151592890889972e-01,9.999981645306563749e-01
9.725689122113845286e-01,9.999981645306563749e-01
9.802226651336800600e-01,9.999981645306563749e-01
9.878764180559764796e-01,9.999981645306563749e-01
9.955301709782720110e-01,9.999981645306563749e-01
1.003183923900567542e+00,9.999981645306563749e-01
1.010837676822863074e+00,9.999981645306563749e-01
1.018491429745158605e+00,9.999981645306563749e-01
1.026145182667455025e+00,9.999983684716944321e-01
1.033798935589750556e+00,9.999985724127326003e-01
1.041452688512046088e+00,9.999985724127326003e-01
1.049106441434341619e+00,9.999987763537707686e-01
1.056760194356637150e+00,9.999987763537707686e-01
1.064413947278933570e+00,9.999987763537707686e-01
1.072067700201229101e+00,9.999987763537707686e-01
1.079721453123524633e+00,9.999987763537707686e-01
1.087375206045820164e+00,9.999987763537707686e-01
1.095028958968115695e+00,9.999987763537707686e-01
1.102682711890412115e+00,9.999987763537707686e-01
1.110336464812707646e+00,9.999987763537707686e-01
1.117990217735003178e+00,9.999987763537707686e-01
1.125643970657298709e+00,9.999987763537707686e-01
1.133297723579594241e+00,9.999987763537707686e-01
1.140951476501889772e+00,9.999987763537707686e-01
1.148605229424186192e+00,9.999987763537707686e-01
1.156258982346481723e+00,9.999987763537707686e-01
1.163912735268777254e+00,9.999987763537707686e-01
1.171566488191072786e+00,9.999987763537707686e-01
1.179220241113368317e+00,9.999987763537707686e-01
1.186873994035664737e+00,9.999987763537707686e-01
1.194527746957960268e+00,9.999987763537707686e-01
1.202181499880255799e+00,9.999987763537707686e-01
1.209835252802551331e+00,9.999987763537707686e-01
1.217489005724846862e+00,9.999987763537707686e-01
1.225142758647143282e+00,9.999987763537707686e-01
1.232796511569438813e+00,9.999987763537707686e-01
1.240450264491734345e+00,9.999987763537707686e-01
1.248104017414029876e+00,9.999987763537707686e-01
1.255757770336325407e+00,9.999987763537707686e-01
1.263411523258621827e+00,9.999987763537707686e-01
1.271065276180917358e+00,9.999987763537707686e-01
1.278719029103212890e+00,9.999987763537707686e-01
1.286372782025508421e+00,9.999987763537707686e-01
1.294026534947803952e+00,9.999987763537707686e-01
1.301680287870100372e+00,9.999987763537707686e-01
1.309334040792395903e+00,9.999987763537707686e-01
1.316987793714691435e+00,9.999987763537707686e-01
1.324641546636986966e+00,9.999987763537707686e-01
1.332295299559282498e+00,9.999987763537707686e-01
1.339949052481578029e+00,9.999991842358472161e-01
1.347602805403874449e+00,9.999991842358472161e-01
1.355256558326169980e+00,9.999993881768853843e-01
1.362910311248465511e+00,9.999993881768853843e-01
1.370564064170761043e+00,9.999993881768853843e-01
1.378217817093056574e+00,9.999993881768853843e-01
1.385871570015352994e+00,9.999993881768853843e-01
1.393525322937648525e+00,9.999993881768853843e-01
1.401179075859944057e+00,9.999993881768853843e-01
1.408832828782239588e+00,9.999993881768853843e-01
1.416486581704535119e+00,9.999993881768853843e-01
1.424140334626831539e+00,9.999993881768853843e-01
1.431794087549127070e+00,9.999993881768853843e-01
1.439447840471422602e+00,9.999993881768853843e-01
1.447101593393718133e+00,9.999993881768853843e-01
1.454755346316013664e+00,9.999993881768853843e-01
1.462409099238310084e+00,9.999993881768853843e-01
1.470062852160605615e+00,9.999993881768853843e-01
1.477716605082901147e+00,9.999993881768853843e-01
1.485370358005196678e+00,9.999993881768853843e-01
1.493024110927492210e+00,9.999993881768853843e-01
1.500677863849788629e+00,9.999993881768853843e-01
1.508331616772084161e+00,9.999993881768853843e-01
1.515985369694379692e+00,9.999993881768853843e-01
1.523639122616675223e+00,9.999993881768853843e-01
1.531292875538970755e+00,9.999993881768853843e-01
1.538946628461266286e+00,9.999993881768853843e-01
1.546600381383562706e+00,9.999993881768853843e-01
1.554254134305858237e+00,9.999993881768853843e-01
1.561907887228153768e+00,9.999993881768853843e-01
1.569561640150449300e+00,9.999993881768853843e-01
1.577215393072744831e+00,9.999993881768853843e-01
1.584869145995041251e+00,9.999993881768853843e-01
1.592522898917336782e+00,9.999993881768853843e-01
1.600176651839632314e+00,9.999993881768853843e-01
1.607830404761927845e+00,9.999993881768853843e-01
1.615484157684223376e+00,9.999993881768853843e-01
1.623137910606519796e+00,9.999993881768853843e-01
1.630791663528815327e+00,9.999993881768853843e-01
1.638445416451110859e+00,9.999997960589618318e-01
1.646099169373406390e+00,9.999997960589618318e-01
1.653752922295701921e+00,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_DNS_full_flow.csv <==
9.999999999999999547e-07,0.000000000000000000e+00
1.999999999999999909e-06,7.043845322325638092e-01
3.000000000000000076e-06,8.562006931605447013e-01
3.999999999999999819e-06,8.631025479438162451e-01
4.999999999999999562e-06,8.662153927617523008e-01
6.000000000000000152e-06,8.687218634444400234e-01
6.999999999999999895e-06,8.712770014501413085e-01
7.999999999999999638e-06,8.725199855894036904e-01
9.000000000000000228e-06,8.730455926779487896e-01
9.999999999999999124e-06,8.733616196350487693e-01
1.099999999999999971e-05,8.736540377631125676e-01
1.200000000000000030e-05,8.742465365339272543e-01
1.299999999999999920e-05,8.744012364926124770e-01
1.399999999999999979e-05,8.744710275047636872e-01
1.499999999999999869e-05,8.748377927347925631e-01
1.599999999999999928e-05,8.755731870497743818e-01
1.699999999999999987e-05,8.757877374610165688e-01
1.800000000000000046e-05,8.758794805422717156e-01
1.899999999999999766e-05,8.759457509395666142e-01
1.999999999999999825e-05,8.760085007220053122e-01
2.099999999999999884e-05,8.760623454198074311e-01
2.199999999999999943e-05,8.761081134129391490e-01
2.300000000000000002e-05,8.761600942558173122e-01
2.400000000000000061e-05,8.762176666634673428e-01
2.499999999999999781e-05,8.762816590158551966e-01
2.599999999999999840e-05,8.763359179036404045e-01
2.699999999999999899e-05,8.763887271264847456e-01
2.799999999999999958e-05,8.764336667396502856e-01
2.900000000000000017e-05,8.764854404875370708e-01
2.999999999999999737e-05,8.765498470299080136e-01
3.100000000000000135e-05,8.766355843564082040e-01
3.199999999999999855e-05,8.767503149817250652e-01
3.299999999999999575e-05,8.768766429265684170e-01
3.399999999999999973e-05,8.769772910924600318e-01
3.499999999999999693e-05,8.770410763498563966e-01
3.600000000000000091e-05,8.770986487575063162e-01
3.699999999999999811e-05,8.771553927851900578e-01
3.799999999999999532e-05,8.772489997213691604e-01
3.899999999999999929e-05,8.774360064987355434e-01
3.999999999999999650e-05,8.777657017252776805e-01
4.100000000000000047e-05,8.782182042818068579e-01
4.199999999999999768e-05,8.787489887451407355e-01
4.299999999999999488e-05,8.796581357580299798e-01
4.399999999999999886e-05,8.818742592625695709e-01
4.499999999999999606e-05,8.865514996466482556e-01
4.600000000000000004e-05,8.961501454098388386e-01
4.699999999999999724e-05,9.165280854830269996e-01
4.800000000000000122e-05,9.483478167441697915e-01
4.899999999999999842e-05,9.742332410225467143e-01
4.999999999999999562e-05,9.874345112586810913e-01
5.099999999999999960e-05,9.935835757476809693e-01
5.199999999999999680e-05,9.961043359847854273e-01
5.300000000000000078e-05,9.970818243448850149e-01
5.399999999999999798e-05,9.975158954471665673e-01
5.499999999999999518e-05,9.977318955233496212e-01
5.599999999999999916e-05,9.978447622937425265e-01
5.699999999999999636e-05,9.979215945356062489e-01
5.800000000000000034e-05,9.979882791228842365e-01
5.899999999999999754e-05,9.980437805806187113e-01
5.999999999999999474e-05,9.980920337136489628e-01
6.099999999999999872e-05,9.981371804218061028e-01
6.200000000000000270e-05,9.981769426601830864e-01
6.299999999999999990e-05,9.982204326084078705e-01
6.399999999999999710e-05,9.982790404910155679e-01
6.499999999999999431e-05,9.983571153028286682e-01
6.599999999999999151e-05,9.984501009540329708e-01
6.700000000000000226e-05,9.985261048159306263e-01
6.799999999999999946e-05,9.985884404083860133e-01
6.899999999999999667e-05,9.986460128160360439e-01
6.999999999999999387e-05,9.986977865639227181e-01
7.099999999999999107e-05,9.987485248368516144e-01
7.200000000000000182e-05,9.988100320493409345e-01
7.299999999999999903e-05,9.988636696521514535e-01
7.399999999999999623e-05,9.989284903845055963e-01
7.499999999999999343e-05,9.989910330719525833e-01
7.599999999999999063e-05,9.990550254243405481e-01
7.700000000000000139e-05,9.991132191169651566e-01
7.799999999999999859e-05,9.991751405194374547e-01
7.899999999999999579e-05,9.992231865574763283e-01
7.999999999999999299e-05,9.992614991309124450e-01
8.099999999999999019e-05,9.992981549444162059e-01
8.200000000000000095e-05,9.993306688580890773e-01
8.299999999999999815e-05,9.993617331068209708e-01
8.399999999999999535e-05,9.993981818253331317e-01
8.499999999999999255e-05,9.994319383089552700e-01
8.599999999999998976e-05,9.994646593176195193e-01
8.700000000000000051e-05,9.995091847408019703e-01
8.799999999999999771e-05,9.995458405543058422e-01
8.899999999999999491e-05,9.995953362572854717e-01
8.999999999999999212e-05,9.996460745302143680e-01
9.099999999999998932e-05,9.996943276632447306e-01
9.200000000000000007e-05,9.997361608515370479e-01
9.299999999999999727e-05,9.997767514698800984e-01
9.399999999999999448e-05,9.998113363334684145e-01
9.499999999999999168e-05,9.998434360571580859e-01
9.600000000000000243e-05,9.998736719259239125e-01
9.699999999999999963e-05,9.999008013698166275e-01
9.799999999999999684e-05,9.999316585235570320e-01
9.899999999999999404e-05,9.999679001470777040e-01
1.000000000000000048e-04,9.999999998707673754e-01


==> csv/ddos/cdf/DrDoS_DNS_full_flow_log.csv <==
-5.991920818764810086e+00,6.936278253563471496e-01
-5.983841637529619284e+00,6.936278253563471496e-01
-5.975762456294429370e+00,6.936278253563471496e-01
-5.967683275059238568e+00,6.936278253563471496e-01
-5.959604093824048654e+00,6.936278253563471496e-01
-5.951524912588858740e+00,6.936278253563471496e-01
-5.943445731353667938e+00,6.936278253563471496e-01
-5.935366550118478024e+00,6.936278253563471496e-01
-5.927287368883287222e+00,6.936278253563471496e-01
-5.919208187648097308e+00,6.936278253563471496e-01
-5.911129006412907394e+00,6.936278253563471496e-01
-5.903049825177716592e+00,6.936278253563471496e-01
-5.894970643942526678e+00,6.936278253563471496e-01
-5.886891462707335876e+00,6.936278253563471496e-01
-5.878812281472145962e+00,6.936278253563471496e-01
-5.870733100236956048e+00,6.936278253563471496e-01
-5.862653919001765246e+00,6.936278253563471496e-01
-5.854574737766575332e+00,6.936278253563471496e-01
-5.846495556531385418e+00,6.936278253563471496e-01
-5.838416375296194616e+00,6.936278253563471496e-01
-5.830337194061004702e+00,6.936278253563471496e-01
-5.822258012825813900e+00,6.936278253563471496e-01
-5.814178831590623986e+00,6.936278253563471496e-01
-5.806099650355434072e+00,6.936278253563471496e-01
-5.798020469120243270e+00,6.936278253563471496e-01
-5.789941287885053356e+00,6.936278253563471496e-01
-5.781862106649862554e+00,6.936278253563471496e-01
-5.773782925414672640e+00,6.936278253563471496e-01
-5.765703744179482726e+00,6.936278253563471496e-01
-5.757624562944291924e+00,6.936278253563471496e-01
-5.749545381709102010e+00,6.936278253563471496e-01
-5.741466200473911208e+00,6.936278253563471496e-01
-5.733387019238721294e+00,6.936278253563471496e-01
-5.725307838003531380e+00,6.936278253563471496e-01
-5.717228656768340578e+00,6.936278253563471496e-01
-5.709149475533150664e+00,6.936278253563471496e-01
-5.701070294297959862e+00,6.936278253563471496e-01
-5.692991113062769948e+00,8.431255907667561944e-01
-5.684911931827580034e+00,8.431255907667561944e-01
-5.676832750592389232e+00,8.431255907667561944e-01
-5.668753569357199318e+00,8.431255907667561944e-01
-5.660674388122009404e+00,8.431255907667561944e-01
-5.652595206886818602e+00,8.431255907667561944e-01
-5.644516025651628688e+00,8.431255907667561944e-01
-5.636436844416437886e+00,8.431255907667561944e-01
-5.628357663181247972e+00,8.431255907667561944e-01
-5.620278481946058058e+00,8.431255907667561944e-01
-5.612199300710867256e+00,8.431255907667561944e-01
-5.604120119475677342e+00,8.431255907667561944e-01
-5.596040938240486540e+00,8.431255907667561944e-01
-5.587961757005296626e+00,8.431255907667561944e-01
-5.579882575770106712e+00,8.431255907667561944e-01
-5.571803394534915910e+00,8.431255907667561944e-01
-5.563724213299725996e+00,8.431255907667561944e-01
-5.555645032064535194e+00,8.431255907667561944e-01
-5.547565850829345280e+00,8.431255907667561944e-01
-5.539486669594155366e+00,8.431255907667561944e-01
-5.531407488358964564e+00,8.431255907667561944e-01
-5.523328307123774650e+00,8.431255907667561944e-01
-5.515249125888583848e+00,8.499220468290037411e-01
-5.507169944653393934e+00,8.499220468290037411e-01
-5.499090763418204020e+00,8.499220468290037411e-01
-5.491011582183013218e+00,8.499220468290037411e-01
-5.482932400947823304e+00,8.499220468290037411e-01
-5.474853219712633390e+00,8.499220468290037411e-01
-5.466774038477442588e+00,8.499220468290037411e-01
-5.458694857242252674e+00,8.499220468290037411e-01
-5.450615676007061872e+00,8.499220468290037411e-01
-5.442536494771871958e+00,8.499220468290037411e-01
-5.434457313536681156e+00,8.499220468290037411e-01
-5.426378132301491242e+00,8.499220468290037411e-01
-5.418298951066301328e+00,8.499220468290037411e-01
-5.410219769831110526e+00,8.499220468290037411e-01
-5.402140588595920612e+00,8.499220468290037411e-01
-5.394061407360730698e+00,8.529873551697381151e-01
-5.385982226125539896e+00,8.529873551697381151e-01
-5.377903044890349982e+00,8.529873551697381151e-01
-5.369823863655159180e+00,8.529873551697381151e-01
-5.361744682419969266e+00,8.529873551697381151e-01
-5.353665501184779352e+00,8.529873551697381151e-01
-5.345586319949588550e+00,8.529873551697381151e-01
-5.337507138714398636e+00,8.529873551697381151e-01
-5.329427957479207834e+00,8.529873551697381151e-01
-5.321348776244017920e+00,8.529873551697381151e-01
-5.313269595008828006e+00,8.529873551697381151e-01
-5.305190413773637204e+00,8.529873551697381151e-01
-5.297111232538447290e+00,8.554555493582757242e-01
-5.289032051303257376e+00,8.554555493582757242e-01
-5.280952870068066574e+00,8.554555493582757242e-01
-5.272873688832876660e+00,8.554555493582757242e-01
-5.264794507597685858e+00,8.554555493582757242e-01
-5.256715326362495944e+00,8.554555493582757242e-01
-5.248636145127305142e+00,8.554555493582757242e-01
-5.240556963892115228e+00,8.554555493582757242e-01
-5.232477782656925314e+00,8.554555493582757242e-01
-5.224398601421734512e+00,8.554555493582757242e-01
-5.216319420186544598e+00,8.579716676676351073e-01
-5.208240238951354684e+00,8.579716676676351073e-01
-5.200161057716163882e+00,8.579716676676351073e-01
-5.192081876480973968e+00,8.579716676676351073e-01
-5.184002695245783165e+00,8.579716676676351073e-01
-5.175923514010593252e+00,8.579716676676351073e-01
-5.167844332775403338e+00,8.579716676676351073e-01
-5.159765151540212536e+00,8.579716676676351073e-01
-5.151685970305022622e+00,8.591956701066669755e-01
-5.143606789069831819e+00,8.591956701066669755e-01
-5.135527607834641906e+00,8.591956701066669755e-01
-5.127448426599451992e+00,8.591956701066669755e-01
-5.119369245364261189e+00,8.591956701066669755e-01
-5.111290064129071276e+00,8.591956701066669755e-01
-5.103210882893880473e+00,8.591956701066669755e-01
-5.095131701658690559e+00,8.597132506115424677e-01
-5.087052520423500646e+00,8.597132506115424677e-01
-5.078973339188309843e+00,8.597132506115424677e-01
-5.070894157953119930e+00,8.597132506115424677e-01
-5.062814976717929127e+00,8.597132506115424677e-01
-5.054735795482739213e+00,8.597132506115424677e-01
-5.046656614247549300e+00,8.597132506115424677e-01
-5.038577433012358497e+00,8.600244514982406940e-01
-5.030498251777168583e+00,8.600244514982406940e-01
-5.022419070541978670e+00,8.600244514982406940e-01
-5.014339889306787867e+00,8.600244514982406940e-01
-5.006260708071597954e+00,8.600244514982406940e-01
-4.998181526836407151e+00,8.603124040880295587e-01
-4.990102345601217237e+00,8.603124040880295587e-01
-4.982023164366026435e+00,8.603124040880295587e-01
-4.973943983130836521e+00,8.603124040880295587e-01
-4.965864801895646607e+00,8.603124040880295587e-01
-4.957785620660455805e+00,8.608958547674813166e-01
-4.949706439425265891e+00,8.608958547674813166e-01
-4.941627258190075977e+00,8.608958547674813166e-01
-4.933548076954885175e+00,8.608958547674813166e-01
-4.925468895719695261e+00,8.608958547674813166e-01
-4.917389714484505348e+00,8.610481922919658304e-01
-4.909310533249314545e+00,8.610481922919658304e-01
-4.901231352014123743e+00,8.610481922919658304e-01
-4.893152170778933829e+00,8.610481922919658304e-01
-4.885072989543743915e+00,8.611169175205486415e-01
-4.876993808308553113e+00,8.611169175205486415e-01
-4.868914627073363199e+00,8.611169175205486415e-01
-4.860835445838173285e+00,8.611169175205486415e-01
-4.852756264602982483e+00,8.614780818523588568e-01
-4.844677083367792569e+00,8.614780818523588568e-01
-4.836597902132602655e+00,8.614780818523588568e-01
-4.828518720897411853e+00,8.614780818523588568e-01
-4.820439539662221939e+00,8.622022459078406698e-01
-4.812360358427031137e+00,8.622022459078406698e-01
-4.804281177191841223e+00,8.622022459078406698e-01
-4.796201995956650421e+00,8.622022459078406698e-01
-4.788122814721460507e+00,8.624135199043146960e-01
-4.780043633486270593e+00,8.624135199043146960e-01
-4.771964452251079791e+00,8.624135199043146960e-01
-4.763885271015889877e+00,8.625038619703745413e-01
-4.755806089780699963e+00,8.625038619703745413e-01
-4.747726908545509161e+00,8.625038619703745413e-01
-4.739647727310319247e+00,8.625691203476638647e-01
-4.731568546075128445e+00,8.625691203476638647e-01
-4.723489364839938531e+00,8.625691203476638647e-01
-4.715410183604747729e+00,8.626309118736597004e-01
-4.707331002369557815e+00,8.626309118736597004e-01
-4.699251821134367901e+00,8.626309118736597004e-01
-4.691172639899177099e+00,8.626839343052072895e-01
-4.683093458663987185e+00,8.626839343052072895e-01
-4.675014277428797271e+00,8.627290033720227402e-01
-4.666935096193606469e+00,8.627290033720227402e-01
-4.658855914958416555e+00,8.627290033720227402e-01
-4.650776733723226641e+00,8.627801904117089471e-01
-4.642697552488035839e+00,8.627801904117089471e-01
-4.634618371252845925e+00,8.628368836269790787e-01
-4.626539190017655123e+00,8.628368836269790787e-01
-4.618460008782465209e+00,8.628998987475490212e-01
-4.610380827547274407e+00,8.628998987475490212e-01
-4.602301646312084493e+00,8.628998987475490212e-01
-4.594222465076894579e+00,8.629533290439547200e-01
-4.586143283841703777e+00,8.629533290439547200e-01
-4.578064102606513863e+00,8.630053318133570350e-01
-4.569984921371323949e+00,8.630053318133570350e-01
-4.561905740136133147e+00,8.630495851504562665e-01
-4.553826558900943233e+00,8.630495851504562665e-01
-4.545747377665752431e+00,8.631005682577135296e-01
-4.537668196430562517e+00,8.631005682577135296e-01
-4.529589015195371715e+00,8.631639912431415818e-01
-4.521509833960181801e+00,8.632484192687595037e-01
-4.513430652724991887e+00,8.632484192687595037e-01
-4.505351471489801085e+00,8.633613978344415463e-01
-4.497272290254611171e+00,8.633613978344415463e-01
-4.489193109019421257e+00,8.634857966161492149e-01
-4.481113927784230455e+00,8.635849077766573068e-01
-4.473034746549040541e+00,8.635849077766573068e-01
-4.464955565313850627e+00,8.636477189647981945e-01
-4.456876384078659825e+00,8.636477189647981945e-01
-4.448797202843469023e+00,8.637044121800683261e-01
-4.440718021608279109e+00,8.637602896656222384e-01
-4.432638840373089195e+00,8.637602896656222384e-01
-4.424559659137898393e+00,8.638524671235433550e-01
-4.416480477902708479e+00,8.640366181069565332e-01
-4.408401296667518565e+00,8.643612785339706006e-01
-4.400322115432327763e+00,8.643612785339706006e-01
-4.392242934197137849e+00,8.648068708913988489e-01
-4.384163752961947935e+00,8.653295497070001563e-01
-4.376084571726757133e+00,8.662248130704371940e-01
-4.368005390491567219e+00,8.662248130704371940e-01
-4.359926209256376417e+00,8.684070939934759314e-01
-4.351847028021186503e+00,8.730129079030951589e-01
-4.343767846785995701e+00,8.824649720561577038e-01
-4.335688665550805787e+00,9.025317191401788230e-01
-4.327609484315615873e+00,9.338655289956213634e-01
-4.319530303080425071e+00,9.338655289956213634e-01
-4.311451121845235157e+00,9.593556550972389685e-01
-4.303371940610045243e+00,9.723553277856904486e-01
-4.295292759374854441e+00,9.784104894684177989e-01
-4.287213578139664527e+00,9.808927549945584135e-01
-4.279134396904474613e+00,9.818553160595751006e-01
-4.271055215669283811e+00,9.822827584308196913e-01
-4.262976034434093009e+00,9.824954599542969902e-01
-4.254896853198903095e+00,9.826066031281177615e-01
-4.246817671963713181e+00,9.826822620592875479e-01
-4.238738490728522379e+00,9.827479283014348699e-01
-4.230659309493332465e+00,9.828025821924146754e-01
-4.222580128258142551e+00,9.828500984483783398e-01
-4.214500947022951749e+00,9.829337107442802646e-01
-4.206421765787761835e+00,9.829765365543763345e-01
-4.198342584552571921e+00,9.830342494317915181e-01
-4.190263403317381119e+00,9.831111319575355223e-01
-4.182184222082191205e+00,9.832026976181694744e-01
-4.174105040847000403e+00,9.832775408196231526e-01
-4.166025859611810489e+00,9.833956176960308992e-01
-4.157946678376619687e+00,9.834466008032881623e-01
-4.149867497141429773e+00,9.834965642484002624e-01
-4.141788315906239859e+00,9.836099506789404145e-01
-4.133709134671049057e+00,9.836737815292263543e-01
-4.125629953435859143e+00,9.837353691227931352e-01
-4.117550772200669229e+00,9.838556892559202627e-01
-4.109471590965478427e+00,9.839166650521998791e-01
-4.101392409730288513e+00,9.840017048751049655e-01
-4.093313228495097711e+00,9.840378009150431149e-01
-4.085234047259907797e+00,9.841004081707549478e-01
-4.077154866024716995e+00,9.841363002782640423e-01
-4.069075684789527081e+00,9.842017625879824205e-01
-4.060996503554337167e+00,9.842456080602236534e-01
-4.052917322319146365e+00,9.843304439506996850e-01
-4.044838141083956451e+00,9.844279236517755605e-01
-4.036758959848766537e+00,9.844691180024394139e-01
-4.028679778613575735e+00,9.845431454741768729e-01
-4.020600597378385821e+00,9.846045291353145990e-01
-4.012521416143195907e+00,9.846616302154426181e-01
-4.004442234908005105e+00,9.846973183905227689e-01
-3.996363053672814747e+00,9.847607413759508210e-01
-3.988283872437624389e+00,9.848074419021984882e-01
-3.980204691202434475e+00,9.848494519825783389e-01
-3.972125509967244117e+00,9.848810615090778375e-01
-3.964046328732053759e+00,9.849036980087000348e-01
-3.955967147496863401e+00,9.849212361975966390e-01
-3.947887966261673487e+00,9.849369389946318609e-01
-3.939808785026483129e+00,9.849487670755154856e-01
-3.931729603791292771e+00,9.849601872915411116e-01
-3.923650422556102413e+00,9.849673249265571418e-01
-3.915571241320912055e+00,9.849746664940022267e-01
-3.907492060085722141e+00,9.849807844668730938e-01
-3.899412878850531783e+00,9.849871063721729048e-01
-3.891333697615341425e+00,9.849926125477567185e-01
-3.883254516380151067e+00,9.849948558044760993e-01
-3.875175335144961153e+00,9.849985265881986418e-01
-3.867096153909770795e+00,9.850011777097759103e-01
-3.859016972674580437e+00,9.850048484934984527e-01
-3.850937791439390079e+00,9.850070917502178336e-01
-3.842858610204199721e+00,9.850111703987984857e-01
-3.834779428969009807e+00,9.850191237635306241e-01
-3.826700247733819449e+00,9.850270771282626514e-01
-3.818621066498629091e+00,9.850356422902818432e-01
-3.810541885263438733e+00,9.850440035198720912e-01
-3.802462704028248375e+00,9.850482861008815760e-01
-3.794383522793058461e+00,9.850529765467492815e-01
-3.786304341557868103e+00,9.850556276683265500e-01
-3.778225160322677745e+00,9.850584827223329842e-01
-3.770145979087487387e+00,9.850648046276327952e-01
-3.762066797852297473e+00,9.850703108032166089e-01
-3.753987616617107115e+00,9.850851978705357226e-01
-3.745908435381916757e+00,9.850972298838484020e-01
-3.737829254146726399e+00,9.851129326808837350e-01
-3.729750072911536041e+00,9.851382203020833117e-01
-3.721670891676346127e+00,9.851675865718634295e-01
-3.713591710441155769e+00,9.852291741654302104e-01
-3.705512529205965411e+00,9.853305285826575721e-01
-3.697433347970775053e+00,9.854428953510525613e-01
-3.689354166735584695e+00,9.856817002254455451e-01
-3.681274985500394781e+00,9.860120707604724810e-01
-3.673195804265204423e+00,9.863738468895697498e-01
-3.665116623030014065e+00,9.867356230186671295e-01
-3.657037441794823707e+00,9.872389282535105615e-01
-3.648958260559633793e+00,9.881857865214920267e-01
-3.640879079324443435e+00,9.898804650067226651e-01
-3.632799898089253077e+00,9.913944593598336130e-01
-3.624720716854062719e+00,9.926949364597512648e-01
-3.616641535618872361e+00,9.939381085471117316e-01
-3.608562354383682447e+00,9.953489130911341576e-01
-3.600483173148492089e+00,9.960324945932392815e-01
-3.592403991913301731e+00,9.965045981664413244e-01
-3.584324810678111373e+00,9.967933664859462972e-01
-3.576245629442921015e+00,9.970391050629261454e-01
-3.568166448207731101e+00,9.972006195467170153e-01
-3.560087266972540743e+00,9.972913694776349702e-01
-3.552008085737350385e+00,9.973321559634407141e-01
-3.543928904502160027e+00,9.973594829089306169e-01
-3.535849723266970113e+00,9.973810997464076511e-01
-3.527770542031779755e+00,9.973910924354301155e-01
-3.519691360796589397e+00,9.974012890568815237e-01
-3.511612179561399039e+00,9.974059795027491182e-01
-3.503532998326208681e+00,9.974076109621814457e-01
-3.495453817091018767e+00,9.974094463540427169e-01
-3.487374635855828409e+00,9.974104660161877689e-01
-3.479295454620638051e+00,9.974125053404780950e-01
-3.471216273385447693e+00,9.974137289350522018e-01
-3.463137092150257335e+00,9.974151564620553634e-01
-3.455057910915067421e+00,9.974190311782069607e-01
-3.446978729679877063e+00,9.974220901646424497e-01
-3.438899548444686705e+00,9.974237216240746662e-01
-3.430820367209496347e+00,9.974247412862197182e-01
-3.422741185974306433e+00,9.974253530835068826e-01
-3.414662004739116075e+00,9.974263727456519346e-01
-3.406582823503925717e+00,9.974269845429390990e-01
-3.398503642268735359e+00,9.974286160023713155e-01
-3.390424461033545001e+00,9.974306553266616415e-01
-3.382345279798355087e+00,9.974326946509519676e-01
-3.374266098563164729e+00,9.974343261103841840e-01
-3.366186917327974371e+00,9.974355497049582908e-01
-3.358107736092784013e+00,9.974377929616776717e-01
-3.350028554857593655e+00,9.974384047589647251e-01
-3.341949373622403741e+00,9.974402401508259963e-01
-3.333870192387213383e+00,9.974420755426872676e-01
-3.325791011152023025e+00,9.974445227318357032e-01
-3.317711829916832666e+00,9.974457463264098100e-01
-3.309632648681642753e+00,9.974486013804162443e-01
-3.301553467446452395e+00,9.974520682317097320e-01
-3.293474286211262037e+00,9.974557390154322745e-01
-3.285395104976071678e+00,9.974594097991548169e-01
-3.277315923740881320e+00,9.974612451910160882e-01
-3.269236742505691407e+00,9.974641002450224114e-01
-3.261157561270501049e+00,9.974661395693127375e-01
-3.253078380035310690e+00,9.974687906908901169e-01
-3.244999198800120332e+00,9.974704221503223334e-01
-3.236920017564929974e+00,9.974724614746126594e-01
-3.228840836329740061e+00,9.974740929340448758e-01
-3.220761655094549702e+00,9.974761322583352019e-01
-3.212682473859359344e+00,9.974791912447705799e-01
-3.204603292624168986e+00,9.974808227042027964e-01
-3.196524111388979073e+00,9.974824541636350128e-01
-3.188444930153788714e+00,9.974838816906381744e-01
-3.180365748918598356e+00,9.974863288797866101e-01
-3.172286567683407998e+00,9.974879603392188265e-01
-3.164207386448217640e+00,9.974895917986510430e-01
-3.156128205213027726e+00,9.974908153932251498e-01
-3.148049023977837368e+00,9.974934665148025292e-01
-3.139969842742647010e+00,9.974948940418056909e-01
-3.131890661507456652e+00,9.974971372985250717e-01
-3.123811480272266294e+00,9.975010120146766690e-01
-3.115732299037076380e+00,9.975050906632573211e-01
-3.107653117801886022e+00,9.975087614469798636e-01
-3.099573936566695664e+00,9.975126361631313499e-01
-3.091494755331505306e+00,9.975156951495668389e-01
-3.083415574096315392e+00,9.975189580684312718e-01
-3.075336392861125034e+00,9.975220170548666498e-01
-3.067257211625934676e+00,9.975252799737310827e-01
-3.059178030390744318e+00,9.975283389601665718e-01
-3.051098849155553960e+00,9.975336412033213307e-01
-3.043019667920364046e+00,9.975381277167598704e-01
-3.034940486685173688e+00,9.975436338923436841e-01
-3.026861305449983330e+00,9.975466928787791732e-01
-3.018782124214792972e+00,9.975497518652145512e-01
-3.010702942979602614e+00,9.975517911895048773e-01
-3.002623761744412700e+00,9.975556659056564746e-01
-2.994544580509222342e+00,9.975615799460982869e-01
-2.986465399274031984e+00,9.975664743243950472e-01
-2.978386218038841626e+00,9.975703490405465335e-01
-2.970307036803651712e+00,9.975732040945529677e-01
-2.962227855568461354e+00,9.975764670134174006e-01
-2.954148674333270996e+00,9.975799338647108883e-01
-2.946069493098080638e+00,9.975836046484334307e-01
-2.937990311862890280e+00,9.975870714997269184e-01
-2.929911130627700366e+00,9.975905383510204061e-01
-2.921831949392510008e+00,9.975952287968881116e-01
-2.913752768157319650e+00,9.975982877833234896e-01
-2.905673586922129292e+00,9.976017546346169773e-01
-2.897594405686938934e+00,9.976064450804845718e-01
-2.889515224451749020e+00,9.976121551884974403e-01
-2.881436043216558662e+00,9.976158259722199828e-01
-2.873356861981368304e+00,9.976194967559425253e-01
-2.865277680746177946e+00,9.976223518099489596e-01
-2.857198499510988032e+00,9.976256147288133924e-01
-2.849119318275797674e+00,9.976298973098228773e-01
-2.841040137040607316e+00,9.976327523638293115e-01
-2.832960955805416958e+00,9.976364231475518540e-01
-2.824881774570226600e+00,9.976400939312743965e-01
-2.816802593335036686e+00,9.976443765122838814e-01
-2.808723412099846328e+00,9.976464158365742074e-01
-2.800644230864655970e+00,9.976480472960064239e-01
-2.792565049629465612e+00,9.976511062824419129e-01
-2.784485868394275698e+00,9.976539613364482362e-01
-2.776406687159085340e+00,9.976560006607385622e-01
-2.768327505923894982e+00,9.976580399850288883e-01
-2.760248324688704624e+00,9.976600793093192143e-01
-2.752169143453514266e+00,9.976635461606127020e-01
-2.744089962218324352e+00,9.976657894173320829e-01
-2.736010780983133994e+00,9.976686444713384061e-01
-2.727931599747943636e+00,9.976698680659125129e-01
-2.719852418512753278e+00,9.976714995253447293e-01
-2.711773237277562920e+00,9.976727231199189472e-01
-2.703694056042373006e+00,9.976747624442092732e-01
-2.695614874807182648e+00,9.976778214306446513e-01
-2.687535693571992290e+00,9.976796568225059225e-01
-2.679456512336801932e+00,9.976808804170800293e-01
-2.671377331101612018e+00,9.976825118765122458e-01
-2.663298149866421660e+00,9.976853669305186800e-01
-2.655218968631231302e+00,9.976865905250927868e-01
-2.647139787396040944e+00,9.976888337818121677e-01
-2.639060606160850586e+00,9.976912809709604923e-01
-2.630981424925660672e+00,9.976937281601089280e-01
-2.622902243690470314e+00,9.976945438898251473e-01
-2.614823062455279956e+00,9.976959714168283089e-01
-2.606743881220089598e+00,9.976980107411186349e-01
-2.598664699984899240e+00,9.976996422005508514e-01
-2.590585518749709326e+00,9.977004579302669596e-01
-2.582506337514518968e+00,9.977037208491315035e-01
-2.574427156279328610e+00,9.977065759031378267e-01
-2.566347975044138252e+00,9.977084112949990979e-01
-2.558268793808948338e+00,9.977120820787216404e-01
-2.550189612573757980e+00,9.977141214030119665e-01
-2.542110431338567622e+00,9.977171803894473445e-01
-2.534031250103377264e+00,9.977202393758827226e-01
-2.525952068868186906e+00,9.977228904974601020e-01
-2.517872887632996992e+00,9.977249298217504281e-01
-2.509793706397806634e+00,9.977277848757567513e-01
-2.501714525162616276e+00,9.977292124027599129e-01
-2.493635343927425918e+00,9.977312517270502390e-01
-2.485556162692235560e+00,9.977361461053469993e-01
-2.477476981457045646e+00,9.977377775647792157e-01
-2.469397800221855288e+00,9.977398168890695418e-01
-2.461318618986664930e+00,9.977412444160727034e-01
-2.453239437751474572e+00,9.977430798079339747e-01
-2.445160256516284658e+00,9.977447112673661911e-01
-2.437081075281094300e+00,9.977471584565146268e-01
-2.429001894045903942e+00,9.977502174429500048e-01
-2.420922712810713584e+00,9.977518489023822212e-01
-2.412843531575523226e+00,9.977536842942434925e-01
-2.404764350340333312e+00,9.977547039563885445e-01
-2.396685169105142954e+00,9.977559275509627623e-01
-2.388605987869952596e+00,9.977567432806788705e-01
-2.380526806634762238e+00,9.977585786725401418e-01
-2.372447625399571880e+00,9.977602101319723582e-01
-2.364368444164381966e+00,9.977610258616885774e-01
-2.356289262929191608e+00,9.977618415914046857e-01
-2.348210081694001250e+00,9.977638809156950117e-01
-2.340130900458810892e+00,9.977653084426982844e-01
-2.332051719223620978e+00,9.977671438345594446e-01
-2.323972537988430620e+00,9.977681634967046076e-01
-2.315893356753240262e+00,9.977689792264207158e-01
-2.307814175518049904e+00,9.977691831588497706e-01
-2.299734994282859546e+00,9.977695910237078802e-01
-2.291655813047669632e+00,9.977706106858530433e-01
-2.283576631812479274e+00,9.977714264155691515e-01
-2.275497450577288916e+00,9.977722421452853707e-01
-2.267418269342098558e+00,9.977726500101433693e-01
-2.259339088106908200e+00,9.977736696722885323e-01
-2.251259906871718286e+00,9.977750971992916940e-01
-2.243180725636527928e+00,9.977755050641498036e-01
-2.235101544401337570e+00,9.977769325911529652e-01
-2.227022363166147212e+00,9.977781561857270720e-01
-2.218943181930957298e+00,9.977791758478722350e-01
-2.210864000695766940e+00,9.977799915775883433e-01
-2.202784819460576582e+00,9.977812151721625611e-01
-2.194705638225386224e+00,9.977828466315947775e-01
-2.186626456990195866e+00,9.977836623613108857e-01
-2.178547275755005952e+00,9.977850898883141584e-01
-2.170468094519815594e+00,9.977859056180302666e-01
-2.162388913284625236e+00,9.977871292126043734e-01
-2.154309732049434878e+00,9.977873331450334282e-01
-2.146230550814244520e+00,9.977877410098915378e-01
-2.138151369579054606e+00,9.977883528071787023e-01
-2.130072188343864248e+00,9.977893724693237543e-01
-2.121993007108673890e+00,9.977907999963269159e-01
-2.113913825873483532e+00,9.977922275233301885e-01
-2.105834644638293618e+00,9.977928393206172419e-01
-2.097755463403103260e+00,9.977938589827624050e-01
-2.089676282167912902e+00,9.977942668476205146e-01
-2.081597100932722544e+00,9.977950825773366228e-01
-2.073517919697532186e+00,9.977956943746237872e-01
-2.065438738462342272e+00,9.977975297664850585e-01
-2.057359557227151914e+00,9.977979376313431681e-01
-2.049280375991961556e+00,9.977983454962011667e-01
-2.041201194756771198e+00,9.977995690907753845e-01
-2.033122013521580840e+00,9.978009966177785461e-01
-2.025042832286390926e+00,9.978032398744979270e-01
-2.016963651051200568e+00,9.978038516717849804e-01
-2.008884469816010210e+00,9.978054831312171968e-01
-2.000805288580819852e+00,9.978062988609334161e-01
-1.992726107345629494e+00,9.978069106582205805e-01
-1.984646926110439580e+00,9.978085421176527969e-01
-1.976567744875248778e+00,9.978089499825107955e-01
-1.968488563640058864e+00,9.978099696446559586e-01
-1.960409382404868950e+00,9.978111932392300654e-01
-1.952330201169678148e+00,9.978128246986622818e-01
-1.944251019934488234e+00,9.978136404283785010e-01
-1.936171838699298320e+00,9.978144561580946093e-01
-1.928092657464107518e+00,9.978158836850978819e-01
-1.920013476228917604e+00,9.978169033472429339e-01
-1.911934294993726802e+00,9.978185348066751503e-01
-1.903855113758536888e+00,9.978199623336783119e-01
-1.895775932523346974e+00,9.978209819958234750e-01
-1.887696751288156172e+00,9.978215937931105284e-01
-1.879617570052966258e+00,9.978228173876847462e-01
-1.871538388817775456e+00,9.978238370498297982e-01
-1.863459207582585542e+00,9.978256724416910695e-01
-1.855380026347395628e+00,9.978262842389782339e-01
-1.847300845112204826e+00,9.978275078335523407e-01
-1.839221663877014912e+00,9.978293432254136119e-01
-1.831142482641824110e+00,9.978305668199877188e-01
-1.823063301406634196e+00,9.978311786172748832e-01
-1.814984120171444282e+00,9.978324022118489900e-01
-1.806904938936253480e+00,9.978356651307135339e-01
-1.798825757701063566e+00,9.978381123198618585e-01
-1.790746576465872764e+00,9.978395398468651312e-01
-1.782667395230682850e+00,9.978411713062973476e-01
-1.774588213995492936e+00,9.978432106305875626e-01
-1.766509032760302134e+00,9.978448420900198901e-01
-1.758429851525112220e+00,9.978527954547519174e-01
-1.750350670289922306e+00,9.978813459948159270e-01
-1.742271489054731504e+00,9.978970487918512600e-01
-1.734192307819541590e+00,9.979064296835864489e-01
-1.726113126584350788e+00,9.979323291020731901e-01
-1.718033945349160874e+00,9.979531302098342271e-01
-1.709954764113970960e+00,9.979661818852919586e-01
-1.701875582878780158e+00,9.979776021013175846e-01
-1.693796401643590244e+00,9.979875947903400490e-01
-1.685717220408399442e+00,9.979947324253560792e-01
-1.677638039173209528e+00,9.980014621955139997e-01
-1.669558857938019614e+00,9.980165531952620572e-01
-1.661479676702828812e+00,9.980381700327390915e-01
-1.653400495467638898e+00,9.980448998028971230e-01
-1.645321314232448096e+00,9.980550964243485312e-01
-1.637242132997258182e+00,9.980663127079451025e-01
-1.629162951762068268e+00,9.980738582078192422e-01
-1.621083770526877466e+00,9.980830351671255984e-01
-1.613004589291687552e+00,9.980960868425833299e-01
-1.604925408056496750e+00,9.981113817747605532e-01
-1.596846226821306836e+00,9.981321828825214793e-01
-1.588767045586116922e+00,9.981639963414500327e-01
-1.580687864350926120e+00,9.981898957599366629e-01
-1.572608683115736206e+00,9.982166109081395122e-01
-1.564529501880545403e+00,9.982459771779196300e-01
-1.556450320645355490e+00,9.982814614205707260e-01
-1.548371139410165576e+00,9.983189849875120370e-01
-1.540291958174974773e+00,9.983656855137597042e-01
-1.532212776939784860e+00,9.984337989450553508e-01
-1.524133595704594946e+00,9.985165955112411673e-01
-1.516054414469404144e+00,9.985810381588142715e-01
-1.507975233234214230e+00,9.986393628335166195e-01
-1.499896051999023427e+00,9.986868790894802839e-01
-1.491816870763833514e+00,9.987258301834248675e-01
-1.483737689528643600e+00,9.987668206016596661e-01
-1.475658508293452797e+00,9.988153565197684935e-01
-1.467579327058262884e+00,9.988606295190128881e-01
-1.459500145823072081e+00,9.988997845453864155e-01
-1.451420964587882168e+00,9.989293547475956991e-01
-1.443341783352692254e+00,9.989497479904986266e-01
-1.435262602117501451e+00,9.989713648279756608e-01
-1.427183420882311538e+00,9.989868636925818279e-01
-1.419104239647120735e+00,9.990041979490493773e-01
-1.411025058411930821e+00,9.990199007460845992e-01
-1.402945877176740908e+00,9.990337681512585499e-01
-1.394866695941550105e+00,9.990458001645713404e-01
-1.386787514706360191e+00,9.990541613941614774e-01
-1.378708333471169389e+00,9.990635422858967774e-01
-1.370629152235979475e+00,9.990700681236256431e-01
-1.362549971000789562e+00,9.990798568802190527e-01
-1.354470789765598759e+00,9.990874023800931925e-01
-1.346391608530408845e+00,9.990986186636896527e-01
-1.338312427295218043e+00,9.991084074202830623e-01
-1.330233246060028129e+00,9.991173804471603637e-01
-1.322154064824838215e+00,9.991257416767505006e-01
-1.314074883589647413e+00,9.991332871766246404e-01
-1.305995702354457499e+00,9.991392012170665637e-01
-1.297916521119267586e+00,9.991453191899374309e-01
-1.289837339884076783e+00,9.991520489600953514e-01
-1.281758158648886869e+00,9.991595944599694912e-01
-1.273678977413696067e+00,9.991659163652693021e-01
-1.265599796178506153e+00,9.991755011894336569e-01
-1.257520614943316239e+00,9.991795798380143090e-01
-1.249441433708125437e+00,9.991844742163109583e-01
-1.241362252472935523e+00,9.991899803918947720e-01
-1.233283071237744721e+00,9.991956904999076405e-01
-1.225203890002554807e+00,9.992028281349236707e-01
-1.217124708767364893e+00,9.992118011618009721e-01
-1.209045527532174091e+00,9.992195505941039446e-01
-1.200966346296984177e+00,9.992258724994038666e-01
-1.192887165061793375e+00,9.992330101344198967e-01
-1.184807983826603461e+00,9.992413713640100337e-01
-1.176728802591413547e+00,9.992478972017390104e-01
-1.168649621356222745e+00,9.992550348367550406e-01
-1.160570440121032831e+00,9.992638039312032872e-01
-1.152491258885842029e+00,9.992711454986483721e-01
-1.144412077650652115e+00,9.992809342552416707e-01
-1.136332896415462201e+00,9.992886836875447543e-01
-1.128253715180271399e+00,9.992960252549898392e-01
-1.120174533945081485e+00,9.993025510927187050e-01
-1.112095352709890683e+00,9.993088729980186269e-01
-1.104016171474700769e+00,9.993133595114571666e-01
-1.095936990239510855e+00,9.993174381600378187e-01
-1.087857809004320053e+00,9.993241679301958502e-01
-1.079778627769130139e+00,9.993298780382086077e-01
-1.071699446533940225e+00,9.993357920786505311e-01
-1.063620265298749423e+00,9.993419100515213982e-01
-1.055541084063559509e+00,9.993449690379567762e-01
-1.047461902828368707e+00,9.993500673486824804e-01
-1.039382721593178793e+00,9.993547577945501859e-01
-1.031303540357988879e+00,9.993608757674209420e-01
-1.023224359122798077e+00,9.993653622808595927e-01
-1.015145177887608163e+00,9.993686251997240255e-01
-1.007065996652417361e+00,9.993739274428787844e-01
-9.989868154172274473e-01,9.993780060914594365e-01
-9.909076341820375333e-01,9.993824926048979762e-01
-9.828284529468467312e-01,9.993867751859075721e-01
-9.747492717116568173e-01,9.993892223750558967e-01
-9.666700904764660152e-01,9.993947285506397105e-01
-9.585909092412761012e-01,9.993988071992203626e-01
-9.505117280060861873e-01,9.994022740505138502e-01
-9.424325467708953852e-01,9.994053330369493393e-01
-9.343533655357054712e-01,9.994090038206718818e-01
-9.262741843005146691e-01,9.994118588746782050e-01
-9.181950030653247552e-01,9.994134903341104215e-01
-9.101158218301348413e-01,9.994179768475490722e-01
-9.020366405949440392e-01,9.994214436988425598e-01
-8.939574593597541252e-01,9.994255223474231009e-01
-8.858782781245633231e-01,9.994296009960037530e-01
-8.777990968893734092e-01,9.994326599824391311e-01
-8.697199156541834952e-01,9.994353111040165105e-01
-8.616407344189926931e-01,9.994371464958777818e-01
-8.535615531838027792e-01,9.994406133471712694e-01
-8.454823719486128653e-01,9.994444880633228667e-01
-8.374031907134220631e-01,9.994465273876131928e-01
-8.293240094782321492e-01,9.994497903064776256e-01
-8.212448282430413471e-01,9.994536650226292229e-01
-8.131656470078514332e-01,9.994563161442064914e-01
-8.050864657726615192e-01,9.994587633333549270e-01
-7.970072845374707171e-01,9.994626380495065243e-01
-7.889281033022808032e-01,9.994667166980871764e-01
-7.808489220670900011e-01,9.994681442250903380e-01
-7.727697408319000871e-01,9.994720189412419353e-01
-7.646905595967101732e-01,9.994763015222514202e-01
-7.566113783615193711e-01,9.994787487113998559e-01
-7.485321971263294571e-01,9.994813998329771243e-01
-7.404530158911386550e-01,9.994846627518416682e-01
-7.323738346559487411e-01,9.994871099409899928e-01
-7.242946534207588272e-01,9.994901689274254819e-01
-7.162154721855680251e-01,9.994922082517158080e-01
-7.081362909503781111e-01,9.994958790354382394e-01
-7.000571097151873090e-01,9.994985301570156189e-01
-6.919779284799973951e-01,9.995036284677413230e-01
-6.838987472448074811e-01,9.995087267784670271e-01
-6.758195660096166790e-01,9.995164762107701106e-01
-6.677403847744267651e-01,9.995362576563858736e-01
-6.596612035392368512e-01,9.995641963991629408e-01
-6.515820223040460490e-01,9.995809188583432148e-01
-6.435028410688561351e-01,9.995941744662301121e-01
-6.354236598336653330e-01,9.996029435606783586e-01
-6.273444785984754191e-01,9.996104890605524984e-01
-6.192652973632855051e-01,9.996176266955685286e-01
-6.111861161280947030e-01,9.996292508440232094e-01
-6.031069348929047891e-01,9.996386317357583984e-01
-5.950277536577139870e-01,9.996478086950647546e-01
-5.869485724225240730e-01,9.996622878975257587e-01
-5.788693911873341591e-01,9.996822732755705765e-01
-5.707902099521433570e-01,9.997000153968961245e-01
-5.627110287169534431e-01,9.997144945993571286e-01
-5.546318474817626409e-01,9.997308091936794039e-01
-5.465526662465727270e-01,9.997452883961404080e-01
-5.384734850113828131e-01,9.997544653554467642e-01
-5.303943037761920110e-01,9.997642541120401738e-01
-5.223151225410020970e-01,9.997775097199269601e-01
-5.142359413058112949e-01,9.997877063413784793e-01
-5.061567600706213810e-01,9.997972911655428341e-01
-4.980775788354314670e-01,9.998040209357007546e-01
-4.899983976002406649e-01,9.998062641924201355e-01
-4.819192163650507510e-01,9.998091192464264587e-01
-4.738400351298599489e-01,9.998101389085715107e-01
-4.657608538946700349e-01,9.998119743004327820e-01
-4.576816726594801210e-01,9.998134018274360546e-01
-4.496024914242893189e-01,9.998142175571521628e-01
-4.415233101890994050e-01,9.998152372192973258e-01
-4.334441289539094910e-01,9.998203355300230299e-01
-4.253649477187186889e-01,9.998250259758906244e-01
-4.172857664835287750e-01,9.998262495704647312e-01
-4.092065852483379729e-01,9.998270653001809505e-01
-4.011274040131480589e-01,9.998282888947550573e-01
-3.930482227779581450e-01,9.998309400163324367e-01
-3.849690415427673429e-01,9.998319596784774888e-01
-3.768898603075774290e-01,9.998342029351968696e-01
-3.688106790723866268e-01,9.998368540567742491e-01
-3.607314978371967129e-01,9.998380776513483559e-01
-3.526523166020067990e-01,9.998380776513483559e-01
-3.445731353668159969e-01,9.998384855162064655e-01
-3.364939541316260829e-01,9.998395051783515175e-01
-3.284147728964352808e-01,9.998399130432096271e-01
-3.203355916612453669e-01,9.998403209080677367e-01
-3.122564104260554529e-01,9.998403209080677367e-01
-3.041772291908646508e-01,9.998413405702127887e-01
-2.960980479556747369e-01,9.998415445026418436e-01
-2.880188667204839348e-01,9.998415445026418436e-01
-2.799396854852940209e-01,9.998415445026418436e-01
-2.718605042501041069e-01,9.998421562999290080e-01
-2.637813230149133048e-01,9.998423602323580628e-01
-2.557021417797233909e-01,9.998427680972160614e-01
-2.476229605445325888e-01,9.998433798945032258e-01
-2.395437793093426748e-01,9.998435838269322806e-01
-2.314645980741527609e-01,9.998443995566483888e-01
-2.233854168389619588e-01,9.998446034890774436e-01
-2.153062356037720448e-01,9.998456231512226067e-01
-2.072270543685821309e-01,9.998460310160807163e-01
-1.991478731333913288e-01,9.998466428133677697e-01
-1.910686918982014149e-01,9.998470506782258793e-01
-1.829895106630106127e-01,9.998474585430839889e-01
-1.749103294278206988e-01,9.998476624755130437e-01
-1.668311481926307849e-01,9.998486821376580957e-01
-1.587519669574399828e-01,9.998488860700871506e-01
-1.506727857222500688e-01,9.998505175295193670e-01
-1.425936044870592667e-01,9.998509253943774766e-01
-1.345144232518693528e-01,9.998517411240935848e-01
-1.264352420166794388e-01,9.998517411240935848e-01
-1.183560607814886367e-01,9.998519450565226396e-01
-1.102768795462987228e-01,9.998523529213807493e-01
-1.021976983111079207e-01,9.998523529213807493e-01
-9.411851707591800675e-02,9.998525568538098041e-01
-8.603933584072809282e-02,9.998525568538098041e-01
-7.796015460553729071e-02,9.998531686510969685e-01
-6.988097337034737677e-02,9.998537804483840219e-01
-6.180179213515657466e-02,9.998545961781002411e-01
-5.372261089996666072e-02,9.998556158402452931e-01
-4.564342966477674679e-02,9.998560237051034028e-01
-3.756424842958594468e-02,9.998570433672484548e-01
-2.948506719439603074e-02,9.998582669618226726e-01
-2.140588595920522863e-02,9.998617338131161603e-01
-1.332670472401531470e-02,9.998645888671224835e-01
-5.247523488825400761e-03,9.998717265021385137e-01
2.831657746365401351e-03,9.998743776237158931e-01
1.091083898155531529e-02,9.998747854885740027e-01
1.899002021674522922e-02,9.998747854885740027e-01
2.706920145193603133e-02,9.998760090831481095e-01
3.514838268712594527e-02,9.998764169480062192e-01
4.322756392231674738e-02,9.998768248128643288e-01
5.130674515750666131e-02,9.998778444750093808e-01
5.938592639269657525e-02,9.998780484074384356e-01
6.746510762788737736e-02,9.998780484074384356e-01
7.554428886307729130e-02,9.998784562722965452e-01
8.362347009826809341e-02,9.998786602047256000e-01
9.170265133345800734e-02,9.998790680695835986e-01
9.978183256864792128e-02,9.998796798668707630e-01
1.078610138038387234e-01,9.998802916641579275e-01
1.159401950390286373e-01,9.998811073938740357e-01
1.240193762742194394e-01,9.998823309884482535e-01
1.320985575094093534e-01,9.998870214343158480e-01
1.401777387445992673e-01,9.998884489613190096e-01
1.482569199797900694e-01,9.998892646910352289e-01
1.563361012149799834e-01,9.998894686234642837e-01
1.644152824501707855e-01,9.998896725558932275e-01
1.724944636853606994e-01,9.998898764883222823e-01
1.805736449205506133e-01,9.998908961504674453e-01
1.886528261557414154e-01,9.998921197450415521e-01
1.967320073909313294e-01,9.998923236774706069e-01
2.048111886261221315e-01,9.998925276098996617e-01
2.128903698613120454e-01,9.998931394071868262e-01
2.209695510965019594e-01,9.998931394071868262e-01
2.290487323316927615e-01,9.998935472720448248e-01
2.371279135668826754e-01,9.998941590693319892e-01
2.452070948020725893e-01,9.998949747990482084e-01
2.532862760372633915e-01,9.998957905287643166e-01
2.613654572724533054e-01,9.998957905287643166e-01
2.694446385076441075e-01,9.998974219881965331e-01
2.775238197428340214e-01,9.998978298530546427e-01
2.856030009780239354e-01,9.998980337854836975e-01
2.936821822132147375e-01,9.998980337854836975e-01
3.017613634484046514e-01,9.998992573800578043e-01
3.098405446835954535e-01,9.998998691773449687e-01
3.179197259187853675e-01,9.999006849070610770e-01
3.259989071539752814e-01,9.999012967043482414e-01
3.340780883891660835e-01,9.999015006367772962e-01
3.421572696243559975e-01,9.999021124340644606e-01
3.502364508595467996e-01,9.999025202989224592e-01
3.583156320947367135e-01,9.999037438934966771e-01
3.663948133299266274e-01,9.999041517583547867e-01
3.744739945651174295e-01,9.999045596232127853e-01
3.825531758003073435e-01,9.999049674880708949e-01
3.906323570354981456e-01,9.999053753529290045e-01
3.987115382706880595e-01,9.999059871502161689e-01
4.067907195058779735e-01,9.999065989475032223e-01
4.148699007410687756e-01,9.999070068123613320e-01
4.229490819762586895e-01,9.999080264745063840e-01
4.310282632114486034e-01,9.999092500690806018e-01
4.391074444466394056e-01,9.999096579339387114e-01
4.471866256818293195e-01,9.999106775960837634e-01
4.552658069170201216e-01,9.999112893933709278e-01
4.633449881522100355e-01,9.999119011906579813e-01
4.714241693873999495e-01,9.999121051230870361e-01
4.795033506225907516e-01,9.999127169203742005e-01
4.875825318577806655e-01,9.999139405149483073e-01
4.956617130929714676e-01,9.999167955689547416e-01
5.037408943281613816e-01,9.999235253391126621e-01
5.118200755633512955e-01,9.999333140957059607e-01
5.198992567985420976e-01,9.999398399334349374e-01
5.279784380337320115e-01,9.999443264468734771e-01
5.360576192689228137e-01,9.999457539738767498e-01
5.441368005041127276e-01,9.999475893657380210e-01
5.522159817393026415e-01,9.999496286900282360e-01
5.602951629744934436e-01,9.999508522846024539e-01
5.683743442096833576e-01,9.999510562170315087e-01
5.764535254448741597e-01,9.999514640818895073e-01
5.845327066800640736e-01,9.999522798116057265e-01
5.926118879152539876e-01,9.999526876764638361e-01
6.006910691504447897e-01,9.999526876764638361e-01
6.087702503856347036e-01,9.999532994737508895e-01
6.168494316208255057e-01,9.999532994737508895e-01
6.249286128560154197e-01,9.999532994737508895e-01
6.330077940912053336e-01,9.999537073386089991e-01
6.410869753263961357e-01,9.999545230683252184e-01
6.491661565615860496e-01,9.999551348656122718e-01
6.572453377967759636e-01,9.999551348656122718e-01
6.653245190319667657e-01,9.999553387980413266e-01
6.734037002671566796e-01,9.999553387980413266e-01
6.814828815023474817e-01,9.999561545277575458e-01
6.895620627375373957e-01,9.999569702574736541e-01
6.976412439727273096e-01,9.999569702574736541e-01
7.057204252079181117e-01,9.999606410411961965e-01
7.137996064431080256e-01,9.999606410411961965e-01
7.218787876782988278e-01,9.999616607033413596e-01
7.299579689134887417e-01,9.999643118249186280e-01
7.380371501486786556e-01,9.999665550816380089e-01
7.461163313838694577e-01,9.999669629464961185e-01
7.541955126190593717e-01,9.999675747437832829e-01
7.622746938542501738e-01,9.999679826086412815e-01
7.703538750894400877e-01,9.999681865410703363e-01
7.784330563246300017e-01,9.999683904734993911e-01
7.865122375598208038e-01,9.999685944059284459e-01
7.945914187950107177e-01,9.999696140680734979e-01
8.026706000302015198e-01,9.999698180005025527e-01
8.107497812653914337e-01,9.999700219329316075e-01
8.188289625005813477e-01,9.999702258653606624e-01
8.269081437357721498e-01,9.999702258653606624e-01
8.349873249709620637e-01,9.999702258653606624e-01
8.430665062061528658e-01,9.999704297977897172e-01
8.511456874413427798e-01,9.999706337302187720e-01
8.592248686765326937e-01,9.999706337302187720e-01
8.673040499117234958e-01,9.999706337302187720e-01
8.753832311469134098e-01,9.999706337302187720e-01
8.834624123821033237e-01,9.999706337302187720e-01
8.915415936172941258e-01,9.999710415950768816e-01
8.996207748524840397e-01,9.999710415950768816e-01
9.076999560876748419e-01,9.999714494599349912e-01
9.157791373228647558e-01,9.999714494599349912e-01
9.238583185580546697e-01,9.999716533923639350e-01
9.319374997932454718e-01,9.999718573247929898e-01
9.400166810284353858e-01,9.999718573247929898e-01
9.480958622636261879e-01,9.999718573247929898e-01
9.561750434988161018e-01,9.999718573247929898e-01
9.642542247340060158e-01,9.999720612572220446e-01
9.723334059691968179e-01,9.999726730545092090e-01
9.804125872043867318e-01,9.999732848517963735e-01
9.884917684395775339e-01,9.999734887842253173e-01
9.965709496747674478e-01,9.999736927166543721e-01
1.004650130909957362e+00,9.999745084463705913e-01
1.012729312145148164e+00,9.999755281085156433e-01
1.020808493380338078e+00,9.999763438382318625e-01
1.028887674615528880e+00,9.999775674328059694e-01
1.036966855850718794e+00,9.999787910273800762e-01
1.045046037085908708e+00,9.999804224868124036e-01
1.053125218321099510e+00,9.999812382165285118e-01
1.061204399556289424e+00,9.999814421489575667e-01
1.069283580791480226e+00,9.999830736083897831e-01
1.077362762026670140e+00,9.999838893381060023e-01
1.085441943261860054e+00,9.999840932705350571e-01
1.093521124497050856e+00,9.999847050678221105e-01
1.101600305732240770e+00,9.999853168651092750e-01
1.109679486967430684e+00,9.999863365272543270e-01
1.117758668202621486e+00,9.999865404596833818e-01
1.125837849437811400e+00,9.999867443921124366e-01
1.133917030673002202e+00,9.999877640542575996e-01
1.141996211908192116e+00,9.999879679866865434e-01
1.150075393143382030e+00,9.999883758515446530e-01
1.158154574378572832e+00,9.999887837164027626e-01
1.166233755613762746e+00,9.999889876488318174e-01
1.174312936848953548e+00,9.999891915812608723e-01
1.182392118084143462e+00,9.999893955136899271e-01
1.190471299319333376e+00,9.999893955136899271e-01
1.198550480554524178e+00,9.999898033785479257e-01
1.206629661789714092e+00,9.999900073109769805e-01
1.214708843024904894e+00,9.999904151758350901e-01
1.222788024260094808e+00,9.999906191082641449e-01
1.230867205495284722e+00,9.999910269731222545e-01
1.238946386730475524e+00,9.999912309055513093e-01
1.247025567965665438e+00,9.999916387704093079e-01
1.255104749200856240e+00,9.999918427028383627e-01
1.263183930436046154e+00,9.999918427028383627e-01
1.271263111671236068e+00,9.999920466352674175e-01
1.279342292906426870e+00,9.999922505676964724e-01
1.287421474141616784e+00,9.999924545001255272e-01
1.295500655376806698e+00,9.999926584325545820e-01
1.303579836611997500e+00,9.999926584325545820e-01
1.311659017847187414e+00,9.999926584325545820e-01
1.319738199082378216e+00,9.999926584325545820e-01
1.327817380317568130e+00,9.999926584325545820e-01
1.335896561552758044e+00,9.999926584325545820e-01
1.343975742787948846e+00,9.999930662974126916e-01
1.352054924023138760e+00,9.999930662974126916e-01
1.360134105258329562e+00,9.999932702298417464e-01
1.368213286493519476e+00,9.999932702298417464e-01
1.376292467728709390e+00,9.999934741622708012e-01
1.384371648963900192e+00,9.999934741622708012e-01
1.392450830199090106e+00,9.999934741622708012e-01
1.400530011434280908e+00,9.999934741622708012e-01
1.408609192669470822e+00,9.999934741622708012e-01
1.416688373904660736e+00,9.999934741622708012e-01
1.424767555139851538e+00,9.999934741622708012e-01
1.432846736375041452e+00,9.999934741622708012e-01
1.440925917610232254e+00,9.999934741622708012e-01
1.449005098845422168e+00,9.999934741622708012e-01
1.457084280080612082e+00,9.999938820271287998e-01
1.465163461315802884e+00,9.999938820271287998e-01
1.473242642550992798e+00,9.999938820271287998e-01
1.481321823786183600e+00,9.999938820271287998e-01
1.489401005021373514e+00,9.999938820271287998e-01
1.497480186256563428e+00,9.999938820271287998e-01
1.505559367491754230e+00,9.999942898919869094e-01
1.513638548726944144e+00,9.999944938244159642e-01
1.521717729962134058e+00,9.999946977568450190e-01
1.529796911197324860e+00,9.999949016892740739e-01
1.537876092432514774e+00,9.999949016892740739e-01
1.545955273667705576e+00,9.999949016892740739e-01
1.554034454902895490e+00,9.999949016892740739e-01
1.562113636138085404e+00,9.999949016892740739e-01
1.570192817373276206e+00,9.999949016892740739e-01
1.578271998608466120e+00,9.999949016892740739e-01
1.586351179843656922e+00,9.999949016892740739e-01
1.594430361078846836e+00,9.999949016892740739e-01
1.602509542314036750e+00,9.999949016892740739e-01
1.610588723549227552e+00,9.999951056217031287e-01
1.618667904784417466e+00,9.999951056217031287e-01
1.626747086019608268e+00,9.999951056217031287e-01
1.634826267254798182e+00,9.999957174189901821e-01
1.642905448489988096e+00,9.999959213514192369e-01
1.650984629725178898e+00,9.999961252838482917e-01
1.659063810960368812e+00,9.999963292162773465e-01
1.667142992195559614e+00,9.999963292162773465e-01
1.675222173430749528e+00,9.999965331487064013e-01
1.683301354665939442e+00,9.999965331487064013e-01
1.691380535901130244e+00,9.999965331487064013e-01
1.699459717136320158e+00,9.999965331487064013e-01
1.707538898371510960e+00,9.999965331487064013e-01
1.715618079606700874e+00,9.999965331487064013e-01
1.723697260841890788e+00,9.999965331487064013e-01
1.731776442077081590e+00,9.999965331487064013e-01
1.739855623312271504e+00,9.999965331487064013e-01
1.747934804547461418e+00,9.999965331487064013e-01
1.756013985782652220e+00,9.999965331487064013e-01
1.764093167017842134e+00,9.999965331487064013e-01
1.772172348253032936e+00,9.999967370811354561e-01
1.780251529488222850e+00,9.999967370811354561e-01
1.788330710723412764e+00,9.999967370811354561e-01
1.796409891958603566e+00,9.999967370811354561e-01
1.804489073193793480e+00,9.999967370811354561e-01
1.812568254428984282e+00,9.999969410135645109e-01
1.820647435664174196e+00,9.999969410135645109e-01
1.828726616899364110e+00,9.999971449459935657e-01
1.836805798134554912e+00,9.999971449459935657e-01
1.844884979369744826e+00,9.999971449459935657e-01
1.852964160604935628e+00,9.999971449459935657e-01
1.861043341840125542e+00,9.999971449459935657e-01
1.869122523075315456e+00,9.999971449459935657e-01
1.877201704310506258e+00,9.999971449459935657e-01
1.885280885545696172e+00,9.999971449459935657e-01
1.893360066780886974e+00,9.999971449459935657e-01
1.901439248016076888e+00,9.999971449459935657e-01
1.909518429251266802e+00,9.999973488784225095e-01
1.917597610486457604e+00,9.999975528108515643e-01
1.925676791721647518e+00,9.999975528108515643e-01
1.933755972956838320e+00,9.999975528108515643e-01
1.941835154192028234e+00,9.999977567432806191e-01
1.949914335427218148e+00,9.999977567432806191e-01
1.957993516662408950e+00,9.999977567432806191e-01
1.966072697897598864e+00,9.999979606757096739e-01
1.974151879132788778e+00,9.999979606757096739e-01
1.982231060367979580e+00,9.999979606757096739e-01
1.990310241603169494e+00,9.999979606757096739e-01
1.998389422838360296e+00,9.999981646081387288e-01
2.006468604073550210e+00,9.999981646081387288e-01
2.014547785308741012e+00,9.999983685405677836e-01
2.022626966543930038e+00,9.999983685405677836e-01
2.030706147779120840e+00,9.999983685405677836e-01
2.038785329014311642e+00,9.999983685405677836e-01
2.046864510249502445e+00,9.999983685405677836e-01
2.054943691484691470e+00,9.999983685405677836e-01
2.063022872719882272e+00,9.999983685405677836e-01
2.071102053955073075e+00,9.999985724729968384e-01
2.079181235190262544e+00,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_LDAP_2packet_flow.csv <==
1.010101010101010100e-04,9.969472761425155483e-01
2.020202020202020200e-04,9.973285745758261323e-01
3.030303030303030300e-04,9.999911217241156391e-01
4.040404040404040401e-04,9.999967290540171527e-01
5.050505050505050501e-04,9.999971963315089640e-01
6.060606060606060601e-04,9.999976636090007753e-01
7.070707070707070701e-04,9.999981308864925866e-01
8.080808080808080801e-04,9.999981308864925866e-01
9.090909090909090901e-04,9.999981308864925866e-01
1.010101010101010100e-03,9.999985981639843979e-01
1.111111111111111110e-03,9.999990654414762092e-01
1.212121212121212120e-03,9.999990654414762092e-01
1.313131313131313130e-03,9.999990654414762092e-01
1.414141414141414140e-03,9.999990654414762092e-01
1.515151515151515150e-03,9.999990654414762092e-01
1.616161616161616160e-03,9.999995327189679095e-01
1.717171717171717170e-03,9.999995327189679095e-01
1.818181818181818180e-03,9.999995327189679095e-01
1.919191919191919190e-03,9.999995327189679095e-01
2.020202020202020200e-03,9.999995327189679095e-01
2.121212121212120993e-03,9.999995327189679095e-01
2.222222222222222220e-03,9.999999999964597208e-01
2.323232323232323447e-03,9.999999999964597208e-01
2.424242424242424240e-03,9.999999999964597208e-01
2.525252525252525033e-03,9.999999999964597208e-01
2.626262626262626260e-03,9.999999999964597208e-01
2.727272727272727487e-03,9.999999999964597208e-01
2.828282828282828280e-03,9.999999999964597208e-01
2.929292929292929074e-03,9.999999999964597208e-01
3.030303030303030300e-03,9.999999999964597208e-01
3.131313131313131527e-03,9.999999999964597208e-01
3.232323232323232320e-03,9.999999999964597208e-01
3.333333333333333114e-03,9.999999999964597208e-01
3.434343434343434340e-03,9.999999999964597208e-01
3.535353535353535567e-03,9.999999999964597208e-01
3.636363636363636360e-03,9.999999999964597208e-01
3.737373737373737154e-03,9.999999999964597208e-01
3.838383838383838381e-03,9.999999999964597208e-01
3.939393939393939607e-03,9.999999999964597208e-01
4.040404040404040401e-03,9.999999999964597208e-01
4.141414141414141194e-03,9.999999999964597208e-01
4.242424242424241987e-03,9.999999999964597208e-01
4.343434343434343647e-03,9.999999999964597208e-01
4.444444444444444441e-03,9.999999999964597208e-01
4.545454545454545234e-03,9.999999999964597208e-01
4.646464646464646894e-03,9.999999999964597208e-01
4.747474747474747687e-03,9.999999999964597208e-01
4.848484848484848481e-03,9.999999999964597208e-01
4.949494949494949274e-03,9.999999999964597208e-01
5.050505050505050067e-03,9.999999999964597208e-01
5.151515151515151728e-03,9.999999999964597208e-01
5.252525252525252521e-03,9.999999999964597208e-01
5.353535353535353314e-03,9.999999999964597208e-01
5.454545454545454974e-03,9.999999999964597208e-01
5.555555555555555768e-03,9.999999999964597208e-01
5.656565656565656561e-03,9.999999999964597208e-01
5.757575757575757354e-03,9.999999999964597208e-01
5.858585858585858147e-03,9.999999999964597208e-01
5.959595959595959808e-03,9.999999999964597208e-01
6.060606060606060601e-03,9.999999999964597208e-01
6.161616161616161394e-03,9.999999999964597208e-01
6.262626262626263055e-03,9.999999999964597208e-01
6.363636363636363848e-03,9.999999999964597208e-01
6.464646464646464641e-03,9.999999999964597208e-01
6.565656565656565434e-03,9.999999999964597208e-01
6.666666666666666227e-03,9.999999999964597208e-01
6.767676767676767888e-03,9.999999999964597208e-01
6.868686868686868681e-03,9.999999999964597208e-01
6.969696969696969474e-03,9.999999999964597208e-01
7.070707070707071135e-03,9.999999999964597208e-01
7.171717171717171928e-03,9.999999999964597208e-01
7.272727272727272721e-03,9.999999999964597208e-01
7.373737373737373514e-03,9.999999999964597208e-01
7.474747474747474307e-03,9.999999999964597208e-01
7.575757575757575968e-03,9.999999999964597208e-01
7.676767676767676761e-03,9.999999999964597208e-01
7.777777777777777554e-03,9.999999999964597208e-01
7.878787878787879215e-03,9.999999999964597208e-01
7.979797979797979141e-03,9.999999999964597208e-01
8.080808080808080801e-03,9.999999999964597208e-01
8.181818181818182462e-03,9.999999999964597208e-01
8.282828282828282387e-03,9.999999999964597208e-01
8.383838383838384048e-03,9.999999999964597208e-01
8.484848484848483974e-03,9.999999999964597208e-01
8.585858585858585634e-03,9.999999999964597208e-01
8.686868686868687295e-03,9.999999999964597208e-01
8.787878787878787221e-03,9.999999999964597208e-01
8.888888888888888881e-03,9.999999999964597208e-01
8.989898989898990542e-03,9.999999999964597208e-01
9.090909090909090468e-03,9.999999999964597208e-01
9.191919191919192128e-03,9.999999999964597208e-01
9.292929292929293789e-03,9.999999999964597208e-01
9.393939393939393714e-03,9.999999999964597208e-01
9.494949494949495375e-03,9.999999999964597208e-01
9.595959595959595301e-03,9.999999999964597208e-01
9.696969696969696961e-03,9.999999999964597208e-01
9.797979797979798622e-03,9.999999999964597208e-01
9.898989898989898548e-03,9.999999999964597208e-01
1.000000000000000021e-02,9.999999999964597208e-01
1.200000000000000000e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_LDAP_2packet_flow_log.csv <==
-5.994445243198408768e+00,6.494545726415121845e-01
-5.988890486396817536e+00,6.494545726415121845e-01
-5.983335729595225416e+00,6.494545726415121845e-01
-5.977780972793634184e+00,6.494545726415121845e-01
-5.972226215992042953e+00,6.494545726415121845e-01
-5.966671459190451721e+00,6.494545726415121845e-01
-5.961116702388860489e+00,6.494545726415121845e-01
-5.955561945587269257e+00,6.494545726415121845e-01
-5.950007188785677137e+00,6.494545726415121845e-01
-5.944452431984085905e+00,6.494545726415121845e-01
-5.938897675182494673e+00,6.494545726415121845e-01
-5.933342918380903441e+00,6.494545726415121845e-01
-5.927788161579312209e+00,6.494545726415121845e-01
-5.922233404777720978e+00,6.494545726415121845e-01
-5.916678647976128858e+00,6.494545726415121845e-01
-5.911123891174537626e+00,6.494545726415121845e-01
-5.905569134372946394e+00,6.494545726415121845e-01
-5.900014377571355162e+00,6.494545726415121845e-01
-5.894459620769763930e+00,6.494545726415121845e-01
-5.888904863968172698e+00,6.494545726415121845e-01
-5.883350107166580578e+00,6.494545726415121845e-01
-5.877795350364989346e+00,6.494545726415121845e-01
-5.872240593563398114e+00,6.494545726415121845e-01
-5.866685836761806883e+00,6.494545726415121845e-01
-5.861131079960215651e+00,6.494545726415121845e-01
-5.855576323158623531e+00,6.494545726415121845e-01
-5.850021566357032299e+00,6.494545726415121845e-01
-5.844466809555441067e+00,6.494545726415121845e-01
-5.838912052753849835e+00,6.494545726415121845e-01
-5.833357295952258603e+00,6.494545726415121845e-01
-5.827802539150667371e+00,6.494545726415121845e-01
-5.822247782349075251e+00,6.494545726415121845e-01
-5.816693025547484019e+00,6.494545726415121845e-01
-5.811138268745892788e+00,6.494545726415121845e-01
-5.805583511944301556e+00,6.494545726415121845e-01
-5.800028755142710324e+00,6.494545726415121845e-01
-5.794473998341119092e+00,6.494545726415121845e-01
-5.788919241539526972e+00,6.494545726415121845e-01
-5.783364484737935740e+00,6.494545726415121845e-01
-5.777809727936344508e+00,6.494545726415121845e-01
-5.772254971134753276e+00,6.494545726415121845e-01
-5.766700214333162045e+00,6.494545726415121845e-01
-5.761145457531570813e+00,6.494545726415121845e-01
-5.755590700729978693e+00,6.494545726415121845e-01
-5.750035943928387461e+00,6.494545726415121845e-01
-5.744481187126796229e+00,6.494545726415121845e-01
-5.738926430325204997e+00,6.494545726415121845e-01
-5.733371673523613765e+00,6.494545726415121845e-01
-5.727816916722021645e+00,6.494545726415121845e-01
-5.722262159920430413e+00,6.494545726415121845e-01
-5.716707403118839181e+00,6.494545726415121845e-01
-5.711152646317247950e+00,6.494545726415121845e-01
-5.705597889515656718e+00,6.494545726415121845e-01
-5.700043132714065486e+00,6.494545726415121845e-01
-5.694488375912473366e+00,9.020165275353756451e-01
-5.688933619110882134e+00,9.020165275353756451e-01
-5.683378862309290902e+00,9.020165275353756451e-01
-5.677824105507699670e+00,9.020165275353756451e-01
-5.672269348706108438e+00,9.020165275353756451e-01
-5.666714591904517206e+00,9.020165275353756451e-01
-5.661159835102925086e+00,9.020165275353756451e-01
-5.655605078301333855e+00,9.020165275353756451e-01
-5.650050321499742623e+00,9.020165275353756451e-01
-5.644495564698151391e+00,9.020165275353756451e-01
-5.638940807896560159e+00,9.020165275353756451e-01
-5.633386051094968039e+00,9.020165275353756451e-01
-5.627831294293376807e+00,9.020165275353756451e-01
-5.622276537491785575e+00,9.020165275353756451e-01
-5.616721780690194343e+00,9.020165275353756451e-01
-5.611167023888603111e+00,9.020165275353756451e-01
-5.605612267087011880e+00,9.020165275353756451e-01
-5.600057510285420648e+00,9.020165275353756451e-01
-5.594502753483828528e+00,9.020165275353756451e-01
-5.588947996682237296e+00,9.020165275353756451e-01
-5.583393239880646064e+00,9.020165275353756451e-01
-5.577838483079054832e+00,9.020165275353756451e-01
-5.572283726277463600e+00,9.020165275353756451e-01
-5.566728969475871480e+00,9.020165275353756451e-01
-5.561174212674280248e+00,9.020165275353756451e-01
-5.555619455872689016e+00,9.020165275353756451e-01
-5.550064699071097785e+00,9.020165275353756451e-01
-5.544509942269506553e+00,9.020165275353756451e-01
-5.538955185467915321e+00,9.020165275353756451e-01
-5.533400428666323201e+00,9.020165275353756451e-01
-5.527845671864731969e+00,9.020165275353756451e-01
-5.522290915063140737e+00,9.090041657613178172e-01
-5.516736158261549505e+00,9.090041657613178172e-01
-5.511181401459958273e+00,9.090041657613178172e-01
-5.505626644658367042e+00,9.090041657613178172e-01
-5.500071887856774921e+00,9.090041657613178172e-01
-5.494517131055183690e+00,9.090041657613178172e-01
-5.488962374253592458e+00,9.090041657613178172e-01
-5.483407617452001226e+00,9.090041657613178172e-01
-5.477852860650409994e+00,9.090041657613178172e-01
-5.472298103848817874e+00,9.090041657613178172e-01
-5.466743347047226642e+00,9.090041657613178172e-01
-5.461188590245635410e+00,9.090041657613178172e-01
-5.455633833444044178e+00,9.090041657613178172e-01
-5.450079076642452947e+00,9.090041657613178172e-01
-5.444524319840861715e+00,9.090041657613178172e-01
-5.438969563039270483e+00,9.090041657613178172e-01
-5.433414806237678363e+00,9.090041657613178172e-01
-5.427860049436087131e+00,9.090041657613178172e-01
-5.422305292634495899e+00,9.090041657613178172e-01
-5.416750535832904667e+00,9.090041657613178172e-01
-5.411195779031313435e+00,9.090041657613178172e-01
-5.405641022229721315e+00,9.090041657613178172e-01
-5.400086265428130083e+00,9.090041657613178172e-01
-5.394531508626538852e+00,9.105256148761811108e-01
-5.388976751824947620e+00,9.105256148761811108e-01
-5.383421995023356388e+00,9.105256148761811108e-01
-5.377867238221764268e+00,9.105256148761811108e-01
-5.372312481420173036e+00,9.105256148761811108e-01
-5.366757724618581804e+00,9.105256148761811108e-01
-5.361202967816990572e+00,9.105256148761811108e-01
-5.355648211015399340e+00,9.105256148761811108e-01
-5.350093454213808108e+00,9.105256148761811108e-01
-5.344538697412216877e+00,9.105256148761811108e-01
-5.338983940610624757e+00,9.105256148761811108e-01
-5.333429183809033525e+00,9.105256148761811108e-01
-5.327874427007442293e+00,9.105256148761811108e-01
-5.322319670205851061e+00,9.105256148761811108e-01
-5.316764913404259829e+00,9.105256148761811108e-01
-5.311210156602667709e+00,9.105256148761811108e-01
-5.305655399801076477e+00,9.105256148761811108e-01
-5.300100642999485245e+00,9.135358038190405372e-01
-5.294545886197894013e+00,9.135358038190405372e-01
-5.288991129396302782e+00,9.135358038190405372e-01
-5.283436372594711550e+00,9.135358038190405372e-01
-5.277881615793119430e+00,9.135358038190405372e-01
-5.272326858991528198e+00,9.135358038190405372e-01
-5.266772102189936966e+00,9.135358038190405372e-01
-5.261217345388345734e+00,9.135358038190405372e-01
-5.255662588586754502e+00,9.135358038190405372e-01
-5.250107831785163270e+00,9.135358038190405372e-01
-5.244553074983571150e+00,9.135358038190405372e-01
-5.238998318181979919e+00,9.135358038190405372e-01
-5.233443561380388687e+00,9.135358038190405372e-01
-5.227888804578797455e+00,9.135358038190405372e-01
-5.222334047777206223e+00,9.135358038190405372e-01
-5.216779290975614103e+00,9.145469880587714373e-01
-5.211224534174022871e+00,9.145469880587714373e-01
-5.205669777372431639e+00,9.145469880587714373e-01
-5.200115020570840407e+00,9.145469880587714373e-01
-5.194560263769249175e+00,9.145469880587714373e-01
-5.189005506967657944e+00,9.145469880587714373e-01
-5.183450750166066712e+00,9.145469880587714373e-01
-5.177895993364474592e+00,9.145469880587714373e-01
-5.172341236562883360e+00,9.145469880587714373e-01
-5.166786479761292128e+00,9.145469880587714373e-01
-5.161231722959700896e+00,9.145469880587714373e-01
-5.155676966158109664e+00,9.145469880587714373e-01
-5.150122209356517544e+00,9.148086623537109441e-01
-5.144567452554926312e+00,9.148086623537109441e-01
-5.139012695753335080e+00,9.148086623537109441e-01
-5.133457938951743849e+00,9.148086623537109441e-01
-5.127903182150152617e+00,9.148086623537109441e-01
-5.122348425348560497e+00,9.148086623537109441e-01
-5.116793668546969265e+00,9.148086623537109441e-01
-5.111238911745378033e+00,9.148086623537109441e-01
-5.105684154943786801e+00,9.148086623537109441e-01
-5.100129398142195569e+00,9.148086623537109441e-01
-5.094574641340604337e+00,9.150044507993890797e-01
-5.089019884539013105e+00,9.150044507993890797e-01
-5.083465127737420985e+00,9.150044507993890797e-01
-5.077910370935829754e+00,9.150044507993890797e-01
-5.072355614134238522e+00,9.150044507993890797e-01
-5.066800857332647290e+00,9.150044507993890797e-01
-5.061246100531056058e+00,9.150044507993890797e-01
-5.055691343729463938e+00,9.150044507993890797e-01
-5.050136586927872706e+00,9.150044507993890797e-01
-5.044581830126281474e+00,9.151451007329191034e-01
-5.039027073324690242e+00,9.151451007329191034e-01
-5.033472316523099011e+00,9.151451007329191034e-01
-5.027917559721507779e+00,9.151451007329191034e-01
-5.022362802919915659e+00,9.151451007329191034e-01
-5.016808046118324427e+00,9.151451007329191034e-01
-5.011253289316733195e+00,9.151451007329191034e-01
-5.005698532515141963e+00,9.151451007329191034e-01
-5.000143775713550731e+00,9.151451007329191034e-01
-4.994589018911959499e+00,9.152539759306351774e-01
-4.989034262110367379e+00,9.152539759306351774e-01
-4.983479505308776147e+00,9.152539759306351774e-01
-4.977924748507184916e+00,9.152539759306351774e-01
-4.972369991705593684e+00,9.152539759306351774e-01
-4.966815234904002452e+00,9.152539759306351774e-01
-4.961260478102410332e+00,9.152539759306351774e-01
-4.955705721300819100e+00,9.154380824881461765e-01
-4.950150964499227868e+00,9.154380824881461765e-01
-4.944596207697636636e+00,9.154380824881461765e-01
-4.939041450896045404e+00,9.154380824881461765e-01
-4.933486694094453284e+00,9.154380824881461765e-01
-4.927931937292862941e+00,9.154380824881461765e-01
-4.922377180491270821e+00,9.154380824881461765e-01
-4.916822423689679589e+00,9.156525619548914197e-01
-4.911267666888088357e+00,9.156525619548914197e-01
-4.905712910086497125e+00,9.156525619548914197e-01
-4.900158153284905893e+00,9.156525619548914197e-01
-4.894603396483313773e+00,9.156525619548914197e-01
-4.889048639681722541e+00,9.156525619548914197e-01
-4.883493882880131309e+00,9.158184447668621386e-01
-4.877939126078540077e+00,9.158184447668621386e-01
-4.872384369276948846e+00,9.158184447668621386e-01
-4.866829612475356726e+00,9.158184447668621386e-01
-4.861274855673765494e+00,9.158184447668621386e-01
-4.855720098872174262e+00,9.158184447668621386e-01
-4.850165342070583030e+00,9.159408709548517713e-01
-4.844610585268991798e+00,9.159408709548517713e-01
-4.839055828467400566e+00,9.159408709548517713e-01
-4.833501071665809334e+00,9.159408709548517713e-01
-4.827946314864217214e+00,9.159408709548517713e-01
-4.822391558062625982e+00,9.161361921250030793e-01
-4.816836801261034751e+00,9.161361921250030793e-01
-4.811282044459443519e+00,9.161361921250030793e-01
-4.805727287657852287e+00,9.161361921250030793e-01
-4.800172530856260167e+00,9.161361921250030793e-01
-4.794617774054668935e+00,9.164553413097240586e-01
-4.789063017253077703e+00,9.164553413097240586e-01
-4.783508260451486471e+00,9.164553413097240586e-01
-4.777953503649895239e+00,9.164553413097240586e-01
-4.772398746848303119e+00,9.164553413097240586e-01
-4.766843990046712776e+00,9.167207538088771868e-01
-4.761289233245120656e+00,9.167207538088771868e-01
-4.755734476443529424e+00,9.167207538088771868e-01
-4.750179719641938192e+00,9.167207538088771868e-01
-4.744624962840346960e+00,9.168646746710940043e-01
-4.739070206038755728e+00,9.168646746710940043e-01
-4.733515449237163608e+00,9.168646746710940043e-01
-4.727960692435572376e+00,9.168646746710940043e-01
-4.722405935633981144e+00,9.168646746710940043e-01
-4.716851178832389913e+00,9.169913063388237529e-01
-4.711296422030798681e+00,9.169913063388237529e-01
-4.705741665229206561e+00,9.169913063388237529e-01
-4.700186908427615329e+00,9.169913063388237529e-01
-4.694632151626024097e+00,9.171417690584140470e-01
-4.689077394824432865e+00,9.171417690584140470e-01
-4.683522638022841633e+00,9.171417690584140470e-01
-4.677967881221250401e+00,9.171417690584140470e-01
-4.672413124419659169e+00,9.172842880940508259e-01
-4.666858367618067049e+00,9.172842880940508259e-01
-4.661303610816475818e+00,9.172842880940508259e-01
-4.655748854014884586e+00,9.174347508136411200e-01
-4.650194097213293354e+00,9.174347508136411200e-01
-4.644639340411702122e+00,9.174347508136411200e-01
-4.639084583610110002e+00,9.174347508136411200e-01
-4.633529826808518770e+00,9.175688588897977782e-01
-4.627975070006927538e+00,9.175688588897977782e-01
-4.622420313205336306e+00,9.175688588897977782e-01
-4.616865556403745074e+00,9.176912850777874109e-01
-4.611310799602152954e+00,9.176912850777874109e-01
-4.605756042800561723e+00,9.176912850777874109e-01
-4.600201285998970491e+00,9.178160476434104043e-01
-4.594646529197379259e+00,9.178160476434104043e-01
-4.589091772395788027e+00,9.178160476434104043e-01
-4.583537015594196795e+00,9.179188482592796072e-01
-4.577982258792605563e+00,9.179188482592796072e-01
-4.572427501991013443e+00,9.179188482592796072e-01
-4.566872745189422211e+00,9.180328634877890082e-01
-4.561317988387830979e+00,9.180328634877890082e-01
-4.555763231586239748e+00,9.180328634877890082e-01
-4.550208474784648516e+00,9.181651024618389112e-01
-4.544653717983056396e+00,9.181651024618389112e-01
-4.539098961181465164e+00,9.181651024618389112e-01
-4.533544204379873932e+00,9.183365925801296736e-01
-4.527989447578282700e+00,9.183365925801296736e-01
-4.522434690776691468e+00,9.185674266903085528e-01
-4.516879933975099348e+00,9.185674266903085528e-01
-4.511325177173509005e+00,9.185674266903085528e-01
-4.505770420371916885e+00,9.188510629350019610e-01
-4.500215663570325653e+00,9.188510629350019610e-01
-4.494660906768734421e+00,9.192047905086971893e-01
-4.489106149967143189e+00,9.192047905086971893e-01
-4.483551393165551957e+00,9.192047905086971893e-01
-4.477996636363959837e+00,9.195631908376591390e-01
-4.472441879562368605e+00,9.195631908376591390e-01
-4.466887122760777373e+00,9.198416870515591093e-01
-4.461332365959186141e+00,9.198416870515591093e-01
-4.455777609157594910e+00,9.200215881293302145e-01
-4.450222852356002790e+00,9.200215881293302145e-01
-4.444668095554411558e+00,9.200215881293302145e-01
-4.439113338752820326e+00,9.201211178165126237e-01
-4.433558581951229094e+00,9.201211178165126237e-01
-4.428003825149637862e+00,9.204935364112749596e-01
-4.422449068348046630e+00,9.204935364112749596e-01
-4.416894311546455398e+00,9.220448911598456698e-01
-4.411339554744863278e+00,9.220448911598456698e-01
-4.405784797943272046e+00,9.241471637543697826e-01
-4.400230041141680815e+00,9.241471637543697826e-01
-4.394675284340089583e+00,9.257840299243227378e-01
-4.389120527538498351e+00,9.257840299243227378e-01
-4.383565770736906231e+00,9.270522157037264233e-01
-4.378011013935314999e+00,9.270522157037264233e-01
-4.372456257133723767e+00,9.280816236889979365e-01
-4.366901500332132535e+00,9.280816236889979365e-01
-4.361346743530541303e+00,9.290540240600148048e-01
-4.355791986728949183e+00,9.303212752883651682e-01
-4.350237229927357951e+00,9.303212752883651682e-01
-4.344682473125766720e+00,9.324053241373487788e-01
-4.339127716324175488e+00,9.324053241373487788e-01
-4.333572959522584256e+00,9.360570823783369576e-01
-4.328018202720993024e+00,9.360570823783369576e-01
-4.322463445919401792e+00,9.421452152154239368e-01
-4.316908689117809672e+00,9.529065705948153164e-01
-4.311353932316218440e+00,9.529065705948153164e-01
-4.305799175514627208e+00,9.668743706382725289e-01
-4.300244418713035977e+00,9.766941658314096664e-01
-4.294689661911444745e+00,9.766941658314096664e-01
-4.289134905109852625e+00,9.816248571889145680e-01
-4.283580148308261393e+00,9.841327249405952271e-01
-4.278025391506670161e+00,9.841327249405952271e-01
-4.272470634705078929e+00,9.851696093342935390e-01
-4.266915877903487697e+00,9.856027737475240302e-01
-4.261361121101895577e+00,9.856027737475240302e-01
-4.255806364300305233e+00,9.858971573293311419e-01
-4.250251607498713113e+00,9.861018240100161147e-01
-4.244696850697121882e+00,9.861018240100161147e-01
-4.239142093895530650e+00,9.862321938819593736e-01
-4.233587337093939418e+00,9.863223780586082290e-01
-4.228032580292348186e+00,9.863994785205101312e-01
-4.222477823490756066e+00,9.863994785205101312e-01
-4.216923066689164834e+00,9.864471406242312224e-01
-4.211368309887573602e+00,9.865050827895393004e-01
-4.205813553085982370e+00,9.865648940569541336e-01
-4.200258796284391138e+00,9.867176931541777885e-01
-4.194704039482799018e+00,9.867176931541777885e-01
-4.189149282681207787e+00,9.872405744685304185e-01
-4.183594525879616555e+00,9.882321331361411110e-01
-4.178039769078025323e+00,9.890498653078274582e-01
-4.172485012276434091e+00,9.898161971715793150e-01
-4.166930255474842859e+00,9.903974879267667397e-01
-4.161375498673251627e+00,9.903974879267667397e-01
-4.155820741871659507e+00,9.907068243254274487e-01
-4.150265985070068275e+00,9.909727041001071823e-01
-4.144711228268477043e+00,9.912862459785081182e-01
-4.139156471466885812e+00,9.916675428082774024e-01
-4.133601714665294580e+00,9.920796798228073143e-01
-4.128046957863702460e+00,9.924950877660240200e-01
-4.122492201062111228e+00,9.929684378745488038e-01
-4.116937444260519996e+00,9.934385170543869048e-01
-4.111382687458928764e+00,9.939436418987257493e-01
-4.105827930657337532e+00,9.944576449780715421e-01
-4.100273173855745412e+00,9.948880057381418451e-01
-4.094718417054155069e+00,9.952249113928768320e-01
-4.089163660252562948e+00,9.955020057801967637e-01
-4.083608903450971717e+00,9.957281671351089214e-01
-4.078054146649380485e+00,9.958875080897060528e-01
-4.072499389847789253e+00,9.960118033798025516e-01
-4.066944633046198021e+00,9.961113330669848498e-01
-4.061389876244605901e+00,9.961977790394201948e-01
-4.055835119443014669e+00,9.962664685418419763e-01
-4.050280362641423437e+00,9.964173985369588760e-01
-4.044725605839832205e+00,9.964865553149071520e-01
-4.039170849038240974e+00,9.965398247249485086e-01
-4.033616092236648853e+00,9.965935614105163598e-01
-4.028061335435057622e+00,9.966468308205577165e-01
-4.022506578633466390e+00,9.966926238221721635e-01
-4.016951821831875158e+00,9.967832752743476243e-01
-4.011397065030283926e+00,9.968127136325284354e-01
-4.005842308228691806e+00,9.968500956746625397e-01
-4.000287551427101462e+00,9.968865431657434328e-01
-3.994732794625509342e+00,9.969430835044714723e-01
-3.989178037823918110e+00,9.969669145563320178e-01
-3.983623281022326879e+00,9.969851383018725199e-01
-3.978068524220735203e+00,9.970225203440066242e-01
-3.972513767419143971e+00,9.970388749874403711e-01
-3.966959010617552739e+00,9.970566314574541567e-01
-3.961404253815961063e+00,9.970813970603680243e-01
-3.955849497014369831e+00,9.970898080198481450e-01
-3.950294740212778599e+00,9.971075644898619306e-01
-3.944739983411186923e+00,9.971141063472355182e-01
-3.939185226609595691e+00,9.971229845822423554e-01
-3.933630469808004460e+00,9.971262555109290382e-01
-3.928075713006412784e+00,9.971393392256761024e-01
-3.922520956204821552e+00,9.971458810830495789e-01
-3.916966199403230320e+00,9.971594320733232486e-01
-3.911411442601638644e+00,9.971715812370167686e-01
-3.905856685800047412e+00,9.971837304007103997e-01
-3.900301928998456180e+00,9.971893377070305542e-01
-3.894747172196864504e+00,9.971958795644040308e-01
-3.889192415395273272e+00,9.972052250749376956e-01
-3.883637658593682040e+00,9.972127014833644942e-01
-3.878082901792090365e+00,9.972225142694247646e-01
-3.872528144990499133e+00,9.972304579533782798e-01
-3.866973388188907457e+00,9.972337288820649626e-01
-3.861418631387316225e+00,9.972398034639117226e-01
-3.855863874585724993e+00,9.972444762191784440e-01
-3.850309117784133317e+00,9.972468125968119157e-01
-3.844754360982542085e+00,9.972477471478651267e-01
-3.839199604180950853e+00,9.972500835254985985e-01
-3.833644847379359177e+00,9.972542890052387143e-01
-3.828090090577767945e+00,9.972589617605054357e-01
-3.822535333776176714e+00,9.972631672402455516e-01
-3.816980576974585038e+00,9.972650363423524178e-01
-3.811425820172993806e+00,9.972678399955124950e-01
-3.805871063371402574e+00,9.972697090976192502e-01
-3.800316306569810898e+00,9.972715781997260054e-01
-3.794761549768219666e+00,9.972725127507793275e-01
-3.789206792966628434e+00,9.972729800263061550e-01
-3.783652036165036758e+00,9.972734473018328716e-01
-3.778097279363445526e+00,9.972739145773595881e-01
-3.772542522561854295e+00,9.972743818528863047e-01
-3.766987765760262619e+00,9.972748491284130212e-01
-3.761433008958671387e+00,9.972748491284130212e-01
-3.755878252157080155e+00,9.972753164039397378e-01
-3.750323495355488479e+00,9.972762509549930598e-01
-3.744768738553897247e+00,9.972781200570999260e-01
-3.739213981752306015e+00,9.972809237102600033e-01
-3.733659224950714339e+00,9.972832600878933640e-01
-3.728104468149123107e+00,9.972869982921067633e-01
-3.722549711347531431e+00,9.972907364963201626e-01
-3.716994954545940200e+00,9.972949419760603895e-01
-3.711440197744348968e+00,9.972996147313271109e-01
-3.705885440942757292e+00,9.973056893131738709e-01
-3.700330684141166060e+00,9.973131657216006696e-01
-3.694775927339574828e+00,9.973206421300275792e-01
-3.689221170537983152e+00,9.973323240181944938e-01
-3.683666413736391920e+00,9.973458750084681634e-01
-3.678111656934800688e+00,9.973570896211083614e-01
-3.672556900133209012e+00,9.973809206729689070e-01
-3.667002143331617781e+00,9.974117608577297567e-01
-3.661447386530026549e+00,9.974533483796040878e-01
-3.655892629728434873e+00,9.974869922175247927e-01
-3.650337872926843641e+00,9.975439998317795487e-01
-3.644783116125252409e+00,9.976220348447347730e-01
-3.639228359323660733e+00,9.976930607247898042e-01
-3.633673602522069501e+00,9.977715630132717450e-01
-3.628118845720478269e+00,9.978388506891134879e-01
-3.622564088918886593e+00,9.979514640910428502e-01
-3.617009332117295362e+00,9.981290287911803727e-01
-3.611454575315704130e+00,9.983682738608395946e-01
-3.605899818514112454e+00,9.986617228915932731e-01
-3.600345061712521222e+00,9.988944261038789074e-01
-3.594790304910929546e+00,9.990747944571766181e-01
-3.589235548109338314e+00,9.991883424101593025e-01
-3.583680791307747082e+00,9.992789938623347634e-01
-3.578126034506155406e+00,9.994098310098046278e-01
-3.572571277704564174e+00,9.995289862691074667e-01
-3.567016520902972943e+00,9.996803835397511939e-01
-3.561461764101381267e+00,9.997701004408733327e-01
-3.555907007299790035e+00,9.998495372804085957e-01
-3.550352250498198803e+00,9.998836483938560171e-01
-3.544797493696607127e+00,9.999135540275634337e-01
-3.539242736895015895e+00,9.999364505283706572e-01
-3.533687980093424663e+00,9.999658888865513573e-01
-3.528133223291832987e+00,9.999789726012984215e-01
-3.522578466490241755e+00,9.999831780810386483e-01
-3.517023709688650523e+00,9.999878508363053697e-01
-3.511468952887058848e+00,9.999897199384121249e-01
-3.505914196085467616e+00,9.999911217649921635e-01
-3.500359439283876384e+00,9.999915890405188801e-01
-3.494804682482284708e+00,9.999925235915722022e-01
-3.489249925680693476e+00,9.999925235915722022e-01
-3.483695168879102244e+00,9.999925235915722022e-01
-3.478140412077510568e+00,9.999925235915722022e-01
-3.472585655275919336e+00,9.999925235915722022e-01
-3.467030898474327660e+00,9.999925235915722022e-01
-3.461476141672736428e+00,9.999925235915722022e-01
-3.455921384871145197e+00,9.999925235915722022e-01
-3.450366628069553521e+00,9.999925235915722022e-01
-3.444811871267962289e+00,9.999925235915722022e-01
-3.439257114466371057e+00,9.999925235915722022e-01
-3.433702357664779381e+00,9.999925235915722022e-01
-3.428147600863188149e+00,9.999925235915722022e-01
-3.422592844061596917e+00,9.999925235915722022e-01
-3.417038087260005241e+00,9.999925235915722022e-01
-3.411483330458414009e+00,9.999925235915722022e-01
-3.405928573656822778e+00,9.999925235915722022e-01
-3.400373816855231102e+00,9.999925235915722022e-01
-3.394819060053639870e+00,9.999925235915722022e-01
-3.389264303252048638e+00,9.999925235915722022e-01
-3.383709546450456962e+00,9.999925235915722022e-01
-3.378154789648865730e+00,9.999925235915722022e-01
-3.372600032847274498e+00,9.999925235915722022e-01
-3.367045276045682822e+00,9.999925235915722022e-01
-3.361490519244091590e+00,9.999925235915722022e-01
-3.355935762442500359e+00,9.999925235915722022e-01
-3.350381005640908683e+00,9.999925235915722022e-01
-3.344826248839317451e+00,9.999929908670989187e-01
-3.339271492037725775e+00,9.999929908670989187e-01
-3.333716735236134543e+00,9.999929908670989187e-01
-3.328161978434543311e+00,9.999929908670989187e-01
-3.322607221632951635e+00,9.999929908670989187e-01
-3.317052464831360403e+00,9.999929908670989187e-01
-3.311497708029769171e+00,9.999929908670989187e-01
-3.305942951228177495e+00,9.999929908670989187e-01
-3.300388194426586264e+00,9.999929908670989187e-01
-3.294833437624995032e+00,9.999929908670989187e-01
-3.289278680823403356e+00,9.999929908670989187e-01
-3.283723924021812124e+00,9.999929908670989187e-01
-3.278169167220220892e+00,9.999929908670989187e-01
-3.272614410418629216e+00,9.999929908670989187e-01
-3.267059653617037984e+00,9.999929908670989187e-01
-3.261504896815446752e+00,9.999929908670989187e-01
-3.255950140013855076e+00,9.999929908670989187e-01
-3.250395383212263845e+00,9.999929908670989187e-01
-3.244840626410672613e+00,9.999929908670989187e-01
-3.239285869609080937e+00,9.999929908670989187e-01
-3.233731112807489705e+00,9.999934581426256353e-01
-3.228176356005898473e+00,9.999934581426256353e-01
-3.222621599204306797e+00,9.999934581426256353e-01
-3.217066842402715565e+00,9.999934581426256353e-01
-3.211512085601123889e+00,9.999934581426256353e-01
-3.205957328799532657e+00,9.999934581426256353e-01
-3.200402571997941426e+00,9.999934581426256353e-01
-3.194847815196349750e+00,9.999934581426256353e-01
-3.189293058394758518e+00,9.999934581426256353e-01
-3.183738301593167286e+00,9.999934581426256353e-01
-3.178183544791575610e+00,9.999934581426256353e-01
-3.172628787989984378e+00,9.999934581426256353e-01
-3.167074031188393146e+00,9.999934581426256353e-01
-3.161519274386801470e+00,9.999939254181524628e-01
-3.155964517585210238e+00,9.999939254181524628e-01
-3.150409760783619006e+00,9.999939254181524628e-01
-3.144855003982027331e+00,9.999939254181524628e-01
-3.139300247180436099e+00,9.999939254181524628e-01
-3.133745490378844867e+00,9.999939254181524628e-01
-3.128190733577253191e+00,9.999939254181524628e-01
-3.122635976775661959e+00,9.999939254181524628e-01
-3.117081219974070727e+00,9.999939254181524628e-01
-3.111526463172479051e+00,9.999939254181524628e-01
-3.105971706370887819e+00,9.999939254181524628e-01
-3.100416949569296587e+00,9.999939254181524628e-01
-3.094862192767704911e+00,9.999939254181524628e-01
-3.089307435966113680e+00,9.999939254181524628e-01
-3.083752679164522004e+00,9.999939254181524628e-01
-3.078197922362930772e+00,9.999939254181524628e-01
-3.072643165561339540e+00,9.999939254181524628e-01
-3.067088408759747864e+00,9.999939254181524628e-01
-3.061533651958156632e+00,9.999939254181524628e-01
-3.055978895156565400e+00,9.999939254181524628e-01
-3.050424138354973724e+00,9.999939254181524628e-01
-3.044869381553382492e+00,9.999939254181524628e-01
-3.039314624751791261e+00,9.999939254181524628e-01
-3.033759867950199585e+00,9.999939254181524628e-01
-3.028205111148608353e+00,9.999939254181524628e-01
-3.022650354347017121e+00,9.999939254181524628e-01
-3.017095597545425445e+00,9.999939254181524628e-01
-3.011540840743834213e+00,9.999939254181524628e-01
-3.005986083942242981e+00,9.999943926936791794e-01
-3.000431327140651305e+00,9.999943926936791794e-01
-2.994876570339060073e+00,9.999943926936791794e-01
-2.989321813537468842e+00,9.999943926936791794e-01
-2.983767056735877166e+00,9.999943926936791794e-01
-2.978212299934285934e+00,9.999943926936791794e-01
-2.972657543132694702e+00,9.999943926936791794e-01
-2.967102786331103026e+00,9.999943926936791794e-01
-2.961548029529511794e+00,9.999948599692058959e-01
-2.955993272727920118e+00,9.999948599692058959e-01
-2.950438515926328886e+00,9.999948599692058959e-01
-2.944883759124737654e+00,9.999948599692058959e-01
-2.939329002323145978e+00,9.999948599692058959e-01
-2.933774245521554747e+00,9.999948599692058959e-01
-2.928219488719963515e+00,9.999948599692058959e-01
-2.922664731918371839e+00,9.999948599692058959e-01
-2.917109975116780607e+00,9.999948599692058959e-01
-2.911555218315189375e+00,9.999948599692058959e-01
-2.906000461513597699e+00,9.999948599692058959e-01
-2.900445704712006467e+00,9.999948599692058959e-01
-2.894890947910415235e+00,9.999948599692058959e-01
-2.889336191108823559e+00,9.999948599692058959e-01
-2.883781434307232328e+00,9.999948599692058959e-01
-2.878226677505641096e+00,9.999948599692058959e-01
-2.872671920704049420e+00,9.999948599692058959e-01
-2.867117163902458188e+00,9.999948599692058959e-01
-2.861562407100866956e+00,9.999948599692058959e-01
-2.856007650299275280e+00,9.999948599692058959e-01
-2.850452893497684048e+00,9.999948599692058959e-01
-2.844898136696092816e+00,9.999948599692058959e-01
-2.839343379894501140e+00,9.999948599692058959e-01
-2.833788623092909909e+00,9.999948599692058959e-01
-2.828233866291318233e+00,9.999948599692058959e-01
-2.822679109489727001e+00,9.999948599692058959e-01
-2.817124352688135769e+00,9.999948599692058959e-01
-2.811569595886544093e+00,9.999953272447326125e-01
-2.806014839084952861e+00,9.999953272447326125e-01
-2.800460082283361629e+00,9.999953272447326125e-01
-2.794905325481769953e+00,9.999953272447326125e-01
-2.789350568680178721e+00,9.999953272447326125e-01
-2.783795811878587489e+00,9.999953272447326125e-01
-2.778241055076995814e+00,9.999953272447326125e-01
-2.772686298275404582e+00,9.999953272447326125e-01
-2.767131541473813350e+00,9.999953272447326125e-01
-2.761576784672221674e+00,9.999953272447326125e-01
-2.756022027870630442e+00,9.999953272447326125e-01
-2.750467271069039210e+00,9.999953272447326125e-01
-2.744912514267447534e+00,9.999953272447326125e-01
-2.739357757465856302e+00,9.999953272447326125e-01
-2.733803000664265070e+00,9.999953272447326125e-01
-2.728248243862673394e+00,9.999953272447326125e-01
-2.722693487061082163e+00,9.999953272447326125e-01
-2.717138730259490931e+00,9.999953272447326125e-01
-2.711583973457899255e+00,9.999953272447326125e-01
-2.706029216656308023e+00,9.999953272447326125e-01
-2.700474459854716347e+00,9.999953272447326125e-01
-2.694919703053125115e+00,9.999953272447326125e-01
-2.689364946251533883e+00,9.999953272447326125e-01
-2.683810189449942207e+00,9.999953272447326125e-01
-2.678255432648350975e+00,9.999953272447326125e-01
-2.672700675846759744e+00,9.999953272447326125e-01
-2.667145919045168068e+00,9.999953272447326125e-01
-2.661591162243576836e+00,9.999953272447326125e-01
-2.656036405441985604e+00,9.999957945202593290e-01
-2.650481648640393928e+00,9.999957945202593290e-01
-2.644926891838802696e+00,9.999957945202593290e-01
-2.639372135037211464e+00,9.999957945202593290e-01
-2.633817378235619788e+00,9.999957945202593290e-01
-2.628262621434028556e+00,9.999957945202593290e-01
-2.622707864632437325e+00,9.999957945202593290e-01
-2.617153107830845649e+00,9.999957945202593290e-01
-2.611598351029254417e+00,9.999957945202593290e-01
-2.606043594227663185e+00,9.999957945202593290e-01
-2.600488837426071509e+00,9.999957945202593290e-01
-2.594934080624480277e+00,9.999957945202593290e-01
-2.589379323822889045e+00,9.999957945202593290e-01
-2.583824567021297369e+00,9.999957945202593290e-01
-2.578269810219706137e+00,9.999957945202593290e-01
-2.572715053418114461e+00,9.999957945202593290e-01
-2.567160296616523230e+00,9.999957945202593290e-01
-2.561605539814931998e+00,9.999957945202593290e-01
-2.556050783013340322e+00,9.999957945202593290e-01
-2.550496026211749090e+00,9.999957945202593290e-01
-2.544941269410157858e+00,9.999957945202593290e-01
-2.539386512608566182e+00,9.999957945202593290e-01
-2.533831755806974950e+00,9.999957945202593290e-01
-2.528276999005383718e+00,9.999957945202593290e-01
-2.522722242203792042e+00,9.999957945202593290e-01
-2.517167485402200811e+00,9.999957945202593290e-01
-2.511612728600609579e+00,9.999957945202593290e-01
-2.506057971799017903e+00,9.999957945202593290e-01
-2.500503214997426671e+00,9.999957945202593290e-01
-2.494948458195835439e+00,9.999957945202593290e-01
-2.489393701394243763e+00,9.999957945202593290e-01
-2.483838944592652531e+00,9.999957945202593290e-01
-2.478284187791061299e+00,9.999957945202593290e-01
-2.472729430989469623e+00,9.999957945202593290e-01
-2.467174674187878392e+00,9.999957945202593290e-01
-2.461619917386287160e+00,9.999957945202593290e-01
-2.456065160584695484e+00,9.999957945202593290e-01
-2.450510403783104252e+00,9.999957945202593290e-01
-2.444955646981513020e+00,9.999957945202593290e-01
-2.439400890179921344e+00,9.999957945202593290e-01
-2.433846133378330112e+00,9.999957945202593290e-01
-2.428291376576738436e+00,9.999957945202593290e-01
-2.422736619775147204e+00,9.999957945202593290e-01
-2.417181862973555972e+00,9.999957945202593290e-01
-2.411627106171964297e+00,9.999957945202593290e-01
-2.406072349370373065e+00,9.999957945202593290e-01
-2.400517592568781833e+00,9.999957945202593290e-01
-2.394962835767190157e+00,9.999957945202593290e-01
-2.389408078965598925e+00,9.999957945202593290e-01
-2.383853322164007693e+00,9.999957945202593290e-01
-2.378298565362416017e+00,9.999957945202593290e-01
-2.372743808560824785e+00,9.999957945202593290e-01
-2.367189051759233553e+00,9.999957945202593290e-01
-2.361634294957641877e+00,9.999957945202593290e-01
-2.356079538156050646e+00,9.999957945202593290e-01
-2.350524781354459414e+00,9.999957945202593290e-01
-2.344970024552867738e+00,9.999957945202593290e-01
-2.339415267751276506e+00,9.999957945202593290e-01
-2.333860510949685274e+00,9.999957945202593290e-01
-2.328305754148093598e+00,9.999957945202593290e-01
-2.322750997346502366e+00,9.999957945202593290e-01
-2.317196240544911134e+00,9.999957945202593290e-01
-2.311641483743319458e+00,9.999957945202593290e-01
-2.306086726941728227e+00,9.999957945202593290e-01
-2.300531970140136551e+00,9.999957945202593290e-01
-2.294977213338545319e+00,9.999957945202593290e-01
-2.289422456536954087e+00,9.999957945202593290e-01
-2.283867699735362411e+00,9.999957945202593290e-01
-2.278312942933771179e+00,9.999957945202593290e-01
-2.272758186132179947e+00,9.999957945202593290e-01
-2.267203429330588271e+00,9.999957945202593290e-01
-2.261648672528997039e+00,9.999957945202593290e-01
-2.256093915727405808e+00,9.999957945202593290e-01
-2.250539158925814132e+00,9.999957945202593290e-01
-2.244984402124222900e+00,9.999957945202593290e-01
-2.239429645322631668e+00,9.999957945202593290e-01
-2.233874888521039992e+00,9.999957945202593290e-01
-2.228320131719448760e+00,9.999957945202593290e-01
-2.222765374917857528e+00,9.999957945202593290e-01
-2.217210618116265852e+00,9.999957945202593290e-01
-2.211655861314674620e+00,9.999957945202593290e-01
-2.206101104513083389e+00,9.999957945202593290e-01
-2.200546347711491713e+00,9.999957945202593290e-01
-2.194991590909900481e+00,9.999957945202593290e-01
-2.189436834108309249e+00,9.999957945202593290e-01
-2.183882077306717573e+00,9.999957945202593290e-01
-2.178327320505126341e+00,9.999957945202593290e-01
-2.172772563703534665e+00,9.999957945202593290e-01
-2.167217806901943433e+00,9.999957945202593290e-01
-2.161663050100352201e+00,9.999957945202593290e-01
-2.156108293298760525e+00,9.999957945202593290e-01
-2.150553536497169294e+00,9.999957945202593290e-01
-2.144998779695578062e+00,9.999957945202593290e-01
-2.139444022893986386e+00,9.999957945202593290e-01
-2.133889266092395154e+00,9.999957945202593290e-01
-2.128334509290803922e+00,9.999957945202593290e-01
-2.122779752489212246e+00,9.999957945202593290e-01
-2.117224995687621014e+00,9.999957945202593290e-01
-2.111670238886029782e+00,9.999957945202593290e-01
-2.106115482084438106e+00,9.999957945202593290e-01
-2.100560725282846875e+00,9.999957945202593290e-01
-2.095005968481255643e+00,9.999957945202593290e-01
-2.089451211679663967e+00,9.999957945202593290e-01
-2.083896454878072735e+00,9.999957945202593290e-01
-2.078341698076481503e+00,9.999957945202593290e-01
-2.072786941274889827e+00,9.999957945202593290e-01
-2.067232184473298595e+00,9.999957945202593290e-01
-2.061677427671707363e+00,9.999957945202593290e-01
-2.056122670870115687e+00,9.999957945202593290e-01
-2.050567914068524455e+00,9.999957945202593290e-01
-2.045013157266932780e+00,9.999957945202593290e-01
-2.039458400465341548e+00,9.999957945202593290e-01
-2.033903643663750316e+00,9.999957945202593290e-01
-2.028348886862158640e+00,9.999957945202593290e-01
-2.022794130060567408e+00,9.999957945202593290e-01
-2.017239373258976176e+00,9.999957945202593290e-01
-2.011684616457384500e+00,9.999957945202593290e-01
-2.006129859655793268e+00,9.999957945202593290e-01
-2.000575102854202036e+00,9.999957945202593290e-01
-1.995020346052610805e+00,9.999957945202593290e-01
-1.989465589251018685e+00,9.999957945202593290e-01
-1.983910832449427453e+00,9.999957945202593290e-01
-1.978356075647836221e+00,9.999957945202593290e-01
-1.972801318846244989e+00,9.999957945202593290e-01
-1.967246562044653757e+00,9.999957945202593290e-01
-1.961691805243062525e+00,9.999957945202593290e-01
-1.956137048441470405e+00,9.999957945202593290e-01
-1.950582291639879173e+00,9.999957945202593290e-01
-1.945027534838287941e+00,9.999957945202593290e-01
-1.939472778036696710e+00,9.999957945202593290e-01
-1.933918021235105478e+00,9.999957945202593290e-01
-1.928363264433514246e+00,9.999957945202593290e-01
-1.922808507631922126e+00,9.999957945202593290e-01
-1.917253750830330894e+00,9.999957945202593290e-01
-1.911698994028739662e+00,9.999957945202593290e-01
-1.906144237227148430e+00,9.999957945202593290e-01
-1.900589480425557198e+00,9.999957945202593290e-01
-1.895034723623965967e+00,9.999957945202593290e-01
-1.889479966822373846e+00,9.999957945202593290e-01
-1.883925210020782615e+00,9.999957945202593290e-01
-1.878370453219191383e+00,9.999957945202593290e-01
-1.872815696417600151e+00,9.999957945202593290e-01
-1.867260939616008919e+00,9.999957945202593290e-01
-1.861706182814416799e+00,9.999957945202593290e-01
-1.856151426012825567e+00,9.999957945202593290e-01
-1.850596669211234335e+00,9.999957945202593290e-01
-1.845041912409643103e+00,9.999957945202593290e-01
-1.839487155608051872e+00,9.999957945202593290e-01
-1.833932398806460640e+00,9.999957945202593290e-01
-1.828377642004868520e+00,9.999957945202593290e-01
-1.822822885203277288e+00,9.999957945202593290e-01
-1.817268128401686056e+00,9.999957945202593290e-01
-1.811713371600094824e+00,9.999957945202593290e-01
-1.806158614798503592e+00,9.999957945202593290e-01
-1.800603857996912360e+00,9.999957945202593290e-01
-1.795049101195320240e+00,9.999957945202593290e-01
-1.789494344393729008e+00,9.999957945202593290e-01
-1.783939587592137777e+00,9.999957945202593290e-01
-1.778384830790546545e+00,9.999957945202593290e-01
-1.772830073988955313e+00,9.999957945202593290e-01
-1.767275317187364081e+00,9.999957945202593290e-01
-1.761720560385771961e+00,9.999957945202593290e-01
-1.756165803584180729e+00,9.999957945202593290e-01
-1.750611046782589497e+00,9.999957945202593290e-01
-1.745056289980998265e+00,9.999957945202593290e-01
-1.739501533179407033e+00,9.999957945202593290e-01
-1.733946776377814913e+00,9.999957945202593290e-01
-1.728392019576223682e+00,9.999957945202593290e-01
-1.722837262774632450e+00,9.999957945202593290e-01
-1.717282505973041218e+00,9.999957945202593290e-01
-1.711727749171449986e+00,9.999957945202593290e-01
-1.706172992369858754e+00,9.999957945202593290e-01
-1.700618235568266634e+00,9.999957945202593290e-01
-1.695063478766675402e+00,9.999957945202593290e-01
-1.689508721965084170e+00,9.999957945202593290e-01
-1.683953965163492938e+00,9.999957945202593290e-01
-1.678399208361901707e+00,9.999957945202593290e-01
-1.672844451560310475e+00,9.999957945202593290e-01
-1.667289694758718355e+00,9.999957945202593290e-01
-1.661734937957127123e+00,9.999957945202593290e-01
-1.656180181155535891e+00,9.999957945202593290e-01
-1.650625424353944659e+00,9.999957945202593290e-01
-1.645070667552353427e+00,9.999957945202593290e-01
-1.639515910750762195e+00,9.999957945202593290e-01
-1.633961153949170075e+00,9.999957945202593290e-01
-1.628406397147578843e+00,9.999957945202593290e-01
-1.622851640345987612e+00,9.999957945202593290e-01
-1.617296883544396380e+00,9.999957945202593290e-01
-1.611742126742805148e+00,9.999957945202593290e-01
-1.606187369941213916e+00,9.999957945202593290e-01
-1.600632613139621796e+00,9.999957945202593290e-01
-1.595077856338030564e+00,9.999957945202593290e-01
-1.589523099536439332e+00,9.999957945202593290e-01
-1.583968342734848100e+00,9.999957945202593290e-01
-1.578413585933256869e+00,9.999957945202593290e-01
-1.572858829131664749e+00,9.999957945202593290e-01
-1.567304072330073517e+00,9.999957945202593290e-01
-1.561749315528482285e+00,9.999957945202593290e-01
-1.556194558726891053e+00,9.999957945202593290e-01
-1.550639801925299821e+00,9.999957945202593290e-01
-1.545085045123708589e+00,9.999957945202593290e-01
-1.539530288322116469e+00,9.999957945202593290e-01
-1.533975531520525237e+00,9.999957945202593290e-01
-1.528420774718934005e+00,9.999957945202593290e-01
-1.522866017917342774e+00,9.999957945202593290e-01
-1.517311261115751542e+00,9.999957945202593290e-01
-1.511756504314160310e+00,9.999957945202593290e-01
-1.506201747512568190e+00,9.999957945202593290e-01
-1.500646990710976958e+00,9.999957945202593290e-01
-1.495092233909385726e+00,9.999957945202593290e-01
-1.489537477107794494e+00,9.999957945202593290e-01
-1.483982720306203262e+00,9.999957945202593290e-01
-1.478427963504612030e+00,9.999957945202593290e-01
-1.472873206703019910e+00,9.999957945202593290e-01
-1.467318449901428679e+00,9.999957945202593290e-01
-1.461763693099837447e+00,9.999957945202593290e-01
-1.456208936298246215e+00,9.999957945202593290e-01
-1.450654179496654983e+00,9.999957945202593290e-01
-1.445099422695062863e+00,9.999957945202593290e-01
-1.439544665893471631e+00,9.999957945202593290e-01
-1.433989909091880399e+00,9.999957945202593290e-01
-1.428435152290289167e+00,9.999957945202593290e-01
-1.422880395488697935e+00,9.999957945202593290e-01
-1.417325638687106704e+00,9.999957945202593290e-01
-1.411770881885514584e+00,9.999957945202593290e-01
-1.406216125083923352e+00,9.999957945202593290e-01
-1.400661368282332120e+00,9.999957945202593290e-01
-1.395106611480740888e+00,9.999957945202593290e-01
-1.389551854679149656e+00,9.999957945202593290e-01
-1.383997097877558424e+00,9.999957945202593290e-01
-1.378442341075966304e+00,9.999957945202593290e-01
-1.372887584274375072e+00,9.999957945202593290e-01
-1.367332827472783841e+00,9.999957945202593290e-01
-1.361778070671192609e+00,9.999957945202593290e-01
-1.356223313869601377e+00,9.999957945202593290e-01
-1.350668557068010145e+00,9.999957945202593290e-01
-1.345113800266418025e+00,9.999957945202593290e-01
-1.339559043464826793e+00,9.999957945202593290e-01
-1.334004286663235561e+00,9.999957945202593290e-01
-1.328449529861644329e+00,9.999957945202593290e-01
-1.322894773060053097e+00,9.999957945202593290e-01
-1.317340016258460977e+00,9.999957945202593290e-01
-1.311785259456869746e+00,9.999957945202593290e-01
-1.306230502655278514e+00,9.999957945202593290e-01
-1.300675745853687282e+00,9.999957945202593290e-01
-1.295120989052096050e+00,9.999957945202593290e-01
-1.289566232250504818e+00,9.999957945202593290e-01
-1.284011475448912698e+00,9.999957945202593290e-01
-1.278456718647321466e+00,9.999957945202593290e-01
-1.272901961845730234e+00,9.999957945202593290e-01
-1.267347205044139002e+00,9.999957945202593290e-01
-1.261792448242547771e+00,9.999957945202593290e-01
-1.256237691440956539e+00,9.999957945202593290e-01
-1.250682934639364419e+00,9.999957945202593290e-01
-1.245128177837773187e+00,9.999957945202593290e-01
-1.239573421036181955e+00,9.999957945202593290e-01
-1.234018664234590723e+00,9.999957945202593290e-01
-1.228463907432999491e+00,9.999957945202593290e-01
-1.222909150631408259e+00,9.999957945202593290e-01
-1.217354393829816139e+00,9.999957945202593290e-01
-1.211799637028224907e+00,9.999957945202593290e-01
-1.206244880226633676e+00,9.999957945202593290e-01
-1.200690123425042444e+00,9.999957945202593290e-01
-1.195135366623451212e+00,9.999957945202593290e-01
-1.189580609821859092e+00,9.999957945202593290e-01
-1.184025853020267860e+00,9.999957945202593290e-01
-1.178471096218676628e+00,9.999957945202593290e-01
-1.172916339417085396e+00,9.999957945202593290e-01
-1.167361582615494164e+00,9.999957945202593290e-01
-1.161806825813902933e+00,9.999957945202593290e-01
-1.156252069012310812e+00,9.999957945202593290e-01
-1.150697312210719581e+00,9.999957945202593290e-01
-1.145142555409128349e+00,9.999957945202593290e-01
-1.139587798607537117e+00,9.999957945202593290e-01
-1.134033041805945885e+00,9.999957945202593290e-01
-1.128478285004354653e+00,9.999957945202593290e-01
-1.122923528202762533e+00,9.999957945202593290e-01
-1.117368771401171301e+00,9.999957945202593290e-01
-1.111814014599580069e+00,9.999957945202593290e-01
-1.106259257797988838e+00,9.999957945202593290e-01
-1.100704500996397606e+00,9.999957945202593290e-01
-1.095149744194806374e+00,9.999957945202593290e-01
-1.089594987393214254e+00,9.999957945202593290e-01
-1.084040230591623022e+00,9.999957945202593290e-01
-1.078485473790031790e+00,9.999957945202593290e-01
-1.072930716988440558e+00,9.999957945202593290e-01
-1.067375960186849326e+00,9.999957945202593290e-01
-1.061821203385257206e+00,9.999957945202593290e-01
-1.056266446583665974e+00,9.999957945202593290e-01
-1.050711689782074743e+00,9.999957945202593290e-01
-1.045156932980483511e+00,9.999957945202593290e-01
-1.039602176178892279e+00,9.999957945202593290e-01
-1.034047419377301047e+00,9.999957945202593290e-01
-1.028492662575708927e+00,9.999962617957861566e-01
-1.022937905774117695e+00,9.999962617957861566e-01
-1.017383148972526463e+00,9.999962617957861566e-01
-1.011828392170935231e+00,9.999962617957861566e-01
-1.006273635369343999e+00,9.999962617957861566e-01
-1.000718878567752768e+00,9.999962617957861566e-01
-9.951641217661606476e-01,9.999962617957861566e-01
-9.896093649645694157e-01,9.999962617957861566e-01
-9.840546081629781838e-01,9.999962617957861566e-01
-9.784998513613869520e-01,9.999962617957861566e-01
-9.729450945597957201e-01,9.999962617957861566e-01
-9.673903377582044882e-01,9.999962617957861566e-01
-9.618355809566123682e-01,9.999962617957861566e-01
-9.562808241550211363e-01,9.999962617957861566e-01
-9.507260673534299045e-01,9.999962617957861566e-01
-9.451713105518386726e-01,9.999962617957861566e-01
-9.396165537502474407e-01,9.999962617957861566e-01
-9.340617969486553207e-01,9.999962617957861566e-01
-9.285070401470640888e-01,9.999962617957861566e-01
-9.229522833454728570e-01,9.999962617957861566e-01
-9.173975265438816251e-01,9.999962617957861566e-01
-9.118427697422903933e-01,9.999962617957861566e-01
-9.062880129406991614e-01,9.999962617957861566e-01
-9.007332561391070413e-01,9.999962617957861566e-01
-8.951784993375158095e-01,9.999962617957861566e-01
-8.896237425359245776e-01,9.999962617957861566e-01
-8.840689857343333458e-01,9.999962617957861566e-01
-8.785142289327421139e-01,9.999962617957861566e-01
-8.729594721311508820e-01,9.999962617957861566e-01
-8.674047153295587620e-01,9.999962617957861566e-01
-8.618499585279675301e-01,9.999962617957861566e-01
-8.562952017263762983e-01,9.999962617957861566e-01
-8.507404449247850664e-01,9.999962617957861566e-01
-8.451856881231938345e-01,9.999962617957861566e-01
-8.396309313216026027e-01,9.999962617957861566e-01
-8.340761745200104826e-01,9.999962617957861566e-01
-8.285214177184192508e-01,9.999962617957861566e-01
-8.229666609168280189e-01,9.999962617957861566e-01
-8.174119041152367870e-01,9.999962617957861566e-01
-8.118571473136455552e-01,9.999962617957861566e-01
-8.063023905120534351e-01,9.999962617957861566e-01
-8.007476337104622033e-01,9.999962617957861566e-01
-7.951928769088709714e-01,9.999962617957861566e-01
-7.896381201072797396e-01,9.999962617957861566e-01
-7.840833633056885077e-01,9.999962617957861566e-01
-7.785286065040972758e-01,9.999962617957861566e-01
-7.729738497025051558e-01,9.999962617957861566e-01
-7.674190929009139239e-01,9.999962617957861566e-01
-7.618643360993226921e-01,9.999962617957861566e-01
-7.563095792977314602e-01,9.999962617957861566e-01
-7.507548224961402283e-01,9.999962617957861566e-01
-7.452000656945489965e-01,9.999962617957861566e-01
-7.396453088929568764e-01,9.999962617957861566e-01
-7.340905520913656446e-01,9.999962617957861566e-01
-7.285357952897744127e-01,9.999962617957861566e-01
-7.229810384881831808e-01,9.999962617957861566e-01
-7.174262816865919490e-01,9.999962617957861566e-01
-7.118715248850007171e-01,9.999962617957861566e-01
-7.063167680834085971e-01,9.999962617957861566e-01
-7.007620112818173652e-01,9.999962617957861566e-01
-6.952072544802261334e-01,9.999962617957861566e-01
-6.896524976786349015e-01,9.999962617957861566e-01
-6.840977408770436696e-01,9.999962617957861566e-01
-6.785429840754515496e-01,9.999967290713128731e-01
-6.729882272738603177e-01,9.999967290713128731e-01
-6.674334704722690859e-01,9.999967290713128731e-01
-6.618787136706778540e-01,9.999967290713128731e-01
-6.563239568690866221e-01,9.999967290713128731e-01
-6.507692000674953903e-01,9.999967290713128731e-01
-6.452144432659032702e-01,9.999967290713128731e-01
-6.396596864643120384e-01,9.999967290713128731e-01
-6.341049296627208065e-01,9.999967290713128731e-01
-6.285501728611295746e-01,9.999967290713128731e-01
-6.229954160595383428e-01,9.999967290713128731e-01
-6.174406592579471109e-01,9.999967290713128731e-01
-6.118859024563549909e-01,9.999967290713128731e-01
-6.063311456547637590e-01,9.999967290713128731e-01
-6.007763888531725271e-01,9.999967290713128731e-01
-5.952216320515812953e-01,9.999967290713128731e-01
-5.896668752499900634e-01,9.999967290713128731e-01
-5.841121184483988316e-01,9.999967290713128731e-01
-5.785573616468067115e-01,9.999967290713128731e-01
-5.730026048452154797e-01,9.999967290713128731e-01
-5.674478480436242478e-01,9.999967290713128731e-01
-5.618930912420330159e-01,9.999971963468395897e-01
-5.563383344404417841e-01,9.999971963468395897e-01
-5.507835776388496640e-01,9.999976636223663062e-01
-5.452288208372584322e-01,9.999976636223663062e-01
-5.396740640356672003e-01,9.999976636223663062e-01
-5.341193072340759684e-01,9.999981308978930228e-01
-5.285645504324847366e-01,9.999981308978930228e-01
-5.230097936308935047e-01,9.999981308978930228e-01
-5.174550368293013847e-01,9.999981308978930228e-01
-5.119002800277101528e-01,9.999981308978930228e-01
-5.063455232261189209e-01,9.999981308978930228e-01
-5.007907664245276891e-01,9.999981308978930228e-01
-4.952360096229364572e-01,9.999985981734197393e-01
-4.896812528213452254e-01,9.999985981734197393e-01
-4.841264960197531053e-01,9.999985981734197393e-01
-4.785717392181618735e-01,9.999985981734197393e-01
-4.730169824165706416e-01,9.999990654489465669e-01
-4.674622256149794097e-01,9.999990654489465669e-01
-4.619074688133881779e-01,9.999990654489465669e-01
-4.563527120117969460e-01,9.999995327244732835e-01
-4.507979552102048260e-01,9.999995327244732835e-01
-4.452431984086139272e-01,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_LDAP_full_flow.csv <==
1.010101010101010100e-04,9.960045028937390965e-01
2.020202020202020200e-04,9.966984576366038073e-01
3.030303030303030300e-04,9.995462422851001394e-01
4.040404040404040401e-04,9.996415734416956855e-01
5.050505050505050501e-04,9.996873697816289761e-01
6.060606060606060601e-04,9.997186795242363200e-01
7.070707070707070701e-04,9.997392411462470152e-01
8.080808080808080801e-04,9.997602700778489559e-01
9.090909090909090901e-04,9.997957856067767324e-01
1.010101010101010100e-03,9.998434511850744499e-01
1.111111111111111110e-03,9.998817705715491444e-01
1.212121212121212120e-03,9.999042014319244887e-01
1.313131313131313130e-03,9.999107437662007047e-01
1.414141414141414140e-03,9.999154168621122718e-01
1.515151515151515150e-03,9.999191553388415699e-01
1.616161616161616160e-03,9.999242957443442714e-01
1.717171717171717170e-03,9.999285015306647040e-01
1.818181818181818180e-03,9.999345765553497856e-01
1.919191919191919190e-03,9.999434554375816742e-01
2.020202020202020200e-03,9.999509323910402703e-01
2.121212121212120993e-03,9.999565401061341063e-01
2.222222222222222220e-03,9.999593439636810244e-01
2.323232323232323447e-03,9.999598112732722699e-01
2.424242424242424240e-03,9.999607458924545389e-01
2.525252525252525033e-03,9.999626151308191879e-01
2.626262626262626260e-03,9.999668209171396205e-01
2.727272727272727487e-03,9.999686901555042695e-01
2.828282828282828280e-03,9.999691574650954040e-01
2.929292929292929074e-03,9.999710267034600530e-01
3.030303030303030300e-03,9.999719613226423220e-01
3.131313131313131527e-03,9.999752324897803746e-01
3.232323232323232320e-03,9.999756997993716201e-01
3.333333333333333114e-03,9.999780363473274036e-01
3.434343434343434340e-03,9.999785036569185381e-01
3.535353535353535567e-03,9.999799055856920527e-01
3.636363636363636360e-03,9.999803728952831872e-01
3.737373737373737154e-03,9.999808402048743217e-01
3.838383838383838381e-03,9.999817748240565907e-01
3.939393939393939607e-03,9.999817748240565907e-01
4.040404040404040401e-03,9.999831767528301052e-01
4.141414141414141194e-03,9.999841113720123742e-01
4.242424242424241987e-03,9.999850459911947542e-01
4.343434343434343647e-03,9.999859806103770232e-01
4.444444444444444441e-03,9.999864479199681577e-01
4.545454545454545234e-03,9.999864479199681577e-01
4.646464646464646894e-03,9.999878498487416723e-01
4.747474747474747687e-03,9.999878498487416723e-01
4.848484848484848481e-03,9.999887844679239413e-01
4.949494949494949274e-03,9.999892517775151868e-01
5.050505050505050067e-03,9.999906537062885903e-01
5.151515151515151728e-03,9.999929902542443738e-01
5.252525252525252521e-03,9.999934575638356193e-01
5.353535353535353314e-03,9.999939248734267538e-01
5.454545454545454974e-03,9.999948594926090228e-01
5.555555555555555768e-03,9.999953268022001573e-01
5.656565656565656561e-03,9.999953268022001573e-01
5.757575757575757354e-03,9.999953268022001573e-01
5.858585858585858147e-03,9.999957941117914029e-01
5.959595959595959808e-03,9.999962614213825374e-01
6.060606060606060601e-03,9.999967287309736719e-01
6.161616161616161394e-03,9.999971960405648064e-01
6.262626262626263055e-03,9.999971960405648064e-01
6.363636363636363848e-03,9.999971960405648064e-01
6.464646464646464641e-03,9.999971960405648064e-01
6.565656565656565434e-03,9.999971960405648064e-01
6.666666666666666227e-03,9.999971960405648064e-01
6.767676767676767888e-03,9.999971960405648064e-01
6.868686868686868681e-03,9.999971960405648064e-01
6.969696969696969474e-03,9.999971960405648064e-01
7.070707070707071135e-03,9.999971960405648064e-01
7.171717171717171928e-03,9.999971960405648064e-01
7.272727272727272721e-03,9.999976633501559409e-01
7.373737373737373514e-03,9.999981306597471864e-01
7.474747474747474307e-03,9.999981306597471864e-01
7.575757575757575968e-03,9.999981306597471864e-01
7.676767676767676761e-03,9.999981306597471864e-01
7.777777777777777554e-03,9.999981306597471864e-01
7.878787878787879215e-03,9.999981306597471864e-01
7.979797979797979141e-03,9.999981306597471864e-01
8.080808080808080801e-03,9.999981306597471864e-01
8.181818181818182462e-03,9.999981306597471864e-01
8.282828282828282387e-03,9.999981306597471864e-01
8.383838383838384048e-03,9.999981306597471864e-01
8.484848484848483974e-03,9.999985979693383209e-01
8.585858585858585634e-03,9.999985979693383209e-01
8.686868686868687295e-03,9.999990652789294554e-01
8.787878787878787221e-03,9.999990652789294554e-01
8.888888888888888881e-03,9.999990652789294554e-01
8.989898989898990542e-03,9.999990652789294554e-01
9.090909090909090468e-03,9.999990652789294554e-01
9.191919191919192128e-03,9.999990652789294554e-01
9.292929292929293789e-03,9.999990652789294554e-01
9.393939393939393714e-03,9.999995325885205899e-01
9.494949494949495375e-03,9.999995325885205899e-01
9.595959595959595301e-03,9.999995325885205899e-01
9.696969696969696961e-03,9.999995325885205899e-01
9.797979797979798622e-03,9.999999998981117244e-01
9.898989898989898548e-03,9.999999998981117244e-01
1.000000000000000021e-02,9.999999998981117244e-01
1.200000000000000000e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_LDAP_full_flow_log.csv <==
-5.992952095453343730e+00,6.482944329603990141e-01
-5.985904190906687461e+00,6.482944329603990141e-01
-5.978856286360031191e+00,6.482944329603990141e-01
-5.971808381813374922e+00,6.482944329603990141e-01
-5.964760477266718652e+00,6.482944329603990141e-01
-5.957712572720062383e+00,6.482944329603990141e-01
-5.950664668173406113e+00,6.482944329603990141e-01
-5.943616763626749844e+00,6.482944329603990141e-01
-5.936568859080093574e+00,6.482944329603990141e-01
-5.929520954533437305e+00,6.482944329603990141e-01
-5.922473049986781035e+00,6.482944329603990141e-01
-5.915425145440124766e+00,6.482944329603990141e-01
-5.908377240893468496e+00,6.482944329603990141e-01
-5.901329336346813115e+00,6.482944329603990141e-01
-5.894281431800156845e+00,6.482944329603990141e-01
-5.887233527253500576e+00,6.482944329603990141e-01
-5.880185622706844306e+00,6.482944329603990141e-01
-5.873137718160188037e+00,6.482944329603990141e-01
-5.866089813613531767e+00,6.482944329603990141e-01
-5.859041909066875498e+00,6.482944329603990141e-01
-5.851994004520219228e+00,6.482944329603990141e-01
-5.844946099973562958e+00,6.482944329603990141e-01
-5.837898195426906689e+00,6.482944329603990141e-01
-5.830850290880250419e+00,6.482944329603990141e-01
-5.823802386333594150e+00,6.482944329603990141e-01
-5.816754481786937880e+00,6.482944329603990141e-01
-5.809706577240281611e+00,6.482944329603990141e-01
-5.802658672693625341e+00,6.482944329603990141e-01
-5.795610768146969072e+00,6.482944329603990141e-01
-5.788562863600312802e+00,6.482944329603990141e-01
-5.781514959053656533e+00,6.482944329603990141e-01
-5.774467054507000263e+00,6.482944329603990141e-01
-5.767419149960343994e+00,6.482944329603990141e-01
-5.760371245413687724e+00,6.482944329603990141e-01
-5.753323340867031455e+00,6.482944329603990141e-01
-5.746275436320375185e+00,6.482944329603990141e-01
-5.739227531773718916e+00,6.482944329603990141e-01
-5.732179627227062646e+00,6.482944329603990141e-01
-5.725131722680407265e+00,6.482944329603990141e-01
-5.718083818133750995e+00,6.482944329603990141e-01
-5.711035913587094726e+00,6.482944329603990141e-01
-5.703988009040438456e+00,6.482944329603990141e-01
-5.696940104493782187e+00,9.004503384780950803e-01
-5.689892199947125917e+00,9.004503384780950803e-01
-5.682844295400469647e+00,9.004503384780950803e-01
-5.675796390853813378e+00,9.004503384780950803e-01
-5.668748486307157108e+00,9.004503384780950803e-01
-5.661700581760500839e+00,9.004503384780950803e-01
-5.654652677213844569e+00,9.004503384780950803e-01
-5.647604772667188300e+00,9.004503384780950803e-01
-5.640556868120532030e+00,9.004503384780950803e-01
-5.633508963573875761e+00,9.004503384780950803e-01
-5.626461059027219491e+00,9.004503384780950803e-01
-5.619413154480563222e+00,9.004503384780950803e-01
-5.612365249933906952e+00,9.004503384780950803e-01
-5.605317345387250683e+00,9.004503384780950803e-01
-5.598269440840594413e+00,9.004503384780950803e-01
-5.591221536293938144e+00,9.004503384780950803e-01
-5.584173631747281874e+00,9.004503384780950803e-01
-5.577125727200625604e+00,9.004503384780950803e-01
-5.570077822653969335e+00,9.004503384780950803e-01
-5.563029918107313065e+00,9.004503384780950803e-01
-5.555982013560656796e+00,9.004503384780950803e-01
-5.548934109014000526e+00,9.004503384780950803e-01
-5.541886204467344257e+00,9.004503384780950803e-01
-5.534838299920687987e+00,9.004503384780950803e-01
-5.527790395374032606e+00,9.004503384780950803e-01
-5.520742490827376336e+00,9.074245573244660301e-01
-5.513694586280720067e+00,9.074245573244660301e-01
-5.506646681734063797e+00,9.074245573244660301e-01
-5.499598777187407528e+00,9.074245573244660301e-01
-5.492550872640751258e+00,9.074245573244660301e-01
-5.485502968094094989e+00,9.074245573244660301e-01
-5.478455063547438719e+00,9.074245573244660301e-01
-5.471407159000782450e+00,9.074245573244660301e-01
-5.464359254454126180e+00,9.074245573244660301e-01
-5.457311349907469911e+00,9.074245573244660301e-01
-5.450263445360813641e+00,9.074245573244660301e-01
-5.443215540814157372e+00,9.074245573244660301e-01
-5.436167636267501102e+00,9.074245573244660301e-01
-5.429119731720844833e+00,9.074245573244660301e-01
-5.422071827174188563e+00,9.074245573244660301e-01
-5.415023922627532293e+00,9.074245573244660301e-01
-5.407976018080876024e+00,9.074245573244660301e-01
-5.400928113534219754e+00,9.074245573244660301e-01
-5.393880208987563485e+00,9.089557455302517130e-01
-5.386832304440907215e+00,9.089557455302517130e-01
-5.379784399894250946e+00,9.089557455302517130e-01
-5.372736495347594676e+00,9.089557455302517130e-01
-5.365688590800938407e+00,9.089557455302517130e-01
-5.358640686254283025e+00,9.089557455302517130e-01
-5.351592781707626756e+00,9.089557455302517130e-01
-5.344544877160970486e+00,9.089557455302517130e-01
-5.337496972614314217e+00,9.089557455302517130e-01
-5.330449068067657947e+00,9.089557455302517130e-01
-5.323401163521001678e+00,9.089557455302517130e-01
-5.316353258974345408e+00,9.089557455302517130e-01
-5.309305354427689139e+00,9.089557455302517130e-01
-5.302257449881032869e+00,9.089557455302517130e-01
-5.295209545334376600e+00,9.120564366909456044e-01
-5.288161640787720330e+00,9.120564366909456044e-01
-5.281113736241064061e+00,9.120564366909456044e-01
-5.274065831694407791e+00,9.120564366909456044e-01
-5.267017927147751521e+00,9.120564366909456044e-01
-5.259970022601095252e+00,9.120564366909456044e-01
-5.252922118054438982e+00,9.120564366909456044e-01
-5.245874213507782713e+00,9.120564366909456044e-01
-5.238826308961126443e+00,9.120564366909456044e-01
-5.231778404414470174e+00,9.120564366909456044e-01
-5.224730499867813904e+00,9.120564366909456044e-01
-5.217682595321157635e+00,9.130979437128242671e-01
-5.210634690774501365e+00,9.130979437128242671e-01
-5.203586786227845096e+00,9.130979437128242671e-01
-5.196538881681188826e+00,9.130979437128242671e-01
-5.189490977134532557e+00,9.130979437128242671e-01
-5.182443072587876287e+00,9.130979437128242671e-01
-5.175395168041220018e+00,9.130979437128242671e-01
-5.168347263494563748e+00,9.130979437128242671e-01
-5.161299358947907479e+00,9.130979437128242671e-01
-5.154251454401252097e+00,9.133638106914914179e-01
-5.147203549854595828e+00,9.133638106914914179e-01
-5.140155645307939558e+00,9.133638106914914179e-01
-5.133107740761283289e+00,9.133638106914914179e-01
-5.126059836214627019e+00,9.133638106914914179e-01
-5.119011931667970750e+00,9.133638106914914179e-01
-5.111964027121314480e+00,9.133638106914914179e-01
-5.104916122574658210e+00,9.133638106914914179e-01
-5.097868218028001941e+00,9.133638106914914179e-01
-5.090820313481345671e+00,9.135651967509035298e-01
-5.083772408934689402e+00,9.135651967509035298e-01
-5.076724504388033132e+00,9.135651967509035298e-01
-5.069676599841376863e+00,9.135651967509035298e-01
-5.062628695294720593e+00,9.135651967509035298e-01
-5.055580790748064324e+00,9.135651967509035298e-01
-5.048532886201408054e+00,9.135651967509035298e-01
-5.041484981654751785e+00,9.137109796987842314e-01
-5.034437077108095515e+00,9.137109796987842314e-01
-5.027389172561439246e+00,9.137109796987842314e-01
-5.020341268014782976e+00,9.137109796987842314e-01
-5.013293363468126707e+00,9.137109796987842314e-01
-5.006245458921470437e+00,9.137109796987842314e-01
-4.999197554374815056e+00,9.138226531748850912e-01
-4.992149649828158786e+00,9.138226531748850912e-01
-4.985101745281502517e+00,9.138226531748850912e-01
-4.978053840734846247e+00,9.138226531748850912e-01
-4.971005936188189978e+00,9.138226531748850912e-01
-4.963958031641533708e+00,9.138226531748850912e-01
-4.956910127094877438e+00,9.140090871370787351e-01
-4.949862222548221169e+00,9.140090871370787351e-01
-4.942814318001564899e+00,9.140090871370787351e-01
-4.935766413454908630e+00,9.140090871370787351e-01
-4.928718508908252360e+00,9.140090871370787351e-01
-4.921670604361596091e+00,9.140090871370787351e-01
-4.914622699814939821e+00,9.142296305710522208e-01
-4.907574795268283552e+00,9.142296305710522208e-01
-4.900526890721627282e+00,9.142296305710522208e-01
-4.893478986174971013e+00,9.142296305710522208e-01
-4.886431081628314743e+00,9.142296305710522208e-01
-4.879383177081658474e+00,9.144015796890653247e-01
-4.872335272535002204e+00,9.144015796890653247e-01
-4.865287367988345935e+00,9.144015796890653247e-01
-4.858239463441689665e+00,9.144015796890653247e-01
-4.851191558895033396e+00,9.145249344911183798e-01
-4.844143654348377126e+00,9.145249344911183798e-01
-4.837095749801720856e+00,9.145249344911183798e-01
-4.830047845255064587e+00,9.145249344911183798e-01
-4.822999940708408317e+00,9.147216480201496580e-01
-4.815952036161752048e+00,9.147216480201496580e-01
-4.808904131615095778e+00,9.147216480201496580e-01
-4.801856227068439509e+00,9.147216480201496580e-01
-4.794808322521783239e+00,9.150426508573101803e-01
-4.787760417975126970e+00,9.150426508573101803e-01
-4.780712513428470700e+00,9.150426508573101803e-01
-4.773664608881815319e+00,9.150426508573101803e-01
-4.766616704335159049e+00,9.153108541011676369e-01
-4.759568799788502780e+00,9.153108541011676369e-01
-4.752520895241846510e+00,9.153108541011676369e-01
-4.745472990695190241e+00,9.153108541011676369e-01
-4.738425086148533971e+00,9.154547680368960716e-01
-4.731377181601877702e+00,9.154547680368960716e-01
-4.724329277055221432e+00,9.154547680368960716e-01
-4.717281372508565163e+00,9.155823281162916993e-01
-4.710233467961908893e+00,9.155823281162916993e-01
-4.703185563415252624e+00,9.155823281162916993e-01
-4.696137658868596354e+00,9.157337181006294236e-01
-4.689089754321940084e+00,9.157337181006294236e-01
-4.682041849775283815e+00,9.157337181006294236e-01
-4.674993945228627545e+00,9.158762302772436303e-01
-4.667946040681971276e+00,9.158762302772436303e-01
-4.660898136135315006e+00,9.158762302772436303e-01
-4.653850231588658737e+00,9.160271530085430935e-01
-4.646802327042002467e+00,9.160271530085430935e-01
-4.639754422495346198e+00,9.160271530085430935e-01
-4.632706517948690816e+00,9.161612546304719329e-01
-4.625658613402034547e+00,9.161612546304719329e-01
-4.618610708855378277e+00,9.162846094325249879e-01
-4.611562804308722008e+00,9.162846094325249879e-01
-4.604514899762065738e+00,9.162846094325249879e-01
-4.597466995215409469e+00,9.164107677528062768e-01
-4.590419090668753199e+00,9.164107677528062768e-01
-4.583371186122096930e+00,9.165135634211838411e-01
-4.576323281575440660e+00,9.165135634211838411e-01
-4.569275377028784391e+00,9.165135634211838411e-01
-4.562227472482128121e+00,9.166280404155131567e-01
-4.555179567935471852e+00,9.166280404155131567e-01
-4.548131663388815582e+00,9.167612075313658071e-01
-4.541083758842159313e+00,9.167612075313658071e-01
-4.534035854295503043e+00,9.169322221433027220e-01
-4.526987949748846773e+00,9.169322221433027220e-01
-4.519940045202190504e+00,9.171630451441139531e-01
-4.512892140655534234e+00,9.171630451441139531e-01
-4.505844236108877965e+00,9.174462004851898778e-01
-4.498796331562221695e+00,9.174462004851898778e-01
-4.491748427015565426e+00,9.177989765289397139e-01
-4.484700522468909156e+00,9.177989765289397139e-01
-4.477652617922252887e+00,9.181564251030703838e-01
-4.470604713375596617e+00,9.181564251030703838e-01
-4.463556808828940348e+00,9.184339734076893969e-01
-4.456508904282284078e+00,9.184339734076893969e-01
-4.449460999735627809e+00,9.186152675864640571e-01
-4.442413095188971539e+00,9.187152597366129436e-01
-4.435365190642315270e+00,9.187152597366129436e-01
-4.428317286095659000e+00,9.190904639261906484e-01
-4.421269381549002730e+00,9.190904639261906484e-01
-4.414221477002346461e+00,9.206398750004614051e-01
-4.407173572455690191e+00,9.227383083944754594e-01
-4.400125667909034810e+00,9.227383083944754594e-01
-4.393077763362378541e+00,9.243746285338291235e-01
-4.386029858815722271e+00,9.256399497609477667e-01
-4.378981954269066001e+00,9.256399497609477667e-01
-4.371934049722409732e+00,9.266702427099124950e-01
-4.364886145175753462e+00,9.276449325473458130e-01
-4.357838240629097193e+00,9.276449325473458130e-01
-4.350790336082440923e+00,9.289186643291498235e-01
-4.343742431535784654e+00,9.310054163972117935e-01
-4.336694526989128384e+00,9.346551298776488714e-01
-4.329646622442472115e+00,9.346551298776488714e-01
-4.322598717895815845e+00,9.407331573969837102e-01
-4.315550813349159576e+00,9.514748374893876592e-01
-4.308502908802503306e+00,9.654391617854242158e-01
-4.301455004255847037e+00,9.654391617854242158e-01
-4.294407099709190767e+00,9.752762399961066864e-01
-4.287359195162534498e+00,9.802562228759553742e-01
-4.280311290615878228e+00,9.828452719599525267e-01
-4.273263386069221959e+00,9.839325697795630044e-01
-4.266215481522565689e+00,9.843867397325761770e-01
-4.259167576975910308e+00,9.846885851951754365e-01
-4.252119672429254038e+00,9.846885851951754365e-01
-4.245071767882597769e+00,9.848979145562349879e-01
-4.238023863335941499e+00,9.850296799129734104e-01
-4.230975958789285229e+00,9.851231305205893074e-01
-4.223928054242628960e+00,9.852025635370627032e-01
-4.216880149695972690e+00,9.852511578530228631e-01
-4.209832245149316421e+00,9.853100317358207683e-01
-4.202784340602660151e+00,9.853712418838092013e-01
-4.195736436056003882e+00,9.855254353863753813e-01
-4.188688531509347612e+00,9.860487587890242045e-01
-4.181640626962691343e+00,9.870393352297521794e-01
-4.174592722416035073e+00,9.878570280463908615e-01
-4.167544817869378804e+00,9.886261265470692727e-01
-4.160496913322722534e+00,9.895237196332195007e-01
-4.153449008776066265e+00,9.897923901301149963e-01
-4.146401104229409995e+00,9.901077859308186069e-01
-4.139353199682753726e+00,9.904904661690056011e-01
-4.132305295136097456e+00,9.909025833485914925e-01
-4.125257390589441187e+00,9.913198403115962565e-01
-4.118209486042784917e+00,9.922641587015544884e-01
-4.111161581496128647e+00,9.927711282478703936e-01
-4.104113676949472378e+00,9.932865083488717772e-01
-4.097065772402816108e+00,9.937205864212472761e-01
-4.090017867856159839e+00,9.943387621906261131e-01
-4.082969963309503569e+00,9.945691179383993052e-01
-4.075922058762847300e+00,9.947317219956508527e-01
-4.068874154216191030e+00,9.949634795025380507e-01
-4.061826249669534761e+00,9.950541265919253808e-01
-4.054778345122878491e+00,9.952129926248723946e-01
-4.047730440576222222e+00,9.952835478336223840e-01
-4.040682536029565952e+00,9.954115751660561617e-01
-4.033634631482910571e+00,9.954681127836637611e-01
-4.026586726936254301e+00,9.955699739459650255e-01
-4.019538822389598032e+00,9.956209045271157132e-01
-4.012490917842941762e+00,9.956984685314369532e-01
-4.005443013296285493e+00,9.957447265822068072e-01
-3.998395108749629223e+00,9.958349064185559874e-01
-3.991347204202972954e+00,9.959288242792098123e-01
-3.984299299656316684e+00,9.959610647388373872e-01
-3.977251395109660415e+00,9.960147988382164197e-01
-3.970203490563004145e+00,9.960535808403768732e-01
-3.963155586016347875e+00,9.960675984315192633e-01
-3.956107681469691606e+00,9.960918955894992877e-01
-3.949059776923035336e+00,9.961133892292510783e-01
-3.942011872376379067e+00,9.961316120977360411e-01
-3.934963967829722797e+00,9.961400226524214085e-01
-3.927916063283066528e+00,9.961591800269825603e-01
-3.920868158736410258e+00,9.961675905816679277e-01
-3.913820254189754433e+00,9.961862807031910405e-01
-3.906772349643098163e+00,9.962082415959808701e-01
-3.899724445096441894e+00,9.962236609462374881e-01
-3.892676540549785624e+00,9.962418838147224509e-01
-3.885628636003129355e+00,9.962601066832075247e-01
-3.878580731456473085e+00,9.962713207561214590e-01
-3.871532826909816816e+00,9.962806658168830154e-01
-3.864484922363160546e+00,9.962918798897969497e-01
-3.857437017816504277e+00,9.963030939627108840e-01
-3.850389113269848007e+00,9.963110372643581014e-01
-3.843341208723191738e+00,9.963161770477769741e-01
-3.836293304176535468e+00,9.963217840842339967e-01
-3.829245399629879198e+00,9.963442122300618653e-01
-3.822197495083223373e+00,9.963876667626031525e-01
-3.815149590536567104e+00,9.964404663559062181e-01
-3.808101685989910834e+00,9.964526149348963413e-01
-3.801053781443254564e+00,9.964624272486959367e-01
-3.794005876896598295e+00,9.964656980199624314e-01
-3.786957972349942025e+00,9.964727068155336820e-01
-3.779910067803285756e+00,9.964759775868001768e-01
-3.772862163256629486e+00,9.964787811050286326e-01
-3.765814258709973217e+00,9.964820518762951274e-01
-3.758766354163316947e+00,9.964839208884475052e-01
-3.751718449616660678e+00,9.964857899005998831e-01
-3.744670545070004408e+00,9.964913969370567948e-01
-3.737622640523348139e+00,9.964960694674376285e-01
-3.730574735976692313e+00,9.965026110099707291e-01
-3.723526831430036044e+00,9.965138250828847744e-01
-3.716478926883379774e+00,9.965203666254178749e-01
-3.709431022336723505e+00,9.965292444331413924e-01
-3.702383117790067235e+00,9.965413930121315156e-01
-3.695335213243410966e+00,9.965656901701115400e-01
-3.688287308696754696e+00,9.965997996418912708e-01
-3.681239404150098427e+00,9.966297038363283178e-01
-3.674191499603442157e+00,9.966563372594988701e-01
-3.667143595056785887e+00,9.967007262981163462e-01
-3.660095690510129618e+00,9.967474516019243502e-01
-3.653047785963473348e+00,9.968203430758647565e-01
-3.645999881416817079e+00,9.968965053210716576e-01
-3.638951976870161253e+00,9.969988337364110720e-01
-3.631904072323504984e+00,9.971039656699788312e-01
-3.624856167776848714e+00,9.972305912432983810e-01
-3.617808263230192445e+00,9.974525364363859836e-01
-3.610760358683536175e+00,9.978062469862118977e-01
-3.603712454136879906e+00,9.981580885238856560e-01
-3.596664549590223636e+00,9.983884442716587371e-01
-3.589616645043567367e+00,9.985501138228340956e-01
-3.582568740496911097e+00,9.986767393961536454e-01
-3.575520835950254828e+00,9.988243913561867249e-01
-3.568472931403598558e+00,9.990337207172462763e-01
-3.561425026856942289e+00,9.991720276165176884e-01
-3.554377122310286019e+00,9.992701507545144191e-01
-3.547329217763630194e+00,9.993122035279415893e-01
-3.540281313216973924e+00,9.993570598195972154e-01
-3.533233408670317655e+00,9.993897675322628293e-01
-3.526185504123661385e+00,9.994065886416337863e-01
-3.519137599577005115e+00,9.994238770040427822e-01
-3.512089695030348846e+00,9.994346238239185665e-01
-3.505041790483692576e+00,9.994406981134137391e-01
-3.497993885937036307e+00,9.994449033907564228e-01
-3.490945981390380037e+00,9.994500431741752955e-01
-3.483898076843723768e+00,9.994584537288605519e-01
-3.476850172297067498e+00,9.994640607653175746e-01
-3.469802267750411229e+00,9.994654625244319135e-01
-3.462754363203754959e+00,9.994738730791171699e-01
-3.455706458657098690e+00,9.994766765973456257e-01
-3.448658554110442864e+00,9.994818163807644984e-01
-3.441610649563786595e+00,9.994860216581071821e-01
-3.434562745017130325e+00,9.994916286945640937e-01
-3.427514840470474056e+00,9.994967684779829664e-01
-3.420466935923817786e+00,9.995023755144399891e-01
-3.413419031377161517e+00,9.995056462857064838e-01
-3.406371126830505247e+00,9.995112533221633955e-01
-3.399323222283848978e+00,9.995173276116584571e-01
-3.392275317737192708e+00,9.995220001420392908e-01
-3.385227413190536438e+00,9.995238691541916687e-01
-3.378179508643880169e+00,9.995266726724200135e-01
-3.371131604097223899e+00,9.995299434436865083e-01
-3.364083699550567630e+00,9.995322797088770361e-01
-3.357035795003911804e+00,9.995346159740675640e-01
-3.349987890457255535e+00,9.995397557574864367e-01
-3.342939985910599265e+00,9.995444282878671594e-01
-3.335892081363942996e+00,9.995467645530576872e-01
-3.328844176817286726e+00,9.995505025773622210e-01
-3.321796272270630457e+00,9.995537733486287157e-01
-3.314748367723974187e+00,9.995556423607810936e-01
-3.307700463177317918e+00,9.995603148911619273e-01
-3.300652558630661648e+00,9.995635856624284221e-01
-3.293604654084005379e+00,9.995668564336948059e-01
-3.286556749537349109e+00,9.995696599519232617e-01
-3.279508844990692840e+00,9.995733979762277954e-01
-3.272460940444036570e+00,9.995752669883801733e-01
-3.265413035897380745e+00,9.995780705066086291e-01
-3.258365131350724475e+00,9.995813412778751239e-01
-3.251317226804068206e+00,9.995818085309131629e-01
-3.244269322257411936e+00,9.995850793021796576e-01
-3.237221417710755667e+00,9.995888173264841914e-01
-3.230173513164099397e+00,9.995925553507888361e-01
-3.223125608617443127e+00,9.995953588690171809e-01
-3.216077704070786858e+00,9.995976951342077088e-01
-3.209029799524130588e+00,9.995990968933220477e-01
-3.201981894977474319e+00,9.996019004115503925e-01
-3.194933990430818049e+00,9.996028349176265815e-01
-3.187886085884161780e+00,9.996047039297789594e-01
-3.180838181337505510e+00,9.996065729419313373e-01
-3.173790276790849685e+00,9.996089092071218651e-01
-3.166742372244193415e+00,9.996112454723122820e-01
-3.159694467697537146e+00,9.996145162435787768e-01
-3.152646563150880876e+00,9.996177870148452715e-01
-3.145598658604224607e+00,9.996215250391499163e-01
-3.138550754057568337e+00,9.996229267982641442e-01
-3.131502849510912068e+00,9.996243285573784831e-01
-3.124454944964255798e+00,9.996247958104165221e-01
-3.117407040417599529e+00,9.996275993286449779e-01
-3.110359135870943259e+00,9.996308700999114727e-01
-3.103311231324286990e+00,9.996332063651018895e-01
-3.096263326777630720e+00,9.996378788954827233e-01
-3.089215422230974450e+00,9.996392806545969512e-01
-3.082167517684318625e+00,9.996411496667494401e-01
-3.075119613137662355e+00,9.996462894501683127e-01
-3.068071708591006086e+00,9.996486257153587296e-01
-3.061023804044349816e+00,9.996542327518157522e-01
-3.053975899497693547e+00,9.996612415473870028e-01
-3.046927994951037277e+00,9.996691848490342203e-01
-3.039880090404381008e+00,9.996766608976436208e-01
-3.032832185857724738e+00,9.996827351871386824e-01
-3.025784281311068469e+00,9.996888094766337440e-01
-3.018736376764412199e+00,9.996972200313191115e-01
-3.011688472217755930e+00,9.997042288268903620e-01
-3.004640567671099660e+00,9.997117048754997626e-01
-2.997592663124443391e+00,9.997196481771469800e-01
-2.990544758577787565e+00,9.997308622500609143e-01
-2.983496854031131296e+00,9.997360020334797870e-01
-2.976448949484475026e+00,9.997416090699368096e-01
-2.969401044937818757e+00,9.997504868776602160e-01
-2.962353140391162487e+00,9.997565611671552777e-01
-2.955305235844506218e+00,9.997607664444979614e-01
-2.948257331297849948e+00,9.997640372157644562e-01
-2.941209426751193678e+00,9.997696442522214788e-01
-2.934161522204537409e+00,9.997733822765260125e-01
-2.927113617657881139e+00,9.997775875538686963e-01
-2.920065713111224870e+00,9.997817928312113800e-01
-2.913017808564568600e+00,9.997841290964019079e-01
-2.905969904017912331e+00,9.997855308555161358e-01
-2.898921999471256505e+00,9.997873998676685137e-01
-2.891874094924600236e+00,9.997888016267828526e-01
-2.884826190377943966e+00,9.997892688798208916e-01
-2.877778285831287697e+00,9.997897361328590415e-01
-2.870730381284631427e+00,9.997906706389352305e-01
-2.863682476737975158e+00,9.997925396510876084e-01
-2.856634572191318888e+00,9.997934741571637973e-01
-2.849586667644662619e+00,9.997939414102019473e-01
-2.842538763098006349e+00,9.997967449284302921e-01
-2.835490858551350080e+00,9.997967449284302921e-01
-2.828442954004693810e+00,9.997976794345064810e-01
-2.821395049458037541e+00,9.997981466875446310e-01
-2.814347144911381271e+00,9.997995484466588589e-01
-2.807299240364725446e+00,9.998009502057731979e-01
-2.800251335818069176e+00,9.998023519648874258e-01
-2.793203431271412907e+00,9.998032864709637257e-01
-2.786155526724756637e+00,9.998032864709637257e-01
-2.779107622178100367e+00,9.998037537240017647e-01
-2.772059717631444098e+00,9.998046882300779536e-01
-2.765011813084787828e+00,9.998074917483064095e-01
-2.757963908538131559e+00,9.998093607604587874e-01
-2.750916003991475289e+00,9.998112297726111652e-01
-2.743868099444819020e+00,9.998135660378015821e-01
-2.736820194898162750e+00,9.998159023029921100e-01
-2.729772290351506481e+00,9.998173040621064489e-01
-2.722724385804850211e+00,9.998191730742588268e-01
-2.715676481258193942e+00,9.998224438455253216e-01
-2.708628576711538116e+00,9.998247801107157384e-01
-2.701580672164881847e+00,9.998275836289441942e-01
-2.694532767618225577e+00,9.998299198941346111e-01
-2.687484863071569308e+00,9.998322561593251390e-01
-2.680436958524913038e+00,9.998345924245156668e-01
-2.673389053978256769e+00,9.998355269305918558e-01
-2.666341149431600499e+00,9.998364614366680447e-01
-2.659293244884944230e+00,9.998378631957822726e-01
-2.652245340338287960e+00,9.998383304488204226e-01
-2.645197435791631690e+00,9.998383304488204226e-01
-2.638149531244975421e+00,9.998383304488204226e-01
-2.631101626698319151e+00,9.998392649548966116e-01
-2.624053722151662882e+00,9.998397322079346505e-01
-2.617005817605007056e+00,9.998397322079346505e-01
-2.609957913058350787e+00,9.998406667140108395e-01
-2.602910008511694517e+00,9.998411339670489895e-01
-2.595862103965038248e+00,9.998416012200871394e-01
-2.588814199418381978e+00,9.998448719913535232e-01
-2.581766294871725709e+00,9.998458064974297121e-01
-2.574718390325069439e+00,9.998467410035060121e-01
-2.567670485778413170e+00,9.998472082565440511e-01
-2.560622581231756900e+00,9.998476755095822011e-01
-2.553574676685100631e+00,9.998481427626202400e-01
-2.546526772138444361e+00,9.998481427626202400e-01
-2.539478867591788092e+00,9.998486100156583900e-01
-2.532430963045131822e+00,9.998500117747726179e-01
-2.525383058498475997e+00,9.998509462808488069e-01
-2.518335153951819727e+00,9.998509462808488069e-01
-2.511287249405163458e+00,9.998518807869249958e-01
-2.504239344858507188e+00,9.998542170521155237e-01
-2.497191440311850918e+00,9.998542170521155237e-01
-2.490143535765194649e+00,9.998546843051536737e-01
-2.483095631218538379e+00,9.998551515581917126e-01
-2.476047726671882110e+00,9.998570205703440905e-01
-2.468999822125225840e+00,9.998574878233822405e-01
-2.461951917578569571e+00,9.998579550764202795e-01
-2.454904013031913301e+00,9.998588895824964684e-01
-2.447856108485257032e+00,9.998588895824964684e-01
-2.440808203938600762e+00,9.998593568355346184e-01
-2.433760299391944937e+00,9.998593568355346184e-01
-2.426712394845288667e+00,9.998598240885726574e-01
-2.419664490298632398e+00,9.998607585946488463e-01
-2.412616585751976128e+00,9.998607585946488463e-01
-2.405568681205319859e+00,9.998607585946488463e-01
-2.398520776658663589e+00,9.998616931007250352e-01
-2.391472872112007320e+00,9.998621603537631852e-01
-2.384424967565351050e+00,9.998630948598393742e-01
-2.377377063018694781e+00,9.998635621128775242e-01
-2.370329158472038511e+00,9.998644966189537131e-01
-2.363281253925382241e+00,9.998649638719917521e-01
-2.356233349378725972e+00,9.998649638719917521e-01
-2.349185444832069702e+00,9.998654311250299020e-01
-2.342137540285413877e+00,9.998654311250299020e-01
-2.335089635738757607e+00,9.998663656311060910e-01
-2.328041731192101338e+00,9.998668328841441300e-01
-2.320993826645445068e+00,9.998668328841441300e-01
-2.313945922098788799e+00,9.998677673902203189e-01
-2.306898017552132529e+00,9.998682346432584689e-01
-2.299850113005476260e+00,9.998696364023726968e-01
-2.292802208458819990e+00,9.998710381614870357e-01
-2.285754303912163721e+00,9.998719726675632247e-01
-2.278706399365507451e+00,9.998724399206013747e-01
-2.271658494818851182e+00,9.998729071736394136e-01
-2.264610590272194912e+00,9.998738416797156026e-01
-2.257562685725538643e+00,9.998743089327537525e-01
-2.250514781178882817e+00,9.998743089327537525e-01
-2.243466876632226548e+00,9.998743089327537525e-01
-2.236418972085570278e+00,9.998743089327537525e-01
-2.229371067538914009e+00,9.998747761857917915e-01
-2.222323162992257739e+00,9.998752434388299415e-01
-2.215275258445601470e+00,9.998757106918679805e-01
-2.208227353898945200e+00,9.998761779449061304e-01
-2.201179449352288930e+00,9.998761779449061304e-01
-2.194131544805632661e+00,9.998761779449061304e-01
-2.187083640258976391e+00,9.998761779449061304e-01
-2.180035735712320122e+00,9.998761779449061304e-01
-2.172987831165663852e+00,9.998761779449061304e-01
-2.165939926619007583e+00,9.998761779449061304e-01
-2.158892022072351757e+00,9.998761779449061304e-01
-2.151844117525695488e+00,9.998761779449061304e-01
-2.144796212979039218e+00,9.998761779449061304e-01
-2.137748308432382949e+00,9.998766451979441694e-01
-2.130700403885726679e+00,9.998771124509823194e-01
-2.123652499339070410e+00,9.998771124509823194e-01
-2.116604594792414140e+00,9.998771124509823194e-01
-2.109556690245757871e+00,9.998771124509823194e-01
-2.102508785699101601e+00,9.998771124509823194e-01
-2.095460881152445332e+00,9.998771124509823194e-01
-2.088412976605789062e+00,9.998771124509823194e-01
-2.081365072059132793e+00,9.998771124509823194e-01
-2.074317167512476523e+00,9.998775797040203583e-01
-2.067269262965820698e+00,9.998775797040203583e-01
-2.060221358419164428e+00,9.998780469570585083e-01
-2.053173453872508158e+00,9.998780469570585083e-01
-2.046125549325851889e+00,9.998780469570585083e-01
-2.039077644779195619e+00,9.998780469570585083e-01
-2.032029740232539350e+00,9.998780469570585083e-01
-2.024981835685883080e+00,9.998785142100966583e-01
-2.017933931139226811e+00,9.998785142100966583e-01
-2.010886026592570541e+00,9.998789814631346973e-01
-2.003838122045914272e+00,9.998789814631346973e-01
-1.996790217499258446e+00,9.998789814631346973e-01
-1.989742312952602177e+00,9.998789814631346973e-01
-1.982694408405945907e+00,9.998794487161728473e-01
-1.975646503859289638e+00,9.998799159692108862e-01
-1.968598599312633368e+00,9.998799159692108862e-01
-1.961550694765977099e+00,9.998799159692108862e-01
-1.954502790219320829e+00,9.998799159692108862e-01
-1.947454885672664560e+00,9.998799159692108862e-01
-1.940406981126008290e+00,9.998803832222490362e-01
-1.933359076579352021e+00,9.998803832222490362e-01
-1.926311172032695751e+00,9.998803832222490362e-01
-1.919263267486039481e+00,9.998808504752870752e-01
-1.912215362939383212e+00,9.998808504752870752e-01
-1.905167458392726942e+00,9.998808504752870752e-01
-1.898119553846070673e+00,9.998808504752870752e-01
-1.891071649299414403e+00,9.998813177283252251e-01
-1.884023744752758134e+00,9.998813177283252251e-01
-1.876975840206101864e+00,9.998813177283252251e-01
-1.869927935659445595e+00,9.998813177283252251e-01
-1.862880031112789325e+00,9.998817849813632641e-01
-1.855832126566133056e+00,9.998817849813632641e-01
-1.848784222019476786e+00,9.998817849813632641e-01
-1.841736317472820517e+00,9.998822522344014141e-01
-1.834688412926165135e+00,9.998822522344014141e-01
-1.827640508379508866e+00,9.998822522344014141e-01
-1.820592603832852596e+00,9.998822522344014141e-01
-1.813544699286196327e+00,9.998822522344014141e-01
-1.806496794739540057e+00,9.998822522344014141e-01
-1.799448890192883788e+00,9.998822522344014141e-01
-1.792400985646227518e+00,9.998822522344014141e-01
-1.785353081099571249e+00,9.998822522344014141e-01
-1.778305176552914979e+00,9.998831867404776030e-01
-1.771257272006258709e+00,9.998831867404776030e-01
-1.764209367459602440e+00,9.998831867404776030e-01
-1.757161462912946170e+00,9.998831867404776030e-01
-1.750113558366289901e+00,9.998831867404776030e-01
-1.743065653819633631e+00,9.998831867404776030e-01
-1.736017749272977362e+00,9.998831867404776030e-01
-1.728969844726321092e+00,9.998831867404776030e-01
-1.721921940179664823e+00,9.998831867404776030e-01
-1.714874035633008553e+00,9.998831867404776030e-01
-1.707826131086352284e+00,9.998831867404776030e-01
-1.700778226539696014e+00,9.998831867404776030e-01
-1.693730321993039745e+00,9.998831867404776030e-01
-1.686682417446383475e+00,9.998831867404776030e-01
-1.679634512899727206e+00,9.998831867404776030e-01
-1.672586608353070936e+00,9.998831867404776030e-01
-1.665538703806414667e+00,9.998831867404776030e-01
-1.658490799259758397e+00,9.998831867404776030e-01
-1.651442894713102127e+00,9.998831867404776030e-01
-1.644394990166446746e+00,9.998831867404776030e-01
-1.637347085619790477e+00,9.998831867404776030e-01
-1.630299181073134207e+00,9.998836539935156420e-01
-1.623251276526477938e+00,9.998836539935156420e-01
-1.616203371979821668e+00,9.998836539935156420e-01
-1.609155467433165398e+00,9.998836539935156420e-01
-1.602107562886509129e+00,9.998836539935156420e-01
-1.595059658339852859e+00,9.998841212465537920e-01
-1.588011753793196590e+00,9.998841212465537920e-01
-1.580963849246540320e+00,9.998850557526299809e-01
-1.573915944699884051e+00,9.998850557526299809e-01
-1.566868040153227781e+00,9.998850557526299809e-01
-1.559820135606571512e+00,9.998855230056680199e-01
-1.552772231059915242e+00,9.998855230056680199e-01
-1.545724326513258973e+00,9.998864575117442088e-01
-1.538676421966602703e+00,9.998864575117442088e-01
-1.531628517419946434e+00,9.998864575117442088e-01
-1.524580612873290164e+00,9.998869247647823588e-01
-1.517532708326633895e+00,9.998873920178205088e-01
-1.510484803779977625e+00,9.998883265238966978e-01
-1.503436899233321355e+00,9.998892610299728867e-01
-1.496388994686665086e+00,9.998897282830109257e-01
-1.489341090140008816e+00,9.998897282830109257e-01
-1.482293185593352547e+00,9.998897282830109257e-01
-1.475245281046696277e+00,9.998897282830109257e-01
-1.468197376500040008e+00,9.998897282830109257e-01
-1.461149471953384626e+00,9.998897282830109257e-01
-1.454101567406728357e+00,9.998901955360490756e-01
-1.447053662860072087e+00,9.998901955360490756e-01
-1.440005758313415818e+00,9.998901955360490756e-01
-1.432957853766759548e+00,9.998901955360490756e-01
-1.425909949220103279e+00,9.998901955360490756e-01
-1.418862044673447009e+00,9.998901955360490756e-01
-1.411814140126790740e+00,9.998901955360490756e-01
-1.404766235580134470e+00,9.998901955360490756e-01
-1.397718331033478201e+00,9.998901955360490756e-01
-1.390670426486821931e+00,9.998901955360490756e-01
-1.383622521940165662e+00,9.998901955360490756e-01
-1.376574617393509392e+00,9.998901955360490756e-01
-1.369526712846853123e+00,9.998901955360490756e-01
-1.362478808300196853e+00,9.998901955360490756e-01
-1.355430903753540584e+00,9.998901955360490756e-01
-1.348382999206884314e+00,9.998901955360490756e-01
-1.341335094660228044e+00,9.998901955360490756e-01
-1.334287190113571775e+00,9.998901955360490756e-01
-1.327239285566915505e+00,9.998901955360490756e-01
-1.320191381020259236e+00,9.998901955360490756e-01
-1.313143476473602966e+00,9.998901955360490756e-01
-1.306095571926946697e+00,9.998901955360490756e-01
-1.299047667380290427e+00,9.998901955360490756e-01
-1.291999762833634158e+00,9.998901955360490756e-01
-1.284951858286977888e+00,9.998901955360490756e-01
-1.277903953740322507e+00,9.998906627890871146e-01
-1.270856049193666237e+00,9.998906627890871146e-01
-1.263808144647009968e+00,9.998906627890871146e-01
-1.256760240100353698e+00,9.998906627890871146e-01
-1.249712335553697429e+00,9.998906627890871146e-01
-1.242664431007041159e+00,9.998906627890871146e-01
-1.235616526460384890e+00,9.998906627890871146e-01
-1.228568621913728620e+00,9.998906627890871146e-01
-1.221520717367072351e+00,9.998911300421252646e-01
-1.214472812820416081e+00,9.998911300421252646e-01
-1.207424908273759812e+00,9.998911300421252646e-01
-1.200377003727103542e+00,9.998911300421252646e-01
-1.193329099180447272e+00,9.998911300421252646e-01
-1.186281194633791003e+00,9.998911300421252646e-01
-1.179233290087134733e+00,9.998911300421252646e-01
-1.172185385540478464e+00,9.998911300421252646e-01
-1.165137480993822194e+00,9.998911300421252646e-01
-1.158089576447165925e+00,9.998911300421252646e-01
-1.151041671900509655e+00,9.998911300421252646e-01
-1.143993767353853386e+00,9.998911300421252646e-01
-1.136945862807197116e+00,9.998911300421252646e-01
-1.129897958260540847e+00,9.998911300421252646e-01
-1.122850053713884577e+00,9.998911300421252646e-01
-1.115802149167228308e+00,9.998911300421252646e-01
-1.108754244620572038e+00,9.998911300421252646e-01
-1.101706340073915769e+00,9.998911300421252646e-01
-1.094658435527260387e+00,9.998911300421252646e-01
-1.087610530980604118e+00,9.998911300421252646e-01
-1.080562626433947848e+00,9.998911300421252646e-01
-1.073514721887291579e+00,9.998911300421252646e-01
-1.066466817340635309e+00,9.998911300421252646e-01
-1.059418912793979040e+00,9.998911300421252646e-01
-1.052371008247322770e+00,9.998911300421252646e-01
-1.045323103700666501e+00,9.998911300421252646e-01
-1.038275199154010231e+00,9.998911300421252646e-01
-1.031227294607353961e+00,9.998911300421252646e-01
-1.024179390060697692e+00,9.998915972951633035e-01
-1.017131485514041422e+00,9.998915972951633035e-01
-1.010083580967385153e+00,9.998915972951633035e-01
-1.003035676420728883e+00,9.998915972951633035e-01
-9.959877718740726138e-01,9.998915972951633035e-01
-9.889398673274163443e-01,9.998915972951633035e-01
-9.818919627807600747e-01,9.998915972951633035e-01
-9.748440582341038052e-01,9.998920645482014535e-01
-9.677961536874475357e-01,9.998920645482014535e-01
-9.607482491407912661e-01,9.998920645482014535e-01
-9.537003445941349966e-01,9.998920645482014535e-01
-9.466524400474787271e-01,9.998920645482014535e-01
-9.396045355008224575e-01,9.998920645482014535e-01
-9.325566309541661880e-01,9.998920645482014535e-01
-9.255087264075099185e-01,9.998920645482014535e-01
-9.184608218608536490e-01,9.998920645482014535e-01
-9.114129173141973794e-01,9.998920645482014535e-01
-9.043650127675419981e-01,9.998920645482014535e-01
-8.973171082208857285e-01,9.998925318012394925e-01
-8.902692036742294590e-01,9.998925318012394925e-01
-8.832212991275731895e-01,9.998925318012394925e-01
-8.761733945809169199e-01,9.998925318012394925e-01
-8.691254900342606504e-01,9.998929990542776425e-01
-8.620775854876043809e-01,9.998939335603538314e-01
-8.550296809409481114e-01,9.998944008133918704e-01
-8.479817763942918418e-01,9.998944008133918704e-01
-8.409338718476355723e-01,9.998948680664300204e-01
-8.338859673009793028e-01,9.998948680664300204e-01
-8.268380627543230332e-01,9.998948680664300204e-01
-8.197901582076667637e-01,9.998948680664300204e-01
-8.127422536610104942e-01,9.998948680664300204e-01
-8.056943491143542246e-01,9.998948680664300204e-01
-7.986464445676979551e-01,9.998948680664300204e-01
-7.915985400210416856e-01,9.998948680664300204e-01
-7.845506354743854160e-01,9.998948680664300204e-01
-7.775027309277291465e-01,9.998948680664300204e-01
-7.704548263810728770e-01,9.998948680664300204e-01
-7.634069218344166075e-01,9.998948680664300204e-01
-7.563590172877603379e-01,9.998948680664300204e-01
-7.493111127411040684e-01,9.998948680664300204e-01
-7.422632081944477989e-01,9.998948680664300204e-01
-7.352153036477915293e-01,9.998948680664300204e-01
-7.281673991011352598e-01,9.998953353194681704e-01
-7.211194945544798784e-01,9.998953353194681704e-01
-7.140715900078236089e-01,9.998953353194681704e-01
-7.070236854611673394e-01,9.998953353194681704e-01
-6.999757809145110699e-01,9.998953353194681704e-01
-6.929278763678548003e-01,9.998953353194681704e-01
-6.858799718211985308e-01,9.998953353194681704e-01
-6.788320672745422613e-01,9.998967370785823983e-01
-6.717841627278859917e-01,9.998967370785823983e-01
-6.647362581812297222e-01,9.998967370785823983e-01
-6.576883536345734527e-01,9.998967370785823983e-01
-6.506404490879171831e-01,9.998967370785823983e-01
-6.435925445412609136e-01,9.998967370785823983e-01
-6.365446399946046441e-01,9.998972043316205482e-01
-6.294967354479483745e-01,9.998972043316205482e-01
-6.224488309012921050e-01,9.998972043316205482e-01
-6.154009263546358355e-01,9.998972043316205482e-01
-6.083530218079795659e-01,9.998972043316205482e-01
-6.013051172613232964e-01,9.998972043316205482e-01
-5.942572127146670269e-01,9.998972043316205482e-01
-5.872093081680107574e-01,9.998972043316205482e-01
-5.801614036213544878e-01,9.998972043316205482e-01
-5.731134990746982183e-01,9.998972043316205482e-01
-5.660655945280419488e-01,9.998976715846585872e-01
-5.590176899813856792e-01,9.998981388376967372e-01
-5.519697854347294097e-01,9.998986060907347762e-01
-5.449218808880731402e-01,9.998995405968109651e-01
-5.378739763414177588e-01,9.999018768620014930e-01
-5.308260717947614893e-01,9.999018768620014930e-01
-5.237781672481052198e-01,9.999018768620014930e-01
-5.167302627014489502e-01,9.999018768620014930e-01
-5.096823581547926807e-01,9.999023441150395319e-01
-5.026344536081364112e-01,9.999023441150395319e-01
-4.955865490614801416e-01,9.999028113680776819e-01
-4.885386445148238721e-01,9.999028113680776819e-01
-4.814907399681676026e-01,9.999028113680776819e-01
-4.744428354215113330e-01,9.999032786211158319e-01
-4.673949308748550635e-01,9.999032786211158319e-01
-4.603470263281987940e-01,9.999032786211158319e-01
-4.532991217815425244e-01,9.999042131271920208e-01
-4.462512172348862549e-01,9.999046803802300598e-01
-4.392033126882299854e-01,9.999051476332682098e-01
-4.321554081415737159e-01,9.999051476332682098e-01
-4.251075035949174463e-01,9.999051476332682098e-01
-4.180595990482611768e-01,9.999051476332682098e-01
-4.110116945016049073e-01,9.999051476332682098e-01
-4.039637899549486377e-01,9.999051476332682098e-01
-3.969158854082923682e-01,9.999051476332682098e-01
-3.898679808616360987e-01,9.999051476332682098e-01
-3.828200763149798291e-01,9.999051476332682098e-01
-3.757721717683235596e-01,9.999051476332682098e-01
-3.687242672216672901e-01,9.999056148863062488e-01
-3.616763626750110205e-01,9.999056148863062488e-01
-3.546284581283556392e-01,9.999056148863062488e-01
-3.475805535816993697e-01,9.999056148863062488e-01
-3.405326490350431001e-01,9.999056148863062488e-01
-3.334847444883868306e-01,9.999056148863062488e-01
-3.264368399417305611e-01,9.999060821393443987e-01
-3.193889353950742915e-01,9.999060821393443987e-01
-3.123410308484180220e-01,9.999060821393443987e-01
-3.052931263017617525e-01,9.999065493923824377e-01
-2.982452217551054829e-01,9.999065493923824377e-01
-2.911973172084492134e-01,9.999065493923824377e-01
-2.841494126617929439e-01,9.999065493923824377e-01
-2.771015081151366743e-01,9.999065493923824377e-01
-2.700536035684804048e-01,9.999065493923824377e-01
-2.630056990218241353e-01,9.999065493923824377e-01
-2.559577944751678658e-01,9.999065493923824377e-01
-2.489098899285115962e-01,9.999065493923824377e-01
-2.418619853818553267e-01,9.999070166454205877e-01
-2.348140808351990572e-01,9.999070166454205877e-01
-2.277661762885427876e-01,9.999070166454205877e-01
-2.207182717418865181e-01,9.999070166454205877e-01
-2.136703671952302486e-01,9.999070166454205877e-01
-2.066224626485739790e-01,9.999070166454205877e-01
-1.995745581019177095e-01,9.999070166454205877e-01
-1.925266535552614400e-01,9.999070166454205877e-01
-1.854787490086051704e-01,9.999070166454205877e-01
-1.784308444619489009e-01,9.999070166454205877e-01
-1.713829399152926314e-01,9.999074838984586266e-01
-1.643350353686372500e-01,9.999074838984586266e-01
-1.572871308219809805e-01,9.999074838984586266e-01
-1.502392262753247110e-01,9.999074838984586266e-01
-1.431913217286684414e-01,9.999074838984586266e-01
-1.361434171820121719e-01,9.999074838984586266e-01
-1.290955126353559024e-01,9.999074838984586266e-01
-1.220476080886996328e-01,9.999112219227632714e-01
-1.149997035420433633e-01,9.999144926940297662e-01
-1.079517989953870938e-01,9.999144926940297662e-01
-1.009038944487308243e-01,9.999149599470678051e-01
-9.385598990207455472e-02,9.999149599470678051e-01
-8.680808535541828519e-02,9.999149599470678051e-01
-7.976018080876201566e-02,9.999154272001059551e-01
-7.271227626210574613e-02,9.999154272001059551e-01
-6.566437171544947660e-02,9.999154272001059551e-01
-5.861646716879320707e-02,9.999154272001059551e-01
-5.156856262213693753e-02,9.999154272001059551e-01
-4.452065807548066800e-02,9.999158944531439941e-01
-3.747275352882439847e-02,9.999158944531439941e-01
-3.042484898216812894e-02,9.999158944531439941e-01
-2.337694443551185941e-02,9.999158944531439941e-01
-1.632903988885558988e-02,9.999158944531439941e-01
-9.281135342199320348e-03,9.999172962122583330e-01
-2.233230795543050817e-03,9.999172962122583330e-01
4.814673751113218714e-03,9.999196324774487499e-01
1.186257829776948824e-02,9.999196324774487499e-01
1.891048284442486960e-02,9.999196324774487499e-01
2.595838739108113913e-02,9.999196324774487499e-01
3.300629193773740866e-02,9.999196324774487499e-01
4.005419648439367819e-02,9.999196324774487499e-01
4.710210103104994772e-02,9.999196324774487499e-01
5.415000557770621725e-02,9.999200997304868999e-01
6.119791012436248678e-02,9.999200997304868999e-01
6.824581467101875631e-02,9.999200997304868999e-01
7.529371921767502585e-02,9.999200997304868999e-01
8.234162376433129538e-02,9.999205669835250498e-01
8.938952831098756491e-02,9.999205669835250498e-01
9.643743285764383444e-02,9.999205669835250498e-01
1.034853374043001040e-01,9.999205669835250498e-01
1.105332419509563735e-01,9.999205669835250498e-01
1.175811464976126430e-01,9.999205669835250498e-01
1.246290510442689126e-01,9.999205669835250498e-01
1.316769555909251821e-01,9.999205669835250498e-01
1.387248601375814516e-01,9.999210342365630888e-01
1.457727646842377212e-01,9.999215014896012388e-01
1.528206692308939907e-01,9.999215014896012388e-01
1.598685737775502602e-01,9.999215014896012388e-01
1.669164783242065297e-01,9.999215014896012388e-01
1.739643828708627993e-01,9.999229032487154667e-01
1.810122874175190688e-01,9.999294447912486783e-01
1.880601919641753383e-01,9.999336500685913620e-01
1.951080965108316079e-01,9.999341173216294010e-01
2.021560010574869892e-01,9.999345845746675510e-01
2.092039056041432588e-01,9.999355190807437399e-01
2.162518101507995283e-01,9.999355190807437399e-01
2.232997146974557978e-01,9.999359863337817789e-01
2.303476192441120673e-01,9.999359863337817789e-01
2.373955237907683369e-01,9.999359863337817789e-01
2.444434283374246064e-01,9.999364535868199289e-01
2.514913328840808759e-01,9.999364535868199289e-01
2.585392374307371455e-01,9.999364535868199289e-01
2.655871419773934150e-01,9.999364535868199289e-01
2.726350465240496845e-01,9.999364535868199289e-01
2.796829510707059541e-01,9.999364535868199289e-01
2.867308556173622236e-01,9.999364535868199289e-01
2.937787601640184931e-01,9.999369208398579678e-01
3.008266647106747627e-01,9.999378553459341568e-01
3.078745692573310322e-01,9.999383225989723067e-01
3.149224738039873017e-01,9.999383225989723067e-01
3.219703783506435713e-01,9.999383225989723067e-01
3.290182828972998408e-01,9.999383225989723067e-01
3.360661874439561103e-01,9.999387898520104567e-01
3.431140919906123798e-01,9.999392571050484957e-01
3.501619965372686494e-01,9.999392571050484957e-01
3.572099010839249189e-01,9.999392571050484957e-01
3.642578056305811884e-01,9.999392571050484957e-01
3.713057101772374580e-01,9.999397243580866457e-01
3.783536147238937275e-01,9.999401916111246846e-01
3.854015192705491089e-01,9.999401916111246846e-01
3.924494238172053784e-01,9.999406588641628346e-01
3.994973283638616479e-01,9.999411261172008736e-01
4.065452329105179174e-01,9.999411261172008736e-01
4.135931374571741870e-01,9.999420606232770625e-01
4.206410420038304565e-01,9.999420606232770625e-01
4.276889465504867260e-01,9.999429951293532515e-01
4.347368510971429956e-01,9.999429951293532515e-01
4.417847556437992651e-01,9.999429951293532515e-01
4.488326601904555346e-01,9.999429951293532515e-01
4.558805647371118042e-01,9.999429951293532515e-01
4.629284692837680737e-01,9.999429951293532515e-01
4.699763738304243432e-01,9.999429951293532515e-01
4.770242783770806128e-01,9.999434623823914015e-01
4.840721829237368823e-01,9.999448641415056294e-01
4.911200874703931518e-01,9.999448641415056294e-01
4.981679920170494213e-01,9.999448641415056294e-01
5.052158965637056909e-01,9.999448641415056294e-01
5.122638011103619604e-01,9.999448641415056294e-01
5.193117056570182299e-01,9.999448641415056294e-01
5.263596102036744995e-01,9.999448641415056294e-01
5.334075147503307690e-01,9.999453313945437793e-01
5.404554192969870385e-01,9.999457986475818183e-01
5.475033238436433081e-01,9.999462659006199683e-01
5.545512283902995776e-01,9.999472004066961572e-01
5.615991329369558471e-01,9.999472004066961572e-01
5.686470374836121167e-01,9.999472004066961572e-01
5.756949420302674980e-01,9.999476676597343072e-01
5.827428465769237675e-01,9.999486021658104962e-01
5.897907511235800371e-01,9.999486021658104962e-01
5.968386556702363066e-01,9.999490694188485351e-01
6.038865602168925761e-01,9.999490694188485351e-01
6.109344647635488457e-01,9.999490694188485351e-01
6.179823693102051152e-01,9.999490694188485351e-01
6.250302738568613847e-01,9.999495366718866851e-01
6.320781784035176543e-01,9.999500039249247241e-01
6.391260829501739238e-01,9.999500039249247241e-01
6.461739874968301933e-01,9.999504711779628741e-01
6.532218920434864629e-01,9.999514056840390630e-01
6.602697965901427324e-01,9.999514056840390630e-01
6.673177011367990019e-01,9.999528074431532909e-01
6.743656056834552714e-01,9.999537419492294799e-01
6.814135102301115410e-01,9.999542092022676298e-01
6.884614147767678105e-01,9.999546764553057798e-01
6.955093193234240800e-01,9.999556109613819688e-01
7.025572238700803496e-01,9.999588817326483525e-01
7.096051284167366191e-01,9.999588817326483525e-01
7.166530329633928886e-01,9.999593489856865025e-01
7.237009375100491582e-01,9.999602834917626915e-01
7.307488420567054277e-01,9.999607507448008414e-01
7.377967466033616972e-01,9.999616852508770304e-01
7.448446511500179668e-01,9.999616852508770304e-01
7.518925556966742363e-01,9.999621525039150693e-01
7.589404602433296176e-01,9.999635542630294083e-01
7.659883647899858872e-01,9.999640215160674472e-01
7.730362693366421567e-01,9.999649560221436362e-01
7.800841738832984262e-01,9.999649560221436362e-01
7.871320784299546958e-01,9.999654232751817862e-01
7.941799829766109653e-01,9.999658905282198251e-01
8.012278875232672348e-01,9.999663577812579751e-01
8.082757920699235044e-01,9.999663577812579751e-01
8.153236966165797739e-01,9.999668250342960141e-01
8.223716011632360434e-01,9.999668250342960141e-01
8.294195057098923130e-01,9.999668250342960141e-01
8.364674102565485825e-01,9.999668250342960141e-01
8.435153148032048520e-01,9.999668250342960141e-01
8.505632193498611215e-01,9.999668250342960141e-01
8.576111238965173911e-01,9.999672922873341641e-01
8.646590284431736606e-01,9.999677595403723140e-01
8.717069329898299301e-01,9.999682267934103530e-01
8.787548375364861997e-01,9.999682267934103530e-01
8.858027420831424692e-01,9.999691612994865419e-01
8.928506466297987387e-01,9.999696285525246919e-01
8.998985511764550083e-01,9.999700958055627309e-01
9.069464557231112778e-01,9.999700958055627309e-01
9.139943602697675473e-01,9.999700958055627309e-01
9.210422648164238169e-01,9.999700958055627309e-01
9.280901693630800864e-01,9.999710303116389198e-01
9.351380739097363559e-01,9.999710303116389198e-01
9.421859784563917373e-01,9.999752355889816036e-01
9.492338830030480068e-01,9.999771046011339815e-01
9.562817875497042763e-01,9.999813098784766652e-01
9.633296920963605459e-01,9.999897204331620326e-01
9.703775966430168154e-01,9.999911221922763715e-01
9.774255011896730849e-01,9.999920566983525605e-01
9.844734057363293545e-01,9.999929912044287494e-01
9.915213102829856240e-01,9.999962619756952442e-01
9.985692148296418935e-01,9.999981309878476221e-01
1.005617119376298163e+00,9.999985982408856611e-01
1.012665023922954433e+00,9.999985982408856611e-01
1.019712928469610702e+00,9.999990654939238111e-01
1.026760833016266972e+00,9.999995327469618500e-01
1.033808737562923241e+00,9.999995327469618500e-01
1.040856642109579511e+00,9.999995327469618500e-01
1.047904546656236002e+00,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_MSSQL_2packet_flow.csv <==
1.010101010101010100e-04,9.999035153793397468e-01
2.020202020202020200e-04,9.999726930277680337e-01
3.030303030303030300e-04,9.999990897620367747e-01
4.040404040404040401e-04,9.999990897620367747e-01
5.050505050505050501e-04,9.999990897620367747e-01
6.060606060606060601e-04,9.999993173200908414e-01
7.070707070707070701e-04,9.999995448781449081e-01
8.080808080808080801e-04,9.999995448781449081e-01
9.090909090909090901e-04,9.999995448781449081e-01
1.010101010101010100e-03,9.999995448781449081e-01
1.111111111111111110e-03,9.999995448781449081e-01
1.212121212121212120e-03,9.999995448781449081e-01
1.313131313131313130e-03,9.999995448781449081e-01
1.414141414141414140e-03,9.999995448781449081e-01
1.515151515151515150e-03,9.999995448781449081e-01
1.616161616161616160e-03,9.999995448781449081e-01
1.717171717171717170e-03,9.999997724361989748e-01
1.818181818181818180e-03,9.999997724361989748e-01
1.919191919191919190e-03,9.999997724361989748e-01
2.020202020202020200e-03,9.999997724361989748e-01
2.121212121212120993e-03,9.999997724361989748e-01
2.222222222222222220e-03,9.999997724361989748e-01
2.323232323232323447e-03,9.999997724361989748e-01
2.424242424242424240e-03,9.999997724361989748e-01
2.525252525252525033e-03,9.999997724361989748e-01
2.626262626262626260e-03,9.999997724361989748e-01
2.727272727272727487e-03,9.999997724361989748e-01
2.828282828282828280e-03,9.999997724361989748e-01
2.929292929292929074e-03,9.999997724361989748e-01
3.030303030303030300e-03,9.999997724361989748e-01
3.131313131313131527e-03,9.999997724361989748e-01
3.232323232323232320e-03,9.999997724361989748e-01
3.333333333333333114e-03,9.999997724361989748e-01
3.434343434343434340e-03,9.999997724361989748e-01
3.535353535353535567e-03,9.999997724361989748e-01
3.636363636363636360e-03,9.999997724361989748e-01
3.737373737373737154e-03,9.999997724361989748e-01
3.838383838383838381e-03,9.999997724361989748e-01
3.939393939393939607e-03,9.999997724361989748e-01
4.040404040404040401e-03,9.999997724361989748e-01
4.141414141414141194e-03,9.999997724361989748e-01
4.242424242424241987e-03,9.999997724361989748e-01
4.343434343434343647e-03,9.999999999942530415e-01
4.444444444444444441e-03,9.999999999942530415e-01
4.545454545454545234e-03,9.999999999942530415e-01
4.646464646464646894e-03,9.999999999942530415e-01
4.747474747474747687e-03,9.999999999942530415e-01
4.848484848484848481e-03,9.999999999942530415e-01
4.949494949494949274e-03,9.999999999942530415e-01
5.050505050505050067e-03,9.999999999942530415e-01
5.151515151515151728e-03,9.999999999942530415e-01
5.252525252525252521e-03,9.999999999942530415e-01
5.353535353535353314e-03,9.999999999942530415e-01
5.454545454545454974e-03,9.999999999942530415e-01
5.555555555555555768e-03,9.999999999942530415e-01
5.656565656565656561e-03,9.999999999942530415e-01
5.757575757575757354e-03,9.999999999942530415e-01
5.858585858585858147e-03,9.999999999942530415e-01
5.959595959595959808e-03,9.999999999942530415e-01
6.060606060606060601e-03,9.999999999942530415e-01
6.161616161616161394e-03,9.999999999942530415e-01
6.262626262626263055e-03,9.999999999942530415e-01
6.363636363636363848e-03,9.999999999942530415e-01
6.464646464646464641e-03,9.999999999942530415e-01
6.565656565656565434e-03,9.999999999942530415e-01
6.666666666666666227e-03,9.999999999942530415e-01
6.767676767676767888e-03,9.999999999942530415e-01
6.868686868686868681e-03,9.999999999942530415e-01
6.969696969696969474e-03,9.999999999942530415e-01
7.070707070707071135e-03,9.999999999942530415e-01
7.171717171717171928e-03,9.999999999942530415e-01
7.272727272727272721e-03,9.999999999942530415e-01
7.373737373737373514e-03,9.999999999942530415e-01
7.474747474747474307e-03,9.999999999942530415e-01
7.575757575757575968e-03,9.999999999942530415e-01
7.676767676767676761e-03,9.999999999942530415e-01
7.777777777777777554e-03,9.999999999942530415e-01
7.878787878787879215e-03,9.999999999942530415e-01
7.979797979797979141e-03,9.999999999942530415e-01
8.080808080808080801e-03,9.999999999942530415e-01
8.181818181818182462e-03,9.999999999942530415e-01
8.282828282828282387e-03,9.999999999942530415e-01
8.383838383838384048e-03,9.999999999942530415e-01
8.484848484848483974e-03,9.999999999942530415e-01
8.585858585858585634e-03,9.999999999942530415e-01
8.686868686868687295e-03,9.999999999942530415e-01
8.787878787878787221e-03,9.999999999942530415e-01
8.888888888888888881e-03,9.999999999942530415e-01
8.989898989898990542e-03,9.999999999942530415e-01
9.090909090909090468e-03,9.999999999942530415e-01
9.191919191919192128e-03,9.999999999942530415e-01
9.292929292929293789e-03,9.999999999942530415e-01
9.393939393939393714e-03,9.999999999942530415e-01
9.494949494949495375e-03,9.999999999942530415e-01
9.595959595959595301e-03,9.999999999942530415e-01
9.696969696969696961e-03,9.999999999942530415e-01
9.797979797979798622e-03,9.999999999942530415e-01
9.898989898989898548e-03,9.999999999942530415e-01
1.000000000000000021e-02,9.999999999942530415e-01
1.200000000000000000e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_MSSQL_2packet_flow_log.csv <==
-5.994401078240181313e+00,8.046152099220091891e-01
-5.988802156480362626e+00,8.046152099220091891e-01
-5.983203234720543939e+00,8.046152099220091891e-01
-5.977604312960725252e+00,8.046152099220091891e-01
-5.972005391200906566e+00,8.046152099220091891e-01
-5.966406469441087879e+00,8.046152099220091891e-01
-5.960807547681269192e+00,8.046152099220091891e-01
-5.955208625921450505e+00,8.046152099220091891e-01
-5.949609704161632706e+00,8.046152099220091891e-01
-5.944010782401814019e+00,8.046152099220091891e-01
-5.938411860641995332e+00,8.046152099220091891e-01
-5.932812938882176645e+00,8.046152099220091891e-01
-5.927214017122357959e+00,8.046152099220091891e-01
-5.921615095362539272e+00,8.046152099220091891e-01
-5.916016173602720585e+00,8.046152099220091891e-01
-5.910417251842901898e+00,8.046152099220091891e-01
-5.904818330083083211e+00,8.046152099220091891e-01
-5.899219408323264524e+00,8.046152099220091891e-01
-5.893620486563445837e+00,8.046152099220091891e-01
-5.888021564803627150e+00,8.046152099220091891e-01
-5.882422643043808463e+00,8.046152099220091891e-01
-5.876823721283989777e+00,8.046152099220091891e-01
-5.871224799524171090e+00,8.046152099220091891e-01
-5.865625877764352403e+00,8.046152099220091891e-01
-5.860026956004533716e+00,8.046152099220091891e-01
-5.854428034244715917e+00,8.046152099220091891e-01
-5.848829112484897230e+00,8.046152099220091891e-01
-5.843230190725078543e+00,8.046152099220091891e-01
-5.837631268965259856e+00,8.046152099220091891e-01
-5.832032347205441170e+00,8.046152099220091891e-01
-5.826433425445622483e+00,8.046152099220091891e-01
-5.820834503685803796e+00,8.046152099220091891e-01
-5.815235581925985109e+00,8.046152099220091891e-01
-5.809636660166166422e+00,8.046152099220091891e-01
-5.804037738406347735e+00,8.046152099220091891e-01
-5.798438816646529048e+00,8.046152099220091891e-01
-5.792839894886710361e+00,8.046152099220091891e-01
-5.787240973126891674e+00,8.046152099220091891e-01
-5.781642051367072987e+00,8.046152099220091891e-01
-5.776043129607254301e+00,8.046152099220091891e-01
-5.770444207847435614e+00,8.046152099220091891e-01
-5.764845286087616927e+00,8.046152099220091891e-01
-5.759246364327798240e+00,8.046152099220091891e-01
-5.753647442567980441e+00,8.046152099220091891e-01
-5.748048520808161754e+00,8.046152099220091891e-01
-5.742449599048343067e+00,8.046152099220091891e-01
-5.736850677288524381e+00,8.046152099220091891e-01
-5.731251755528705694e+00,8.046152099220091891e-01
-5.725652833768887007e+00,8.046152099220091891e-01
-5.720053912009068320e+00,8.046152099220091891e-01
-5.714454990249249633e+00,8.046152099220091891e-01
-5.708856068489430946e+00,8.046152099220091891e-01
-5.703257146729612259e+00,8.046152099220091891e-01
-5.697658224969793572e+00,9.149600877275816391e-01
-5.692059303209974885e+00,9.149600877275816391e-01
-5.686460381450156198e+00,9.149600877275816391e-01
-5.680861459690337512e+00,9.149600877275816391e-01
-5.675262537930518825e+00,9.149600877275816391e-01
-5.669663616170700138e+00,9.149600877275816391e-01
-5.664064694410881451e+00,9.149600877275816391e-01
-5.658465772651062764e+00,9.149600877275816391e-01
-5.652866850891244965e+00,9.149600877275816391e-01
-5.647267929131426278e+00,9.149600877275816391e-01
-5.641669007371607591e+00,9.149600877275816391e-01
-5.636070085611788905e+00,9.149600877275816391e-01
-5.630471163851970218e+00,9.149600877275816391e-01
-5.624872242092151531e+00,9.149600877275816391e-01
-5.619273320332332844e+00,9.149600877275816391e-01
-5.613674398572514157e+00,9.149600877275816391e-01
-5.608075476812695470e+00,9.149600877275816391e-01
-5.602476555052876783e+00,9.149600877275816391e-01
-5.596877633293058096e+00,9.149600877275816391e-01
-5.591278711533239409e+00,9.149600877275816391e-01
-5.585679789773420723e+00,9.149600877275816391e-01
-5.580080868013602036e+00,9.149600877275816391e-01
-5.574481946253783349e+00,9.149600877275816391e-01
-5.568883024493964662e+00,9.149600877275816391e-01
-5.563284102734145975e+00,9.149600877275816391e-01
-5.557685180974328176e+00,9.149600877275816391e-01
-5.552086259214509489e+00,9.149600877275816391e-01
-5.546487337454690802e+00,9.149600877275816391e-01
-5.540888415694872116e+00,9.149600877275816391e-01
-5.535289493935053429e+00,9.149600877275816391e-01
-5.529690572175234742e+00,9.149600877275816391e-01
-5.524091650415416055e+00,9.149600877275816391e-01
-5.518492728655597368e+00,9.193833309857082359e-01
-5.512893806895778681e+00,9.193833309857082359e-01
-5.507294885135959994e+00,9.193833309857082359e-01
-5.501695963376141307e+00,9.193833309857082359e-01
-5.496097041616322620e+00,9.193833309857082359e-01
-5.490498119856503934e+00,9.193833309857082359e-01
-5.484899198096685247e+00,9.193833309857082359e-01
-5.479300276336866560e+00,9.193833309857082359e-01
-5.473701354577047873e+00,9.193833309857082359e-01
-5.468102432817229186e+00,9.193833309857082359e-01
-5.462503511057411387e+00,9.193833309857082359e-01
-5.456904589297592700e+00,9.193833309857082359e-01
-5.451305667537774013e+00,9.193833309857082359e-01
-5.445706745777955327e+00,9.193833309857082359e-01
-5.440107824018136640e+00,9.193833309857082359e-01
-5.434508902258317953e+00,9.193833309857082359e-01
-5.428909980498499266e+00,9.193833309857082359e-01
-5.423311058738680579e+00,9.193833309857082359e-01
-5.417712136978861892e+00,9.193833309857082359e-01
-5.412113215219043205e+00,9.193833309857082359e-01
-5.406514293459224518e+00,9.193833309857082359e-01
-5.400915371699405831e+00,9.193833309857082359e-01
-5.395316449939587145e+00,9.202148224387999287e-01
-5.389717528179768458e+00,9.202148224387999287e-01
-5.384118606419949771e+00,9.202148224387999287e-01
-5.378519684660131084e+00,9.202148224387999287e-01
-5.372920762900312397e+00,9.202148224387999287e-01
-5.367321841140494598e+00,9.202148224387999287e-01
-5.361722919380675911e+00,9.202148224387999287e-01
-5.356123997620857224e+00,9.202148224387999287e-01
-5.350525075861038538e+00,9.202148224387999287e-01
-5.344926154101219851e+00,9.202148224387999287e-01
-5.339327232341401164e+00,9.202148224387999287e-01
-5.333728310581582477e+00,9.202148224387999287e-01
-5.328129388821763790e+00,9.202148224387999287e-01
-5.322530467061945103e+00,9.202148224387999287e-01
-5.316931545302126416e+00,9.202148224387999287e-01
-5.311332623542307729e+00,9.202148224387999287e-01
-5.305733701782489042e+00,9.202148224387999287e-01
-5.300134780022670355e+00,9.216618542259399360e-01
-5.294535858262851669e+00,9.216618542259399360e-01
-5.288936936503032982e+00,9.216618542259399360e-01
-5.283338014743214295e+00,9.216618542259399360e-01
-5.277739092983395608e+00,9.216618542259399360e-01
-5.272140171223577809e+00,9.216618542259399360e-01
-5.266541249463758234e+00,9.216618542259399360e-01
-5.260942327703940435e+00,9.216618542259399360e-01
-5.255343405944121749e+00,9.216618542259399360e-01
-5.249744484184303062e+00,9.216618542259399360e-01
-5.244145562424484375e+00,9.216618542259399360e-01
-5.238546640664665688e+00,9.216618542259399360e-01
-5.232947718904847001e+00,9.216618542259399360e-01
-5.227348797145028314e+00,9.216618542259399360e-01
-5.221749875385209627e+00,9.221392677641409019e-01
-5.216150953625390940e+00,9.221392677641409019e-01
-5.210552031865572253e+00,9.221392677641409019e-01
-5.204953110105753566e+00,9.221392677641409019e-01
-5.199354188345934880e+00,9.221392677641409019e-01
-5.193755266586116193e+00,9.221392677641409019e-01
-5.188156344826297506e+00,9.221392677641409019e-01
-5.182557423066478819e+00,9.221392677641409019e-01
-5.176958501306661020e+00,9.221392677641409019e-01
-5.171359579546841445e+00,9.221392677641409019e-01
-5.165760657787023646e+00,9.221392677641409019e-01
-5.160161736027204959e+00,9.221392677641409019e-01
-5.154562814267386273e+00,9.222601002659449598e-01
-5.148963892507567586e+00,9.222601002659449598e-01
-5.143364970747748899e+00,9.222601002659449598e-01
-5.137766048987930212e+00,9.222601002659449598e-01
-5.132167127228111525e+00,9.222601002659449598e-01
-5.126568205468292838e+00,9.222601002659449598e-01
-5.120969283708474151e+00,9.222601002659449598e-01
-5.115370361948655464e+00,9.222601002659449598e-01
-5.109771440188836777e+00,9.222601002659449598e-01
-5.104172518429018091e+00,9.222601002659449598e-01
-5.098573596669199404e+00,9.222601002659449598e-01
-5.092974674909380717e+00,9.223072044615634457e-01
-5.087375753149562030e+00,9.223072044615634457e-01
-5.081776831389744231e+00,9.223072044615634457e-01
-5.076177909629924656e+00,9.223072044615634457e-01
-5.070578987870106857e+00,9.223072044615634457e-01
-5.064980066110288170e+00,9.223072044615634457e-01
-5.059381144350469484e+00,9.223072044615634457e-01
-5.053782222590650797e+00,9.223072044615634457e-01
-5.048183300830832110e+00,9.223072044615634457e-01
-5.042584379071013423e+00,9.223290498856183683e-01
-5.036985457311194736e+00,9.223290498856183683e-01
-5.031386535551376049e+00,9.223290498856183683e-01
-5.025787613791557362e+00,9.223290498856183683e-01
-5.020188692031738675e+00,9.223290498856183683e-01
-5.014589770271919988e+00,9.223290498856183683e-01
-5.008990848512101302e+00,9.223290498856183683e-01
-5.003391926752282615e+00,9.223290498856183683e-01
-4.997793004992463928e+00,9.223420206061510029e-01
-4.992194083232645241e+00,9.223420206061510029e-01
-4.986595161472827442e+00,9.223420206061510029e-01
-4.980996239713007867e+00,9.223420206061510029e-01
-4.975397317953190068e+00,9.223420206061510029e-01
-4.969798396193370493e+00,9.223420206061510029e-01
-4.964199474433552695e+00,9.223420206061510029e-01
-4.958600552673734008e+00,9.223522606486767028e-01
-4.953001630913915321e+00,9.223522606486767028e-01
-4.947402709154096634e+00,9.223522606486767028e-01
-4.941803787394277947e+00,9.223522606486767028e-01
-4.936204865634459260e+00,9.223522606486767028e-01
-4.930605943874640573e+00,9.223522606486767028e-01
-4.925007022114821886e+00,9.223522606486767028e-01
-4.919408100355003199e+00,9.223654589257098690e-01
-4.913809178595184513e+00,9.223654589257098690e-01
-4.908210256835365826e+00,9.223654589257098690e-01
-4.902611335075547139e+00,9.223654589257098690e-01
-4.897012413315728452e+00,9.223654589257098690e-01
-4.891413491555910653e+00,9.223654589257098690e-01
-4.885814569796091078e+00,9.223716029512253334e-01
-4.880215648036273279e+00,9.223716029512253334e-01
-4.874616726276453704e+00,9.223716029512253334e-01
-4.869017804516635906e+00,9.223716029512253334e-01
-4.863418882756817219e+00,9.223716029512253334e-01
-4.857819960996998532e+00,9.223716029512253334e-01
-4.852221039237179845e+00,9.223829807762539135e-01
-4.846622117477361158e+00,9.223829807762539135e-01
-4.841023195717542471e+00,9.223829807762539135e-01
-4.835424273957723784e+00,9.223829807762539135e-01
-4.829825352197905097e+00,9.223829807762539135e-01
-4.824226430438086410e+00,9.223829807762539135e-01
-4.818627508678267723e+00,9.224032333048047816e-01
-4.813028586918449037e+00,9.224032333048047816e-01
-4.807429665158630350e+00,9.224032333048047816e-01
-4.801830743398811663e+00,9.224032333048047816e-01
-4.796231821638993864e+00,9.224032333048047816e-01
-4.790632899879174289e+00,9.224189347033443509e-01
-4.785033978119356490e+00,9.224189347033443509e-01
-4.779435056359536915e+00,9.224189347033443509e-01
-4.773836134599719117e+00,9.224189347033443509e-01
-4.768237212839900430e+00,9.224303125283729310e-01
-4.762638291080081743e+00,9.224303125283729310e-01
-4.757039369320263056e+00,9.224303125283729310e-01
-4.751440447560444369e+00,9.224303125283729310e-01
-4.745841525800625682e+00,9.224303125283729310e-01
-4.740242604040806995e+00,9.224394147883958617e-01
-4.734643682280988308e+00,9.224394147883958617e-01
-4.729044760521169621e+00,9.224394147883958617e-01
-4.723445838761350934e+00,9.224394147883958617e-01
-4.717846917001532248e+00,9.224539784044325508e-01
-4.712247995241713561e+00,9.224539784044325508e-01
-4.706649073481894874e+00,9.224539784044325508e-01
-4.701050151722076187e+00,9.224539784044325508e-01
-4.695451229962257500e+00,9.224635357774565447e-01
-4.689852308202439701e+00,9.224635357774565447e-01
-4.684253386442620126e+00,9.224635357774565447e-01
-4.678654464682802328e+00,9.224635357774565447e-01
-4.673055542922983641e+00,9.224737758199822446e-01
-4.667456621163164954e+00,9.224737758199822446e-01
-4.661857699403346267e+00,9.224737758199822446e-01
-4.656258777643527580e+00,9.224810576280005892e-01
-4.650659855883708893e+00,9.224810576280005892e-01
-4.645060934123890206e+00,9.224810576280005892e-01
-4.639462012364071519e+00,9.224810576280005892e-01
-4.633863090604252832e+00,9.224908425575252258e-01
-4.628264168844434145e+00,9.224908425575252258e-01
-4.622665247084615459e+00,9.224908425575252258e-01
-4.617066325324796772e+00,9.225019928260532742e-01
-4.611467403564978085e+00,9.225019928260532742e-01
-4.605868481805159398e+00,9.225019928260532742e-01
-4.600269560045340711e+00,9.225124604250796168e-01
-4.594670638285522912e+00,9.225124604250796168e-01
-4.589071716525703337e+00,9.225124604250796168e-01
-4.583472794765885538e+00,9.225199697895984929e-01
-4.577873873006066852e+00,9.225199697895984929e-01
-4.572274951246248165e+00,9.225199697895984929e-01
-4.566676029486429478e+00,9.225299822756236612e-01
-4.561077107726610791e+00,9.225299822756236612e-01
-4.555478185966792104e+00,9.225299822756236612e-01
-4.549879264206973417e+00,9.225424978831552325e-01
-4.544280342447154730e+00,9.225424978831552325e-01
-4.538681420687336043e+00,9.225424978831552325e-01
-4.533082498927517356e+00,9.225613850727026888e-01
-4.527483577167698670e+00,9.225613850727026888e-01
-4.521884655407879983e+00,9.225982492257953638e-01
-4.516285733648061296e+00,9.225982492257953638e-01
-4.510686811888242609e+00,9.225982492257953638e-01
-4.505087890128423922e+00,9.226348858223875071e-01
-4.499488968368606123e+00,9.226348858223875071e-01
-4.493890046608786548e+00,9.226824451310070563e-01
-4.488291124848968749e+00,9.226824451310070563e-01
-4.482692203089149174e+00,9.226824451310070563e-01
-4.477093281329331376e+00,9.227115723630803235e-01
-4.471494359569512689e+00,9.227115723630803235e-01
-4.465895437809694002e+00,9.227284115441226620e-01
-4.460296516049875315e+00,9.227284115441226620e-01
-4.454697594290056628e+00,9.227461609511673490e-01
-4.449098672530237941e+00,9.227461609511673490e-01
-4.443499750770419254e+00,9.227536703156862252e-01
-4.437900829010600567e+00,9.227536703156862252e-01
-4.432301907250781881e+00,9.227536703156862252e-01
-4.426702985490963194e+00,9.227705094967284527e-01
-4.421104063731144507e+00,9.227705094967284527e-01
-4.415505141971325820e+00,9.228294466303768040e-01
-4.409906220211507133e+00,9.228294466303768040e-01
-4.404307298451689334e+00,9.228990789195520295e-01
-4.398708376691869759e+00,9.228990789195520295e-01
-4.393109454932051960e+00,9.229773583557490113e-01
-4.387510533172232385e+00,9.229773583557490113e-01
-4.381911611412414587e+00,9.230738423119917435e-01
-4.376312689652595900e+00,9.232472403654279347e-01
-4.370713767892777213e+00,9.232472403654279347e-01
-4.365114846132958526e+00,9.236076898623346576e-01
-4.359515924373139839e+00,9.236076898623346576e-01
-4.353917002613321152e+00,9.246023393263367307e-01
-4.348318080853502465e+00,9.246023393263367307e-01
-4.342719159093683778e+00,9.286150706574306524e-01
-4.337120237333865092e+00,9.355373394048436264e-01
-4.331521315574046405e+00,9.355373394048436264e-01
-4.325922393814227718e+00,9.484825736094072424e-01
-4.320323472054409031e+00,9.484825736094072424e-01
-4.314724550294590344e+00,9.742774682882943127e-01
-4.309125628534772545e+00,9.891612563212368592e-01
-4.303526706774952970e+00,9.891612563212368592e-01
-4.297927785015135171e+00,9.949632644163327599e-01
-4.292328863255315596e+00,9.981160597317630945e-01
-4.286729941495497798e+00,9.981160597317630945e-01
-4.281131019735679111e+00,9.989948829369738048e-01
-4.275532097975860424e+00,9.991880784059596898e-01
-4.269933176216041737e+00,9.991880784059596898e-01
-4.264334254456223050e+00,9.992381408360856421e-01
-4.258735332696404363e+00,9.992640822771509113e-01
-4.253136410936585676e+00,9.992640822771509113e-01
-4.247537489176766989e+00,9.992818316841955983e-01
-4.241938567416948302e+00,9.992959401872310021e-01
-4.236339645657129616e+00,9.993054975602549961e-01
-4.230740723897310929e+00,9.993054975602549961e-01
-4.225141802137492242e+00,9.993116415857704604e-01
-4.219542880377673555e+00,9.993266603148083238e-01
-4.213943958617855756e+00,9.993455475043557801e-01
-4.208345036858036181e+00,9.993455475043557801e-01
-4.202746115098218382e+00,9.993780880839375769e-01
-4.197147193338398807e+00,9.994336118700771765e-01
-4.191548271578581009e+00,9.994820814046991853e-01
-4.185949349818762322e+00,9.995071126197622169e-01
-4.180350428058943635e+00,9.995319162783244948e-01
-4.174751506299124948e+00,9.995319162783244948e-01
-4.169152584539306261e+00,9.995457972248594780e-01
-4.163553662779487574e+00,9.995530790328778226e-01
-4.157954741019668887e+00,9.995594506148939296e-01
-4.152355819259850200e+00,9.995699182139202721e-01
-4.146756897500031513e+00,9.995806133694471463e-01
-4.141157975740212827e+00,9.995910809684734888e-01
-4.135559053980394140e+00,9.996054170280096463e-01
-4.129960132220575453e+00,9.996215735395502788e-01
-4.124361210460756766e+00,9.996450118591091449e-01
-4.118762288700938079e+00,9.996704981871732398e-01
-4.113163366941119392e+00,9.997069072272648516e-01
-4.107564445181301593e+00,9.997430887108558206e-01
-4.101965523421482018e+00,9.997726710559301511e-01
-4.096366601661664220e+00,9.997936062539827251e-01
-4.090767679901845533e+00,9.998058943050135428e-01
-4.085168758142026846e+00,9.998174996865427655e-01
-4.079569836382208159e+00,9.998238712685587615e-01
-4.073970914622389472e+00,9.998304704070754001e-01
-4.068371992862570785e+00,9.998366144325908644e-01
-4.062773071102752098e+00,9.998423033451052655e-01
-4.057174149342933411e+00,9.998463993621155010e-01
-4.051575227583114724e+00,9.998484473706206188e-01
-4.045976305823296038e+00,9.998511780486275535e-01
-4.040377384063477351e+00,9.998573220741429068e-01
-4.034778462303658664e+00,9.998621007606549593e-01
-4.029179540543839977e+00,9.998664243341657265e-01
-4.023580618784021290e+00,9.998707479076764937e-01
-4.017981697024202603e+00,9.998752990376880145e-01
-4.012382775264384804e+00,9.998871319757177689e-01
-4.006783853504565229e+00,9.998910004362275838e-01
-4.001184931744747431e+00,9.998937311142344075e-01
-3.995586009984928300e+00,9.998966893487417629e-01
-3.989987088225109613e+00,9.998973720182434688e-01
-3.984388166465290926e+00,9.998973720182434688e-01
-3.978789244705472683e+00,9.998994200267485866e-01
-3.973190322945653996e+00,9.998998751397497609e-01
-3.967591401185835309e+00,9.999001026962502925e-01
-3.961992479426016622e+00,9.999026058177566956e-01
-3.956393557666197935e+00,9.999035160437589331e-01
-3.950794635906379249e+00,9.999041987132606391e-01
-3.945195714146560562e+00,9.999069293912674627e-01
-3.939596792386741875e+00,9.999087498432720489e-01
-3.933997870626923632e+00,9.999103427387759924e-01
-3.928398948867104945e+00,9.999117080777794042e-01
-3.922800027107286258e+00,9.999135285297841014e-01
-3.917201105347467571e+00,9.999142111992858073e-01
-3.911602183587648884e+00,9.999148938687875132e-01
-3.906003261827830197e+00,9.999167143207920994e-01
-3.900404340068011511e+00,9.999169418772926310e-01
-3.894805418308192824e+00,9.999180796597955112e-01
-3.889206496548374137e+00,9.999192174422985024e-01
-3.883607574788555894e+00,9.999194449987989231e-01
-3.878008653028737207e+00,9.999212654508036202e-01
-3.872409731268918520e+00,9.999233134593087380e-01
-3.866810809509099833e+00,9.999237685723099123e-01
-3.861211887749281146e+00,9.999239961288104439e-01
-3.855612965989462460e+00,9.999251339113133241e-01
-3.850014044229643773e+00,9.999262716938162043e-01
-3.844415122469825086e+00,9.999285472588219648e-01
-3.838816200710006399e+00,9.999296850413248450e-01
-3.833217278950188156e+00,9.999317330498299627e-01
-3.827618357190369469e+00,9.999328708323328430e-01
-3.822019435430550782e+00,9.999349188408379607e-01
-3.816420513670732095e+00,9.999367392928426579e-01
-3.810821591910913408e+00,9.999383321883466014e-01
-3.805222670151094722e+00,9.999403801968517191e-01
-3.799623748391276035e+00,9.999426557618573685e-01
-3.794024826631457348e+00,9.999437935443602488e-01
-3.788425904871639105e+00,9.999442486573614230e-01
-3.782826983111820418e+00,9.999449313268632400e-01
-3.777228061352001731e+00,9.999465242223671835e-01
-3.771629139592183044e+00,9.999472068918688894e-01
-3.766030217832364357e+00,9.999476620048700637e-01
-3.760431296072545670e+00,9.999483446743717696e-01
-3.754832374312726984e+00,9.999494824568746498e-01
-3.749233452552908297e+00,9.999508477958780617e-01
-3.743634530793089610e+00,9.999522131348814735e-01
-3.738035609033271367e+00,9.999531233608837111e-01
-3.732436687273452680e+00,9.999547162563876546e-01
-3.726837765513633993e+00,9.999565367083923517e-01
-3.721238843753815306e+00,9.999588122733980011e-01
-3.715639921993996619e+00,9.999601776124014130e-01
-3.710041000234177933e+00,9.999617705079053565e-01
-3.704442078474359246e+00,9.999633634034092999e-01
-3.698843156714540559e+00,9.999649562989132434e-01
-3.693244234954721872e+00,9.999658665249154810e-01
-3.687645313194903629e+00,9.999681420899211304e-01
-3.682046391435084942e+00,9.999695074289245422e-01
-3.676447469675266255e+00,9.999708727679279541e-01
-3.670848547915447568e+00,9.999717829939301916e-01
-3.665249626155628881e+00,9.999724656634318976e-01
-3.659650704395810195e+00,9.999726932199324292e-01
-3.654051782635991508e+00,9.999731483329336035e-01
-3.648452860876172821e+00,9.999736034459347778e-01
-3.642853939116354578e+00,9.999742861154364837e-01
-3.637255017356535891e+00,9.999749687849383006e-01
-3.631656095596717204e+00,9.999754238979394749e-01
-3.626057173836898517e+00,9.999767892369428868e-01
-3.620458252077079830e+00,9.999776994629451243e-01
-3.614859330317261144e+00,9.999783821324468303e-01
-3.609260408557442457e+00,9.999797474714502421e-01
-3.603661486797623770e+00,9.999811128104536539e-01
-3.598062565037805083e+00,9.999833883754593034e-01
-3.592463643277986840e+00,9.999845261579621836e-01
-3.586864721518168153e+00,9.999845261579621836e-01
-3.581265799758349466e+00,9.999861190534661270e-01
-3.575666877998530779e+00,9.999872568359691183e-01
-3.570067956238712092e+00,9.999886221749725301e-01
-3.564469034478893406e+00,9.999895324009747677e-01
-3.558870112719074719e+00,9.999902150704764736e-01
-3.553271190959256032e+00,9.999902150704764736e-01
-3.547672269199437345e+00,9.999904426269770052e-01
-3.542073347439619102e+00,9.999904426269770052e-01
-3.536474425679800415e+00,9.999911252964787112e-01
-3.530875503919981728e+00,9.999915804094798855e-01
-3.525276582160163041e+00,9.999920355224810598e-01
-3.519677660400344354e+00,9.999922630789815914e-01
-3.514078738640525668e+00,9.999922630789815914e-01
-3.508479816880706981e+00,9.999922630789815914e-01
-3.502880895120888294e+00,9.999922630789815914e-01
-3.497281973361070051e+00,9.999922630789815914e-01
-3.491683051601251364e+00,9.999922630789815914e-01
-3.486084129841432677e+00,9.999922630789815914e-01
-3.480485208081613990e+00,9.999922630789815914e-01
-3.474886286321795303e+00,9.999922630789815914e-01
-3.469287364561976617e+00,9.999922630789815914e-01
-3.463688442802157930e+00,9.999922630789815914e-01
-3.458089521042339243e+00,9.999922630789815914e-01
-3.452490599282520556e+00,9.999922630789815914e-01
-3.446891677522702313e+00,9.999922630789815914e-01
-3.441292755762883626e+00,9.999922630789815914e-01
-3.435693834003064939e+00,9.999922630789815914e-01
-3.430094912243246252e+00,9.999922630789815914e-01
-3.424495990483427565e+00,9.999922630789815914e-01
-3.418897068723608879e+00,9.999922630789815914e-01
-3.413298146963790192e+00,9.999922630789815914e-01
-3.407699225203971505e+00,9.999922630789815914e-01
-3.402100303444152818e+00,9.999922630789815914e-01
-3.396501381684334575e+00,9.999922630789815914e-01
-3.390902459924515888e+00,9.999922630789815914e-01
-3.385303538164697201e+00,9.999922630789815914e-01
-3.379704616404878514e+00,9.999922630789815914e-01
-3.374105694645059828e+00,9.999922630789815914e-01
-3.368506772885241141e+00,9.999922630789815914e-01
-3.362907851125422454e+00,9.999922630789815914e-01
-3.357308929365603767e+00,9.999922630789815914e-01
-3.351710007605785524e+00,9.999922630789815914e-01
-3.346111085845966837e+00,9.999922630789815914e-01
-3.340512164086148150e+00,9.999922630789815914e-01
-3.334913242326329463e+00,9.999922630789815914e-01
-3.329314320566510776e+00,9.999922630789815914e-01
-3.323715398806692090e+00,9.999922630789815914e-01
-3.318116477046873403e+00,9.999922630789815914e-01
-3.312517555287054716e+00,9.999922630789815914e-01
-3.306918633527236029e+00,9.999922630789815914e-01
-3.301319711767417786e+00,9.999922630789815914e-01
-3.295720790007599099e+00,9.999922630789815914e-01
-3.290121868247780412e+00,9.999922630789815914e-01
-3.284522946487961725e+00,9.999922630789815914e-01
-3.278924024728143038e+00,9.999922630789815914e-01
-3.273325102968324352e+00,9.999922630789815914e-01
-3.267726181208505665e+00,9.999922630789815914e-01
-3.262127259448686978e+00,9.999922630789815914e-01
-3.256528337688868291e+00,9.999922630789815914e-01
-3.250929415929050048e+00,9.999922630789815914e-01
-3.245330494169231361e+00,9.999922630789815914e-01
-3.239731572409412674e+00,9.999922630789815914e-01
-3.234132650649593987e+00,9.999924906354821230e-01
-3.228533728889775301e+00,9.999924906354821230e-01
-3.222934807129956614e+00,9.999924906354821230e-01
-3.217335885370137927e+00,9.999924906354821230e-01
-3.211736963610319240e+00,9.999924906354821230e-01
-3.206138041850500997e+00,9.999927181919826547e-01
-3.200539120090682310e+00,9.999927181919826547e-01
-3.194940198330863623e+00,9.999927181919826547e-01
-3.189341276571044936e+00,9.999927181919826547e-01
-3.183742354811226249e+00,9.999927181919826547e-01
-3.178143433051407563e+00,9.999927181919826547e-01
-3.172544511291588876e+00,9.999927181919826547e-01
-3.166945589531770189e+00,9.999927181919826547e-01
-3.161346667771951502e+00,9.999927181919826547e-01
-3.155747746012133259e+00,9.999927181919826547e-01
-3.150148824252314572e+00,9.999927181919826547e-01
-3.144549902492495885e+00,9.999927181919826547e-01
-3.138950980732677198e+00,9.999927181919826547e-01
-3.133352058972858512e+00,9.999927181919826547e-01
-3.127753137213039825e+00,9.999927181919826547e-01
-3.122154215453221138e+00,9.999927181919826547e-01
-3.116555293693402451e+00,9.999927181919826547e-01
-3.110956371933583764e+00,9.999927181919826547e-01
-3.105357450173765521e+00,9.999927181919826547e-01
-3.099758528413946834e+00,9.999927181919826547e-01
-3.094159606654128147e+00,9.999927181919826547e-01
-3.088560684894309460e+00,9.999927181919826547e-01
-3.082961763134490774e+00,9.999927181919826547e-01
-3.077362841374672087e+00,9.999927181919826547e-01
-3.071763919614853400e+00,9.999927181919826547e-01
-3.066164997855034713e+00,9.999927181919826547e-01
-3.060566076095216026e+00,9.999927181919826547e-01
-3.054967154335397783e+00,9.999927181919826547e-01
-3.049368232575579096e+00,9.999927181919826547e-01
-3.043769310815760409e+00,9.999927181919826547e-01
-3.038170389055941722e+00,9.999927181919826547e-01
-3.032571467296123036e+00,9.999927181919826547e-01
-3.026972545536304349e+00,9.999927181919826547e-01
-3.021373623776485662e+00,9.999927181919826547e-01
-3.015774702016666975e+00,9.999927181919826547e-01
-3.010175780256848732e+00,9.999927181919826547e-01
-3.004576858497030045e+00,9.999927181919826547e-01
-2.998977936737211358e+00,9.999927181919826547e-01
-2.993379014977392671e+00,9.999927181919826547e-01
-2.987780093217573985e+00,9.999927181919826547e-01
-2.982181171457755298e+00,9.999927181919826547e-01
-2.976582249697936611e+00,9.999927181919826547e-01
-2.970983327938117924e+00,9.999927181919826547e-01
-2.965384406178299237e+00,9.999927181919826547e-01
-2.959785484418480994e+00,9.999927181919826547e-01
-2.954186562658662307e+00,9.999927181919826547e-01
-2.948587640898843620e+00,9.999927181919826547e-01
-2.942988719139024933e+00,9.999927181919826547e-01
-2.937389797379206247e+00,9.999927181919826547e-01
-2.931790875619387560e+00,9.999927181919826547e-01
-2.926191953859568873e+00,9.999927181919826547e-01
-2.920593032099750186e+00,9.999927181919826547e-01
-2.914994110339931499e+00,9.999927181919826547e-01
-2.909395188580113256e+00,9.999927181919826547e-01
-2.903796266820294569e+00,9.999927181919826547e-01
-2.898197345060475882e+00,9.999927181919826547e-01
-2.892598423300657196e+00,9.999927181919826547e-01
-2.886999501540838509e+00,9.999927181919826547e-01
-2.881400579781019822e+00,9.999927181919826547e-01
-2.875801658021201135e+00,9.999927181919826547e-01
-2.870202736261382448e+00,9.999927181919826547e-01
-2.864603814501564205e+00,9.999927181919826547e-01
-2.859004892741745518e+00,9.999927181919826547e-01
-2.853405970981926831e+00,9.999927181919826547e-01
-2.847807049222108144e+00,9.999927181919826547e-01
-2.842208127462289458e+00,9.999927181919826547e-01
-2.836609205702470771e+00,9.999927181919826547e-01
-2.831010283942652084e+00,9.999927181919826547e-01
-2.825411362182833397e+00,9.999927181919826547e-01
-2.819812440423014710e+00,9.999927181919826547e-01
-2.814213518663196467e+00,9.999927181919826547e-01
-2.808614596903377780e+00,9.999927181919826547e-01
-2.803015675143559093e+00,9.999927181919826547e-01
-2.797416753383740406e+00,9.999927181919826547e-01
-2.791817831623921720e+00,9.999927181919826547e-01
-2.786218909864103033e+00,9.999927181919826547e-01
-2.780619988104284346e+00,9.999927181919826547e-01
-2.775021066344465659e+00,9.999929457484831863e-01
-2.769422144584646972e+00,9.999929457484831863e-01
-2.763823222824828729e+00,9.999929457484831863e-01
-2.758224301065010042e+00,9.999929457484831863e-01
-2.752625379305191355e+00,9.999929457484831863e-01
-2.747026457545372669e+00,9.999929457484831863e-01
-2.741427535785553982e+00,9.999929457484831863e-01
-2.735828614025735295e+00,9.999929457484831863e-01
-2.730229692265916608e+00,9.999929457484831863e-01
-2.724630770506097921e+00,9.999929457484831863e-01
-2.719031848746279678e+00,9.999929457484831863e-01
-2.713432926986460991e+00,9.999929457484831863e-01
-2.707834005226642304e+00,9.999929457484831863e-01
-2.702235083466823617e+00,9.999929457484831863e-01
-2.696636161707004931e+00,9.999929457484831863e-01
-2.691037239947186244e+00,9.999929457484831863e-01
-2.685438318187367557e+00,9.999929457484831863e-01
-2.679839396427548870e+00,9.999929457484831863e-01
-2.674240474667730183e+00,9.999929457484831863e-01
-2.668641552907911940e+00,9.999929457484831863e-01
-2.663042631148093253e+00,9.999929457484831863e-01
-2.657443709388274566e+00,9.999929457484831863e-01
-2.651844787628455880e+00,9.999929457484831863e-01
-2.646245865868637193e+00,9.999929457484831863e-01
-2.640646944108818506e+00,9.999929457484831863e-01
-2.635048022348999819e+00,9.999929457484831863e-01
-2.629449100589181132e+00,9.999929457484831863e-01
-2.623850178829362445e+00,9.999929457484831863e-01
-2.618251257069544202e+00,9.999929457484831863e-01
-2.612652335309725515e+00,9.999929457484831863e-01
-2.607053413549906828e+00,9.999929457484831863e-01
-2.601454491790088142e+00,9.999929457484831863e-01
-2.595855570030269455e+00,9.999929457484831863e-01
-2.590256648270450768e+00,9.999929457484831863e-01
-2.584657726510632081e+00,9.999929457484831863e-01
-2.579058804750813394e+00,9.999929457484831863e-01
-2.573459882990995151e+00,9.999929457484831863e-01
-2.567860961231176464e+00,9.999929457484831863e-01
-2.562262039471357777e+00,9.999929457484831863e-01
-2.556663117711539090e+00,9.999929457484831863e-01
-2.551064195951720404e+00,9.999929457484831863e-01
-2.545465274191901717e+00,9.999929457484831863e-01
-2.539866352432083030e+00,9.999929457484831863e-01
-2.534267430672264343e+00,9.999929457484831863e-01
-2.528668508912445656e+00,9.999929457484831863e-01
-2.523069587152627413e+00,9.999929457484831863e-01
-2.517470665392808726e+00,9.999929457484831863e-01
-2.511871743632990039e+00,9.999929457484831863e-01
-2.506272821873171353e+00,9.999929457484831863e-01
-2.500673900113352666e+00,9.999929457484831863e-01
-2.495074978353533979e+00,9.999929457484831863e-01
-2.489476056593715292e+00,9.999929457484831863e-01
-2.483877134833896605e+00,9.999929457484831863e-01
-2.478278213074077918e+00,9.999929457484831863e-01
-2.472679291314259675e+00,9.999929457484831863e-01
-2.467080369554440988e+00,9.999929457484831863e-01
-2.461481447794622301e+00,9.999929457484831863e-01
-2.455882526034803615e+00,9.999929457484831863e-01
-2.450283604274984928e+00,9.999929457484831863e-01
-2.444684682515166241e+00,9.999929457484831863e-01
-2.439085760755347554e+00,9.999929457484831863e-01
-2.433486838995528867e+00,9.999929457484831863e-01
-2.427887917235710624e+00,9.999929457484831863e-01
-2.422288995475891937e+00,9.999929457484831863e-01
-2.416690073716073250e+00,9.999929457484831863e-01
-2.411091151956254564e+00,9.999929457484831863e-01
-2.405492230196435877e+00,9.999929457484831863e-01
-2.399893308436617190e+00,9.999929457484831863e-01
-2.394294386676798503e+00,9.999929457484831863e-01
-2.388695464916979816e+00,9.999929457484831863e-01
-2.383096543157161129e+00,9.999929457484831863e-01
-2.377497621397342886e+00,9.999929457484831863e-01
-2.371898699637524199e+00,9.999929457484831863e-01
-2.366299777877705512e+00,9.999929457484831863e-01
-2.360700856117886826e+00,9.999931733049837179e-01
-2.355101934358068139e+00,9.999931733049837179e-01
-2.349503012598249452e+00,9.999931733049837179e-01
-2.343904090838430765e+00,9.999931733049837179e-01
-2.338305169078612078e+00,9.999931733049837179e-01
-2.332706247318793391e+00,9.999931733049837179e-01
-2.327107325558975148e+00,9.999931733049837179e-01
-2.321508403799156461e+00,9.999931733049837179e-01
-2.315909482039337774e+00,9.999931733049837179e-01
-2.310310560279519088e+00,9.999931733049837179e-01
-2.304711638519700401e+00,9.999931733049837179e-01
-2.299112716759881714e+00,9.999931733049837179e-01
-2.293513795000063027e+00,9.999931733049837179e-01
-2.287914873240244340e+00,9.999931733049837179e-01
-2.282315951480426097e+00,9.999931733049837179e-01
-2.276717029720607410e+00,9.999931733049837179e-01
-2.271118107960788723e+00,9.999931733049837179e-01
-2.265519186200970037e+00,9.999931733049837179e-01
-2.259920264441151350e+00,9.999931733049837179e-01
-2.254321342681332663e+00,9.999931733049837179e-01
-2.248722420921513976e+00,9.999931733049837179e-01
-2.243123499161695289e+00,9.999931733049837179e-01
-2.237524577401876602e+00,9.999931733049837179e-01
-2.231925655642058359e+00,9.999931733049837179e-01
-2.226326733882239672e+00,9.999931733049837179e-01
-2.220727812122420985e+00,9.999931733049837179e-01
-2.215128890362602299e+00,9.999931733049837179e-01
-2.209529968602783612e+00,9.999931733049837179e-01
-2.203931046842964925e+00,9.999931733049837179e-01
-2.198332125083146238e+00,9.999931733049837179e-01
-2.192733203323327551e+00,9.999931733049837179e-01
-2.187134281563508864e+00,9.999931733049837179e-01
-2.181535359803690621e+00,9.999931733049837179e-01
-2.175936438043871934e+00,9.999931733049837179e-01
-2.170337516284053248e+00,9.999931733049837179e-01
-2.164738594524234561e+00,9.999931733049837179e-01
-2.159139672764415874e+00,9.999931733049837179e-01
-2.153540751004597187e+00,9.999931733049837179e-01
-2.147941829244778500e+00,9.999931733049837179e-01
-2.142342907484959813e+00,9.999931733049837179e-01
-2.136743985725141570e+00,9.999931733049837179e-01
-2.131145063965322883e+00,9.999931733049837179e-01
-2.125546142205504196e+00,9.999931733049837179e-01
-2.119947220445685510e+00,9.999931733049837179e-01
-2.114348298685866823e+00,9.999931733049837179e-01
-2.108749376926048136e+00,9.999931733049837179e-01
-2.103150455166229449e+00,9.999931733049837179e-01
-2.097551533406410762e+00,9.999931733049837179e-01
-2.091952611646592075e+00,9.999931733049837179e-01
-2.086353689886773832e+00,9.999931733049837179e-01
-2.080754768126955145e+00,9.999931733049837179e-01
-2.075155846367136458e+00,9.999931733049837179e-01
-2.069556924607317772e+00,9.999931733049837179e-01
-2.063958002847499085e+00,9.999931733049837179e-01
-2.058359081087680398e+00,9.999931733049837179e-01
-2.052760159327861711e+00,9.999931733049837179e-01
-2.047161237568043024e+00,9.999931733049837179e-01
-2.041562315808224337e+00,9.999931733049837179e-01
-2.035963394048406094e+00,9.999931733049837179e-01
-2.030364472288587407e+00,9.999931733049837179e-01
-2.024765550528768721e+00,9.999931733049837179e-01
-2.019166628768950034e+00,9.999931733049837179e-01
-2.013567707009131347e+00,9.999931733049837179e-01
-2.007968785249312660e+00,9.999931733049837179e-01
-2.002369863489493973e+00,9.999931733049837179e-01
-1.996770941729675286e+00,9.999931733049837179e-01
-1.991172019969856599e+00,9.999931733049837179e-01
-1.985573098210037912e+00,9.999931733049837179e-01
-1.979974176450219225e+00,9.999931733049837179e-01
-1.974375254690400538e+00,9.999931733049837179e-01
-1.968776332930581852e+00,9.999931733049837179e-01
-1.963177411170764053e+00,9.999931733049837179e-01
-1.957578489410945366e+00,9.999931733049837179e-01
-1.951979567651126679e+00,9.999931733049837179e-01
-1.946380645891307992e+00,9.999931733049837179e-01
-1.940781724131489305e+00,9.999931733049837179e-01
-1.935182802371670618e+00,9.999931733049837179e-01
-1.929583880611851932e+00,9.999931733049837179e-01
-1.923984958852033245e+00,9.999931733049837179e-01
-1.918386037092214558e+00,9.999931733049837179e-01
-1.912787115332395871e+00,9.999931733049837179e-01
-1.907188193572577184e+00,9.999931733049837179e-01
-1.901589271812758497e+00,9.999931733049837179e-01
-1.895990350052939810e+00,9.999931733049837179e-01
-1.890391428293121123e+00,9.999931733049837179e-01
-1.884792506533302436e+00,9.999931733049837179e-01
-1.879193584773483749e+00,9.999931733049837179e-01
-1.873594663013665063e+00,9.999931733049837179e-01
-1.867995741253847264e+00,9.999931733049837179e-01
-1.862396819494028577e+00,9.999931733049837179e-01
-1.856797897734209890e+00,9.999931733049837179e-01
-1.851198975974391203e+00,9.999931733049837179e-01
-1.845600054214572516e+00,9.999931733049837179e-01
-1.840001132454753829e+00,9.999931733049837179e-01
-1.834402210694935142e+00,9.999931733049837179e-01
-1.828803288935116456e+00,9.999931733049837179e-01
-1.823204367175297769e+00,9.999931733049837179e-01
-1.817605445415479082e+00,9.999931733049837179e-01
-1.812006523655660395e+00,9.999931733049837179e-01
-1.806407601895841708e+00,9.999931733049837179e-01
-1.800808680136023021e+00,9.999934008614841385e-01
-1.795209758376204334e+00,9.999934008614841385e-01
-1.789610836616385647e+00,9.999934008614841385e-01
-1.784011914856566960e+00,9.999934008614841385e-01
-1.778412993096748274e+00,9.999934008614841385e-01
-1.772814071336930475e+00,9.999934008614841385e-01
-1.767215149577111788e+00,9.999934008614841385e-01
-1.761616227817293101e+00,9.999934008614841385e-01
-1.756017306057474414e+00,9.999934008614841385e-01
-1.750418384297655727e+00,9.999934008614841385e-01
-1.744819462537837040e+00,9.999934008614841385e-01
-1.739220540778018353e+00,9.999934008614841385e-01
-1.733621619018199667e+00,9.999934008614841385e-01
-1.728022697258380980e+00,9.999934008614841385e-01
-1.722423775498562293e+00,9.999934008614841385e-01
-1.716824853738743606e+00,9.999934008614841385e-01
-1.711225931978924919e+00,9.999934008614841385e-01
-1.705627010219106232e+00,9.999934008614841385e-01
-1.700028088459287545e+00,9.999934008614841385e-01
-1.694429166699468858e+00,9.999934008614841385e-01
-1.688830244939650171e+00,9.999934008614841385e-01
-1.683231323179831485e+00,9.999934008614841385e-01
-1.677632401420012798e+00,9.999934008614841385e-01
-1.672033479660194999e+00,9.999934008614841385e-01
-1.666434557900376312e+00,9.999934008614841385e-01
-1.660835636140557625e+00,9.999934008614841385e-01
-1.655236714380738938e+00,9.999934008614841385e-01
-1.649637792620920251e+00,9.999934008614841385e-01
-1.644038870861101564e+00,9.999934008614841385e-01
-1.638439949101282878e+00,9.999934008614841385e-01
-1.632841027341464191e+00,9.999934008614841385e-01
-1.627242105581645504e+00,9.999934008614841385e-01
-1.621643183821826817e+00,9.999934008614841385e-01
-1.616044262062008130e+00,9.999934008614841385e-01
-1.610445340302189443e+00,9.999934008614841385e-01
-1.604846418542370756e+00,9.999934008614841385e-01
-1.599247496782552069e+00,9.999934008614841385e-01
-1.593648575022733382e+00,9.999934008614841385e-01
-1.588049653262914696e+00,9.999934008614841385e-01
-1.582450731503096009e+00,9.999934008614841385e-01
-1.576851809743278210e+00,9.999934008614841385e-01
-1.571252887983459523e+00,9.999934008614841385e-01
-1.565653966223640836e+00,9.999934008614841385e-01
-1.560055044463822149e+00,9.999934008614841385e-01
-1.554456122704003462e+00,9.999934008614841385e-01
-1.548857200944184775e+00,9.999934008614841385e-01
-1.543258279184366089e+00,9.999934008614841385e-01
-1.537659357424547402e+00,9.999934008614841385e-01
-1.532060435664728715e+00,9.999934008614841385e-01
-1.526461513904910028e+00,9.999934008614841385e-01
-1.520862592145091341e+00,9.999934008614841385e-01
-1.515263670385272654e+00,9.999934008614841385e-01
-1.509664748625453967e+00,9.999934008614841385e-01
-1.504065826865635280e+00,9.999934008614841385e-01
-1.498466905105816593e+00,9.999934008614841385e-01
-1.492867983345997906e+00,9.999934008614841385e-01
-1.487269061586179220e+00,9.999934008614841385e-01
-1.481670139826360533e+00,9.999934008614841385e-01
-1.476071218066542734e+00,9.999934008614841385e-01
-1.470472296306724047e+00,9.999934008614841385e-01
-1.464873374546905360e+00,9.999934008614841385e-01
-1.459274452787086673e+00,9.999934008614841385e-01
-1.453675531027267986e+00,9.999934008614841385e-01
-1.448076609267449300e+00,9.999934008614841385e-01
-1.442477687507630613e+00,9.999934008614841385e-01
-1.436878765747811926e+00,9.999934008614841385e-01
-1.431279843987993239e+00,9.999936284179846702e-01
-1.425680922228174552e+00,9.999936284179846702e-01
-1.420082000468355865e+00,9.999936284179846702e-01
-1.414483078708537178e+00,9.999936284179846702e-01
-1.408884156948718491e+00,9.999936284179846702e-01
-1.403285235188899804e+00,9.999936284179846702e-01
-1.397686313429081117e+00,9.999936284179846702e-01
-1.392087391669262431e+00,9.999936284179846702e-01
-1.386488469909443744e+00,9.999936284179846702e-01
-1.380889548149625945e+00,9.999936284179846702e-01
-1.375290626389807258e+00,9.999936284179846702e-01
-1.369691704629988571e+00,9.999936284179846702e-01
-1.364092782870169884e+00,9.999936284179846702e-01
-1.358493861110351197e+00,9.999936284179846702e-01
-1.352894939350532511e+00,9.999936284179846702e-01
-1.347296017590713824e+00,9.999936284179846702e-01
-1.341697095830895137e+00,9.999936284179846702e-01
-1.336098174071076450e+00,9.999936284179846702e-01
-1.330499252311257763e+00,9.999936284179846702e-01
-1.324900330551439076e+00,9.999936284179846702e-01
-1.319301408791620389e+00,9.999936284179846702e-01
-1.313702487031801702e+00,9.999936284179846702e-01
-1.308103565271983015e+00,9.999936284179846702e-01
-1.302504643512164328e+00,9.999936284179846702e-01
-1.296905721752345642e+00,9.999936284179846702e-01
-1.291306799992526955e+00,9.999936284179846702e-01
-1.285707878232709156e+00,9.999936284179846702e-01
-1.280108956472890469e+00,9.999936284179846702e-01
-1.274510034713071782e+00,9.999936284179846702e-01
-1.268911112953253095e+00,9.999936284179846702e-01
-1.263312191193434408e+00,9.999936284179846702e-01
-1.257713269433615721e+00,9.999936284179846702e-01
-1.252114347673797035e+00,9.999936284179846702e-01
-1.246515425913978348e+00,9.999938559744852018e-01
-1.240916504154159661e+00,9.999938559744852018e-01
-1.235317582394340974e+00,9.999938559744852018e-01
-1.229718660634522287e+00,9.999938559744852018e-01
-1.224119738874703600e+00,9.999938559744852018e-01
-1.218520817114884913e+00,9.999938559744852018e-01
-1.212921895355066226e+00,9.999938559744852018e-01
-1.207322973595247539e+00,9.999938559744852018e-01
-1.201724051835428853e+00,9.999938559744852018e-01
-1.196125130075610166e+00,9.999938559744852018e-01
-1.190526208315791479e+00,9.999938559744852018e-01
-1.184927286555973680e+00,9.999938559744852018e-01
-1.179328364796154993e+00,9.999938559744852018e-01
-1.173729443036336306e+00,9.999938559744852018e-01
-1.168130521276517619e+00,9.999938559744852018e-01
-1.162531599516698932e+00,9.999938559744852018e-01
-1.156932677756880246e+00,9.999938559744852018e-01
-1.151333755997061559e+00,9.999938559744852018e-01
-1.145734834237242872e+00,9.999938559744852018e-01
-1.140135912477424185e+00,9.999938559744852018e-01
-1.134536990717605498e+00,9.999938559744852018e-01
-1.128938068957786811e+00,9.999938559744852018e-01
-1.123339147197968124e+00,9.999938559744852018e-01
-1.117740225438149437e+00,9.999938559744852018e-01
-1.112141303678330750e+00,9.999938559744852018e-01
-1.106542381918512064e+00,9.999938559744852018e-01
-1.100943460158693377e+00,9.999938559744852018e-01
-1.095344538398874690e+00,9.999938559744852018e-01
-1.089745616639056891e+00,9.999938559744852018e-01
-1.084146694879238204e+00,9.999938559744852018e-01
-1.078547773119419517e+00,9.999938559744852018e-01
-1.072948851359600830e+00,9.999938559744852018e-01
-1.067349929599782143e+00,9.999938559744852018e-01
-1.061751007839963457e+00,9.999938559744852018e-01
-1.056152086080144770e+00,9.999938559744852018e-01
-1.050553164320326083e+00,9.999938559744852018e-01
-1.044954242560507396e+00,9.999938559744852018e-01
-1.039355320800688709e+00,9.999938559744852018e-01
-1.033756399040870022e+00,9.999940835309857334e-01
-1.028157477281051335e+00,9.999945386439869077e-01
-1.022558555521232648e+00,9.999956764264897879e-01
-1.016959633761413961e+00,9.999956764264897879e-01
-1.011360712001595275e+00,9.999956764264897879e-01
-1.005761790241776588e+00,9.999956764264897879e-01
-1.000162868481957901e+00,9.999956764264897879e-01
-9.945639467221401020e-01,9.999956764264897879e-01
-9.889650249623214151e-01,9.999956764264897879e-01
-9.833661032025027282e-01,9.999959039829903196e-01
-9.777671814426840413e-01,9.999959039829903196e-01
-9.721682596828653544e-01,9.999959039829903196e-01
-9.665693379230466675e-01,9.999959039829903196e-01
-9.609704161632279806e-01,9.999959039829903196e-01
-9.553714944034092937e-01,9.999959039829903196e-01
-9.497725726435906068e-01,9.999959039829903196e-01
-9.441736508837719200e-01,9.999959039829903196e-01
-9.385747291239532331e-01,9.999959039829903196e-01
-9.329758073641345462e-01,9.999959039829903196e-01
-9.273768856043158593e-01,9.999959039829903196e-01
-9.217779638444971724e-01,9.999959039829903196e-01
-9.161790420846784855e-01,9.999959039829903196e-01
-9.105801203248597986e-01,9.999959039829903196e-01
-9.049811985650411117e-01,9.999959039829903196e-01
-8.993822768052224248e-01,9.999959039829903196e-01
-8.937833550454046261e-01,9.999959039829903196e-01
-8.881844332855859392e-01,9.999959039829903196e-01
-8.825855115257672523e-01,9.999959039829903196e-01
-8.769865897659485654e-01,9.999959039829903196e-01
-8.713876680061298785e-01,9.999959039829903196e-01
-8.657887462463111916e-01,9.999959039829903196e-01
-8.601898244864925047e-01,9.999959039829903196e-01
-8.545909027266738178e-01,9.999959039829903196e-01
-8.489919809668551309e-01,9.999959039829903196e-01
-8.433930592070364440e-01,9.999959039829903196e-01
-8.377941374472177571e-01,9.999959039829903196e-01
-8.321952156873990702e-01,9.999959039829903196e-01
-8.265962939275803834e-01,9.999959039829903196e-01
-8.209973721677616965e-01,9.999959039829903196e-01
-8.153984504079430096e-01,9.999959039829903196e-01
-8.097995286481243227e-01,9.999959039829903196e-01
-8.042006068883056358e-01,9.999959039829903196e-01
-7.986016851284878371e-01,9.999959039829903196e-01
-7.930027633686691502e-01,9.999959039829903196e-01
-7.874038416088504633e-01,9.999959039829903196e-01
-7.818049198490317764e-01,9.999959039829903196e-01
-7.762059980892130895e-01,9.999959039829903196e-01
-7.706070763293944026e-01,9.999959039829903196e-01
-7.650081545695757157e-01,9.999959039829903196e-01
-7.594092328097570288e-01,9.999959039829903196e-01
-7.538103110499383419e-01,9.999959039829903196e-01
-7.482113892901196550e-01,9.999959039829903196e-01
-7.426124675303009681e-01,9.999961315394908512e-01
-7.370135457704822812e-01,9.999961315394908512e-01
-7.314146240106635943e-01,9.999961315394908512e-01
-7.258157022508449074e-01,9.999961315394908512e-01
-7.202167804910262205e-01,9.999961315394908512e-01
-7.146178587312075337e-01,9.999961315394908512e-01
-7.090189369713888468e-01,9.999961315394908512e-01
-7.034200152115710480e-01,9.999961315394908512e-01
-6.978210934517523611e-01,9.999963590959913828e-01
-6.922221716919336743e-01,9.999963590959913828e-01
-6.866232499321149874e-01,9.999963590959913828e-01
-6.810243281722963005e-01,9.999963590959913828e-01
-6.754254064124776136e-01,9.999963590959913828e-01
-6.698264846526589267e-01,9.999963590959913828e-01
-6.642275628928402398e-01,9.999963590959913828e-01
-6.586286411330215529e-01,9.999963590959913828e-01
-6.530297193732028660e-01,9.999965866524919145e-01
-6.474307976133841791e-01,9.999965866524919145e-01
-6.418318758535654922e-01,9.999965866524919145e-01
-6.362329540937468053e-01,9.999968142089924461e-01
-6.306340323339281184e-01,9.999968142089924461e-01
-6.250351105741094315e-01,9.999970417654929777e-01
-6.194361888142907446e-01,9.999970417654929777e-01
-6.138372670544720577e-01,9.999970417654929777e-01
-6.082383452946533708e-01,9.999970417654929777e-01
-6.026394235348355721e-01,9.999972693219935094e-01
-5.970405017750168852e-01,9.999972693219935094e-01
-5.914415800151981983e-01,9.999972693219935094e-01
-5.858426582553795114e-01,9.999974968784939300e-01
-5.802437364955608246e-01,9.999974968784939300e-01
-5.746448147357421377e-01,9.999974968784939300e-01
-5.690458929759234508e-01,9.999974968784939300e-01
-5.634469712161047639e-01,9.999974968784939300e-01
-5.578480494562860770e-01,9.999974968784939300e-01
-5.522491276964673901e-01,9.999977244349944616e-01
-5.466502059366487032e-01,9.999977244349944616e-01
-5.410512841768300163e-01,9.999979519914949933e-01
-5.354523624170113294e-01,9.999979519914949933e-01
-5.298534406571926425e-01,9.999981795479955249e-01
-5.242545188973739556e-01,9.999981795479955249e-01
-5.186555971375552687e-01,9.999981795479955249e-01
-5.130566753777365818e-01,9.999981795479955249e-01
-5.074577536179187831e-01,9.999984071044960565e-01
-5.018588318581000962e-01,9.999984071044960565e-01
-4.962599100982814093e-01,9.999984071044960565e-01
-4.906609883384627224e-01,9.999984071044960565e-01
-4.850620665786440355e-01,9.999984071044960565e-01
-4.794631448188253486e-01,9.999984071044960565e-01
-4.738642230590066617e-01,9.999984071044960565e-01
-4.682653012991879748e-01,9.999984071044960565e-01
-4.626663795393692880e-01,9.999984071044960565e-01
-4.570674577795506011e-01,9.999984071044960565e-01
-4.514685360197319142e-01,9.999984071044960565e-01
-4.458696142599132273e-01,9.999984071044960565e-01
-4.402706925000945404e-01,9.999984071044960565e-01
-4.346717707402758535e-01,9.999984071044960565e-01
-4.290728489804571666e-01,9.999986346609965882e-01
-4.234739272206384797e-01,9.999988622174971198e-01
-4.178750054608197928e-01,9.999988622174971198e-01
-4.122760837010019941e-01,9.999988622174971198e-01
-4.066771619411833072e-01,9.999988622174971198e-01
-4.010782401813642317e-01,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_MSSQL_full_flow.csv <==
1.010101010101010100e-04,9.998676606062757433e-01
2.020202020202020200e-04,9.999428270828750742e-01
3.030303030303030300e-04,9.999738047823221176e-01
4.040404040404040401e-04,9.999763103315419954e-01
5.050505050505050501e-04,9.999785881035602175e-01
6.060606060606060601e-04,9.999801825439729175e-01
7.070707070707070701e-04,9.999817769843856174e-01
8.080808080808080801e-04,9.999840547564038395e-01
9.090909090909090901e-04,9.999881547460364173e-01
1.010101010101010100e-03,9.999888380776418284e-01
1.111111111111111110e-03,9.999895214092471285e-01
1.212121212121212120e-03,9.999902047408525396e-01
1.313131313131313130e-03,9.999908880724579507e-01
1.414141414141414140e-03,9.999915714040632508e-01
1.515151515151515150e-03,9.999920269584668953e-01
1.616161616161616160e-03,9.999927102900723064e-01
1.717171717171717170e-03,9.999929380672740731e-01
1.818181818181818180e-03,9.999931658444757288e-01
1.919191919191919190e-03,9.999931658444757288e-01
2.020202020202020200e-03,9.999933936216774955e-01
2.121212121212120993e-03,9.999936213988792622e-01
2.222222222222222220e-03,9.999936213988792622e-01
2.323232323232323447e-03,9.999936213988792622e-01
2.424242424242424240e-03,9.999936213988792622e-01
2.525252525252525033e-03,9.999936213988792622e-01
2.626262626262626260e-03,9.999940769532829066e-01
2.727272727272727487e-03,9.999940769532829066e-01
2.828282828282828280e-03,9.999940769532829066e-01
2.929292929292929074e-03,9.999940769532829066e-01
3.030303030303030300e-03,9.999940769532829066e-01
3.131313131313131527e-03,9.999943047304845622e-01
3.232323232323232320e-03,9.999943047304845622e-01
3.333333333333333114e-03,9.999943047304845622e-01
3.434343434343434340e-03,9.999943047304845622e-01
3.535353535353535567e-03,9.999945325076863289e-01
3.636363636363636360e-03,9.999945325076863289e-01
3.737373737373737154e-03,9.999949880620899734e-01
3.838383838383838381e-03,9.999949880620899734e-01
3.939393939393939607e-03,9.999949880620899734e-01
4.040404040404040401e-03,9.999952158392917401e-01
4.141414141414141194e-03,9.999952158392917401e-01
4.242424242424241987e-03,9.999952158392917401e-01
4.343434343434343647e-03,9.999952158392917401e-01
4.444444444444444441e-03,9.999956713936953845e-01
4.545454545454545234e-03,9.999956713936953845e-01
4.646464646464646894e-03,9.999956713936953845e-01
4.747474747474747687e-03,9.999956713936953845e-01
4.848484848484848481e-03,9.999961269480989179e-01
4.949494949494949274e-03,9.999961269480989179e-01
5.050505050505050067e-03,9.999963547253006846e-01
5.151515151515151728e-03,9.999965825025024513e-01
5.252525252525252521e-03,9.999965825025024513e-01
5.353535353535353314e-03,9.999965825025024513e-01
5.454545454545454974e-03,9.999970380569060957e-01
5.555555555555555768e-03,9.999970380569060957e-01
5.656565656565656561e-03,9.999970380569060957e-01
5.757575757575757354e-03,9.999972658341077514e-01
5.858585858585858147e-03,9.999972658341077514e-01
5.959595959595959808e-03,9.999977213885113958e-01
6.060606060606060601e-03,9.999979491657131625e-01
6.161616161616161394e-03,9.999981769429149292e-01
6.262626262626263055e-03,9.999984047201165849e-01
6.363636363636363848e-03,9.999984047201165849e-01
6.464646464646464641e-03,9.999984047201165849e-01
6.565656565656565434e-03,9.999984047201165849e-01
6.666666666666666227e-03,9.999984047201165849e-01
6.767676767676767888e-03,9.999984047201165849e-01
6.868686868686868681e-03,9.999984047201165849e-01
6.969696969696969474e-03,9.999984047201165849e-01
7.070707070707071135e-03,9.999986324973183516e-01
7.171717171717171928e-03,9.999986324973183516e-01
7.272727272727272721e-03,9.999986324973183516e-01
7.373737373737373514e-03,9.999986324973183516e-01
7.474747474747474307e-03,9.999988602745201183e-01
7.575757575757575968e-03,9.999988602745201183e-01
7.676767676767676761e-03,9.999988602745201183e-01
7.777777777777777554e-03,9.999988602745201183e-01
7.878787878787879215e-03,9.999988602745201183e-01
7.979797979797979141e-03,9.999988602745201183e-01
8.080808080808080801e-03,9.999988602745201183e-01
8.181818181818182462e-03,9.999990880517217740e-01
8.282828282828282387e-03,9.999990880517217740e-01
8.383838383838384048e-03,9.999990880517217740e-01
8.484848484848483974e-03,9.999990880517217740e-01
8.585858585858585634e-03,9.999990880517217740e-01
8.686868686868687295e-03,9.999990880517217740e-01
8.787878787878787221e-03,9.999990880517217740e-01
8.888888888888888881e-03,9.999993158289235406e-01
8.989898989898990542e-03,9.999993158289235406e-01
9.090909090909090468e-03,9.999993158289235406e-01
9.191919191919192128e-03,9.999993158289235406e-01
9.292929292929293789e-03,9.999993158289235406e-01
9.393939393939393714e-03,9.999997713833271851e-01
9.494949494949495375e-03,9.999999991605289518e-01
9.595959595959595301e-03,9.999999991605289518e-01
9.696969696969696961e-03,9.999999991605289518e-01
9.797979797979798622e-03,9.999999991605289518e-01
9.898989898989898548e-03,9.999999991605289518e-01
1.000000000000000021e-02,9.999999991605289518e-01
1.200000000000000000e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_MSSQL_full_flow_log.csv <==
-5.991923902005866331e+00,8.037854355528633032e-01
-5.983847804011732663e+00,8.037854355528633032e-01
-5.975771706017599882e+00,8.037854355528633032e-01
-5.967695608023466214e+00,8.037854355528633032e-01
-5.959619510029332545e+00,8.037854355528633032e-01
-5.951543412035198877e+00,8.037854355528633032e-01
-5.943467314041066096e+00,8.037854355528633032e-01
-5.935391216046932428e+00,8.037854355528633032e-01
-5.927315118052798759e+00,8.037854355528633032e-01
-5.919239020058665091e+00,8.037854355528633032e-01
-5.911162922064531422e+00,8.037854355528633032e-01
-5.903086824070398642e+00,8.037854355528633032e-01
-5.895010726076264973e+00,8.037854355528633032e-01
-5.886934628082131304e+00,8.037854355528633032e-01
-5.878858530087997636e+00,8.037854355528633032e-01
-5.870782432093864855e+00,8.037854355528633032e-01
-5.862706334099731187e+00,8.037854355528633032e-01
-5.854630236105597518e+00,8.037854355528633032e-01
-5.846554138111463850e+00,8.037854355528633032e-01
-5.838478040117330181e+00,8.037854355528633032e-01
-5.830401942123197401e+00,8.037854355528633032e-01
-5.822325844129063732e+00,8.037854355528633032e-01
-5.814249746134930064e+00,8.037854355528633032e-01
-5.806173648140796395e+00,8.037854355528633032e-01
-5.798097550146663615e+00,8.037854355528633032e-01
-5.790021452152529946e+00,8.037854355528633032e-01
-5.781945354158396277e+00,8.037854355528633032e-01
-5.773869256164262609e+00,8.037854355528633032e-01
-5.765793158170128940e+00,8.037854355528633032e-01
-5.757717060175996160e+00,8.037854355528633032e-01
-5.749640962181862491e+00,8.037854355528633032e-01
-5.741564864187728823e+00,8.037854355528633032e-01
-5.733488766193595154e+00,8.037854355528633032e-01
-5.725412668199462374e+00,8.037854355528633032e-01
-5.717336570205328705e+00,8.037854355528633032e-01
-5.709260472211195037e+00,8.037854355528633032e-01
-5.701184374217061368e+00,8.037854355528633032e-01
-5.693108276222927699e+00,9.140130700333758407e-01
-5.685032178228794919e+00,9.140130700333758407e-01
-5.676956080234661250e+00,9.140130700333758407e-01
-5.668879982240527582e+00,9.140130700333758407e-01
-5.660803884246393913e+00,9.140130700333758407e-01
-5.652727786252260245e+00,9.140130700333758407e-01
-5.644651688258127464e+00,9.140130700333758407e-01
-5.636575590263993796e+00,9.140130700333758407e-01
-5.628499492269860127e+00,9.140130700333758407e-01
-5.620423394275726459e+00,9.140130700333758407e-01
-5.612347296281593678e+00,9.140130700333758407e-01
-5.604271198287460010e+00,9.140130700333758407e-01
-5.596195100293326341e+00,9.140130700333758407e-01
-5.588119002299192672e+00,9.140130700333758407e-01
-5.580042904305059892e+00,9.140130700333758407e-01
-5.571966806310926223e+00,9.140130700333758407e-01
-5.563890708316792555e+00,9.140130700333758407e-01
-5.555814610322658886e+00,9.140130700333758407e-01
-5.547738512328525218e+00,9.140130700333758407e-01
-5.539662414334392437e+00,9.140130700333758407e-01
-5.531586316340258769e+00,9.140130700333758407e-01
-5.523510218346125100e+00,9.140130700333758407e-01
-5.515434120351991432e+00,9.184282282502279626e-01
-5.507358022357857763e+00,9.184282282502279626e-01
-5.499281924363724983e+00,9.184282282502279626e-01
-5.491205826369591314e+00,9.184282282502279626e-01
-5.483129728375457645e+00,9.184282282502279626e-01
-5.475053630381323977e+00,9.184282282502279626e-01
-5.466977532387191197e+00,9.184282282502279626e-01
-5.458901434393057528e+00,9.184282282502279626e-01
-5.450825336398923859e+00,9.184282282502279626e-01
-5.442749238404790191e+00,9.184282282502279626e-01
-5.434673140410657410e+00,9.184282282502279626e-01
-5.426597042416523742e+00,9.184282282502279626e-01
-5.418520944422390073e+00,9.184282282502279626e-01
-5.410444846428256405e+00,9.184282282502279626e-01
-5.402368748434122736e+00,9.184282282502279626e-01
-5.394292650439989956e+00,9.192622000517413072e-01
-5.386216552445856287e+00,9.192622000517413072e-01
-5.378140454451722619e+00,9.192622000517413072e-01
-5.370064356457588950e+00,9.192622000517413072e-01
-5.361988258463455281e+00,9.192622000517413072e-01
-5.353912160469322501e+00,9.192622000517413072e-01
-5.345836062475188832e+00,9.192622000517413072e-01
-5.337759964481055164e+00,9.192622000517413072e-01
-5.329683866486921495e+00,9.192622000517413072e-01
-5.321607768492787827e+00,9.192622000517413072e-01
-5.313531670498655046e+00,9.192622000517413072e-01
-5.305455572504521378e+00,9.192622000517413072e-01
-5.297379474510387709e+00,9.207087372256077540e-01
-5.289303376516254040e+00,9.207087372256077540e-01
-5.281227278522121260e+00,9.207087372256077540e-01
-5.273151180527987592e+00,9.207087372256077540e-01
-5.265075082533853923e+00,9.207087372256077540e-01
-5.256998984539720254e+00,9.207087372256077540e-01
-5.248922886545587474e+00,9.207087372256077540e-01
-5.240846788551453805e+00,9.207087372256077540e-01
-5.232770690557320137e+00,9.207087372256077540e-01
-5.224694592563186468e+00,9.207087372256077540e-01
-5.216618494569052800e+00,9.211859101772513769e-01
-5.208542396574920019e+00,9.211859101772513769e-01
-5.200466298580786351e+00,9.211859101772513769e-01
-5.192390200586652682e+00,9.211859101772513769e-01
-5.184314102592519014e+00,9.211859101772513769e-01
-5.176238004598385345e+00,9.211859101772513769e-01
-5.168161906604252565e+00,9.211859101772513769e-01
-5.160085808610118896e+00,9.211859101772513769e-01
-5.152009710615985227e+00,9.213067393795988380e-01
-5.143933612621851559e+00,9.213067393795988380e-01
-5.135857514627718778e+00,9.213067393795988380e-01
-5.127781416633585110e+00,9.213067393795988380e-01
-5.119705318639451441e+00,9.213067393795988380e-01
-5.111629220645317773e+00,9.213067393795988380e-01
-5.103553122651184992e+00,9.213067393795988380e-01
-5.095477024657051324e+00,9.213538422889885338e-01
-5.087400926662917655e+00,9.213538422889885338e-01
-5.079324828668783987e+00,9.213538422889885338e-01
-5.071248730674650318e+00,9.213538422889885338e-01
-5.063172632680517538e+00,9.213538422889885338e-01
-5.055096534686383869e+00,9.213538422889885338e-01
-5.047020436692250200e+00,9.213538422889885338e-01
-5.038944338698116532e+00,9.213756871165316165e-01
-5.030868240703982863e+00,9.213756871165316165e-01
-5.022792142709850083e+00,9.213756871165316165e-01
-5.014716044715716414e+00,9.213756871165316165e-01
-5.006639946721582746e+00,9.213756871165316165e-01
-4.998563848727449077e+00,9.213886574828853426e-01
-4.990487750733315409e+00,9.213886574828853426e-01
-4.982411652739182628e+00,9.213886574828853426e-01
-4.974335554745048960e+00,9.213886574828853426e-01
-4.966259456750915291e+00,9.213886574828853426e-01
-4.958183358756782511e+00,9.213988972457961557e-01
-4.950107260762648842e+00,9.213988972457961557e-01
-4.942031162768515173e+00,9.213988972457961557e-01
-4.933955064774381505e+00,9.213988972457961557e-01
-4.925878966780247836e+00,9.213988972457961557e-01
-4.917802868786115056e+00,9.214120951624368283e-01
-4.909726770791981387e+00,9.214120951624368283e-01
-4.901650672797847719e+00,9.214120951624368283e-01
-4.893574574803714050e+00,9.214120951624368283e-01
-4.885498476809580382e+00,9.214182390201832717e-01
-4.877422378815447601e+00,9.214182390201832717e-01
-4.869346280821313933e+00,9.214182390201832717e-01
-4.861270182827180264e+00,9.214182390201832717e-01
-4.853194084833046595e+00,9.214296165345285949e-01
-4.845117986838912927e+00,9.214296165345285949e-01
-4.837041888844780146e+00,9.214296165345285949e-01
-4.828965790850646478e+00,9.214296165345285949e-01
-4.820889692856512809e+00,9.214498685100632747e-01
-4.812813594862380029e+00,9.214498685100632747e-01
-4.804737496868246360e+00,9.214498685100632747e-01
-4.796661398874112692e+00,9.214498685100632747e-01
-4.788585300879979023e+00,9.214655694798598029e-01
-4.780509202885845355e+00,9.214655694798598029e-01
-4.772433104891712574e+00,9.214655694798598029e-01
-4.764357006897578906e+00,9.214769469942051261e-01
-4.756280908903445237e+00,9.214769469942051261e-01
-4.748204810909311568e+00,9.214769469942051261e-01
-4.740128712915177900e+00,9.214860490056814291e-01
-4.732052614921045119e+00,9.214860490056814291e-01
-4.723976516926911451e+00,9.214860490056814291e-01
-4.715900418932777782e+00,9.215006122240435582e-01
-4.707824320938644114e+00,9.215006122240435582e-01
-4.699748222944510445e+00,9.215006122240435582e-01
-4.691672124950377665e+00,9.215101693360936430e-01
-4.683596026956243996e+00,9.215101693360936430e-01
-4.675519928962110328e+00,9.215204090990043451e-01
-4.667443830967977547e+00,9.215204090990043451e-01
-4.659367732973843879e+00,9.215204090990043451e-01
-4.651291634979710210e+00,9.215276907081854096e-01
-4.643215536985576541e+00,9.215276907081854096e-01
-4.635139438991442873e+00,9.215374753705223299e-01
-4.627063340997310092e+00,9.215374753705223299e-01
-4.618987243003176424e+00,9.215486253345808176e-01
-4.610911145009042755e+00,9.215486253345808176e-01
-4.602835047014909087e+00,9.215486253345808176e-01
-4.594758949020775418e+00,9.215590926477785771e-01
-4.586682851026642638e+00,9.215590926477785771e-01
-4.578606753032508969e+00,9.215666018072464771e-01
-4.570530655038375301e+00,9.215666018072464771e-01
-4.562454557044241632e+00,9.215763864695833973e-01
-4.554378459050107963e+00,9.215763864695833973e-01
-4.546302361055975183e+00,9.215889017353633417e-01
-4.538226263061841514e+00,9.215889017353633417e-01
-4.530150165067707846e+00,9.216077884091765648e-01
-4.522074067073575065e+00,9.216441964550816657e-01
-4.513997969079440509e+00,9.216441964550816657e-01
-4.505921871085307728e+00,9.216808320512736019e-01
-4.497845773091174060e+00,9.216808320512736019e-01
-4.489769675097040391e+00,9.217283900612370795e-01
-4.481693577102907611e+00,9.217283900612370795e-01
-4.473617479108773942e+00,9.217572889476742803e-01
-4.465541381114640274e+00,9.217741276689053187e-01
-4.457465283120506605e+00,9.217741276689053187e-01
-4.449389185126372936e+00,9.217918765912840318e-01
-4.441313087132240156e+00,9.217993857507519317e-01
-4.433236989138106487e+00,9.217993857507519317e-01
-4.425160891143972819e+00,9.218162244719829701e-01
-4.417084793149839150e+00,9.218751599962917709e-01
-4.409008695155705482e+00,9.218751599962917709e-01
-4.400932597161572701e+00,9.219447903840852776e-01
-4.392856499167439033e+00,9.220228401324943590e-01
-4.384780401173305364e+00,9.221188663535689889e-01
-4.376704303179171696e+00,9.222920321219049145e-01
-4.368628205185038027e+00,9.222920321219049145e-01
-4.360552107190905247e+00,9.226522442260783885e-01
-4.352476009196771578e+00,9.236457287787133152e-01
-4.344399911202637909e+00,9.276544821831500531e-01
-4.336323813208505129e+00,9.345685976508132375e-01
-4.328247715214371460e+00,9.345685976508132375e-01
-4.320171617220237792e+00,9.474986876037171379e-01
-4.312095519226104123e+00,9.732673922941883493e-01
-4.304019421231970455e+00,9.881373484429725185e-01
-4.295943323237837674e+00,9.939325991499149415e-01
-4.287867225243704006e+00,9.970834879727130673e-01
-4.279791127249570337e+00,9.979629698316077047e-01
-4.271715029255436669e+00,9.981572977766260957e-01
-4.263638931261303000e+00,9.982084965911801611e-01
-4.255562833267170220e+00,9.982344373238875024e-01
-4.247486735273036551e+00,9.982524137965530509e-01
-4.239410637278902882e+00,9.982667494646282336e-01
-4.231334539284769214e+00,9.982767616772522112e-01
-4.223258441290635545e+00,9.982829055349986547e-01
-4.215182343296502765e+00,9.982976963036476192e-01
-4.207106245302369096e+00,9.983495777690624129e-01
-4.199030147308235428e+00,9.984051000390675723e-01
-4.190954049314102647e+00,9.984537958004656710e-01
-4.182877951319968979e+00,9.984790538823122841e-01
-4.174801853325835310e+00,9.985038568635850043e-01
-4.166725755331701642e+00,9.985257016911280870e-01
-4.158649657337567973e+00,9.985318455488745304e-01
-4.150573559343435193e+00,9.985425404123591253e-01
-4.142497461349301524e+00,9.985637025890414797e-01
-4.134421363355167856e+00,9.985780382571166625e-01
-4.126345265361034187e+00,9.985941943274869725e-01
-4.118269167366900518e+00,9.986433451894588531e-01
-4.110193069372767738e+00,9.986797532353639539e-01
-4.102116971378634069e+00,9.987457428185668729e-01
-4.094040873384500401e+00,9.987671325455361737e-01
-4.085964775390366732e+00,9.987912528759482766e-01
-4.077888677396233064e+00,9.987973967336947201e-01
-4.069812579402100283e+00,9.988105946503353927e-01
-4.061736481407966615e+00,9.988160558572211078e-01
-4.053660383413832946e+00,9.988228823658282796e-01
-4.045584285419700166e+00,9.988278884721401019e-01
-4.037508187425566497e+00,9.988317568270176361e-01
-4.029432089431432829e+00,9.988413139390677209e-01
-4.021355991437299160e+00,9.988504159505439128e-01
-4.013279893443165491e+00,9.988565598082903563e-01
-4.005203795449032711e+00,9.988652067191927664e-01
-3.997127697454898598e+00,9.988695301746440824e-01
-3.989051599460765374e+00,9.988724883283739420e-01
-3.980975501466631705e+00,9.988745362809561268e-01
-3.972899403472498481e+00,9.988756740323906369e-01
-3.964823305478364812e+00,9.988765842335383116e-01
-3.956747207484231588e+00,9.988777219849728217e-01
-3.948671109490097919e+00,9.988790872866942783e-01
-3.940595011495964695e+00,9.988825005409979196e-01
-3.932518913501831026e+00,9.988847760438670509e-01
-3.924442815507697357e+00,9.988888719490314205e-01
-3.916366717513564133e+00,9.988890994993182559e-01
-3.908290619519430464e+00,9.988906923513266589e-01
-3.900214521525297240e+00,9.988925127536218973e-01
-3.892138423531163571e+00,9.988945607062040821e-01
-3.884062325537030347e+00,9.988952433570648104e-01
-3.875986227542896678e+00,9.988984290610816164e-01
-3.867910129548763454e+00,9.989000219130899083e-01
-3.859834031554629785e+00,9.989013872148113649e-01
-3.851757933560496117e+00,9.989029800668197678e-01
-3.843681835566362892e+00,9.989054831199757345e-01
-3.835605737572229224e+00,9.989088963742793759e-01
-3.827529639578095999e+00,9.989104892262877788e-01
-3.819453541583962330e+00,9.989139024805914202e-01
-3.811377443589829106e+00,9.989168606343212797e-01
-3.803301345595695437e+00,9.989205014389117565e-01
-3.795225247601562213e+00,9.989225493914939413e-01
-3.787149149607428544e+00,9.989234595926416160e-01
-3.779073051613294876e+00,9.989248248943630726e-01
-3.770996953619161651e+00,9.989261901960845291e-01
-3.762920855625027983e+00,9.989273279475190392e-01
-3.754844757630894758e+00,9.989289207995274422e-01
-3.746768659636761090e+00,9.989314238526834089e-01
-3.738692561642627865e+00,9.989330167046918119e-01
-3.730616463648494197e+00,9.989348371069870502e-01
-3.722540365654360528e+00,9.989382503612906916e-01
-3.714464267660227303e+00,9.989402983138728764e-01
-3.706388169666093635e+00,9.989432564676027360e-01
-3.698312071671960410e+00,9.989455319704718672e-01
-3.690235973677826742e+00,9.989482625739147803e-01
-3.682159875683693517e+00,9.989503105264969651e-01
-3.674083777689559849e+00,9.989523584790791499e-01
-3.666007679695426624e+00,9.989534962305136601e-01
-3.657931581701292956e+00,9.989541788813743883e-01
-3.649855483707159287e+00,9.989553166328088984e-01
-3.641779385713026063e+00,9.989564543842435196e-01
-3.633703287718892394e+00,9.989578196859649761e-01
-3.625627189724759170e+00,9.989591849876864327e-01
-3.617551091730625501e+00,9.989612329402686175e-01
-3.609474993736492276e+00,9.989628257922769095e-01
-3.601398895742358608e+00,9.989657839460067690e-01
-3.593322797748225383e+00,9.989680594488759002e-01
-3.585246699754091715e+00,9.989687420997366285e-01
-3.577170601759958046e+00,9.989714727031795416e-01
-3.569094503765824822e+00,9.989732931054747800e-01
-3.561018405771691153e+00,9.989746584071962365e-01
-3.552942307777557929e+00,9.989751135077700184e-01
-3.544866209783424260e+00,9.989753410580569648e-01
-3.536790111789291036e+00,9.989762512592046395e-01
-3.528714013795157367e+00,9.989771614603522032e-01
-3.520637915801024143e+00,9.989776165609260961e-01
-3.512561817806890474e+00,9.989780716614998779e-01
-3.504485719812756805e+00,9.989780716614998779e-01
-3.496409621818623581e+00,9.989780716614998779e-01
-3.488333523824489912e+00,9.989780716614998779e-01
-3.480257425830356688e+00,9.989782992117868243e-01
-3.472181327836223019e+00,9.989782992117868243e-01
-3.464105229842089795e+00,9.989782992117868243e-01
-3.456029131847956126e+00,9.989782992117868243e-01
-3.447953033853822458e+00,9.989782992117868243e-01
-3.439876935859689233e+00,9.989787543123606062e-01
-3.431800837865555565e+00,9.989787543123606062e-01
-3.423724739871422340e+00,9.989787543123606062e-01
-3.415648641877288672e+00,9.989792094129343880e-01
-3.407572543883155447e+00,9.989796645135082809e-01
-3.399496445889021778e+00,9.989801196140820627e-01
-3.391420347894888554e+00,9.989801196140820627e-01
-3.383344249900754885e+00,9.989803471643690091e-01
-3.375268151906621217e+00,9.989810298152297374e-01
-3.367192053912487992e+00,9.989814849158035193e-01
-3.359115955918354324e+00,9.989817124660904657e-01
-3.351039857924221099e+00,9.989817124660904657e-01
-3.342963759930087431e+00,9.989819400163773011e-01
-3.334887661935954206e+00,9.989821675666642475e-01
-3.326811563941820538e+00,9.989821675666642475e-01
-3.318735465947687313e+00,9.989823951169511940e-01
-3.310659367953553645e+00,9.989823951169511940e-01
-3.302583269959419976e+00,9.989823951169511940e-01
-3.294507171965286751e+00,9.989823951169511940e-01
-3.286431073971153083e+00,9.989826226672380294e-01
-3.278354975977019858e+00,9.989826226672380294e-01
-3.270278877982886190e+00,9.989826226672380294e-01
-3.262202779988752965e+00,9.989828502175249758e-01
-3.254126681994619297e+00,9.989833053180987577e-01
-3.246050584000486072e+00,9.989833053180987577e-01
-3.237974486006352404e+00,9.989833053180987577e-01
-3.229898388012218735e+00,9.989837604186726505e-01
-3.221822290018085511e+00,9.989837604186726505e-01
-3.213746192023951842e+00,9.989839879689594859e-01
-3.205670094029818618e+00,9.989842155192464324e-01
-3.197593996035684949e+00,9.989846706198202142e-01
-3.189517898041551724e+00,9.989846706198202142e-01
-3.181441800047418056e+00,9.989846706198202142e-01
-3.173365702053284387e+00,9.989851257203941071e-01
-3.165289604059151163e+00,9.989851257203941071e-01
-3.157213506065017494e+00,9.989851257203941071e-01
-3.149137408070884270e+00,9.989855808209678889e-01
-3.141061310076750601e+00,9.989855808209678889e-01
-3.132985212082617377e+00,9.989855808209678889e-01
-3.124909114088483708e+00,9.989858083712548353e-01
-3.116833016094350484e+00,9.989860359215416707e-01
-3.108756918100216815e+00,9.989867185724023990e-01
-3.100680820106083146e+00,9.989874012232631273e-01
-3.092604722111949922e+00,9.989878563238370202e-01
-3.084528624117816253e+00,9.989887665249845838e-01
-3.076452526123683029e+00,9.989892216255584767e-01
-3.068376428129549360e+00,9.989899042764192050e-01
-3.060300330135416136e+00,9.989905869272799332e-01
-3.052224232141282467e+00,9.989914971284274969e-01
-3.044148134147149243e+00,9.989919522290013898e-01
-3.036072036153015574e+00,9.989924073295751716e-01
-3.027995938158881906e+00,9.989924073295751716e-01
-3.019919840164748681e+00,9.989924073295751716e-01
-3.011843742170615013e+00,9.989924073295751716e-01
-3.003767644176481788e+00,9.989924073295751716e-01
-2.995691546182348119e+00,9.989926348798621181e-01
-2.987615448188214895e+00,9.989926348798621181e-01
-2.979539350194081226e+00,9.989926348798621181e-01
-2.971463252199948002e+00,9.989933175307228463e-01
-2.963387154205814333e+00,9.989933175307228463e-01
-2.955311056211680665e+00,9.989933175307228463e-01
-2.947234958217547440e+00,9.989935450810096818e-01
-2.939158860223413772e+00,9.989935450810096818e-01
-2.931082762229280547e+00,9.989937726312966282e-01
-2.923006664235146879e+00,9.989937726312966282e-01
-2.914930566241013654e+00,9.989940001815835746e-01
-2.906854468246879986e+00,9.989940001815835746e-01
-2.898778370252746761e+00,9.989944552821573565e-01
-2.890702272258613093e+00,9.989944552821573565e-01
-2.882626174264479424e+00,9.989946828324443029e-01
-2.874550076270346199e+00,9.989949103827311383e-01
-2.866473978276212531e+00,9.989951379330180847e-01
-2.858397880282079306e+00,9.989953654833050312e-01
-2.850321782287945638e+00,9.989953654833050312e-01
-2.842245684293812413e+00,9.989955930335918666e-01
-2.834169586299678745e+00,9.989955930335918666e-01
-2.826093488305545076e+00,9.989958205838788130e-01
-2.818017390311411852e+00,9.989958205838788130e-01
-2.809941292317278183e+00,9.989958205838788130e-01
-2.801865194323144959e+00,9.989960481341657594e-01
-2.793789096329011290e+00,9.989965032347395413e-01
-2.785712998334878066e+00,9.989965032347395413e-01
-2.777636900340744397e+00,9.989965032347395413e-01
-2.769560802346611172e+00,9.989967307850264877e-01
-2.761484704352477504e+00,9.989969583353133231e-01
-2.753408606358343835e+00,9.989969583353133231e-01
-2.745332508364210611e+00,9.989969583353133231e-01
-2.737256410370076942e+00,9.989969583353133231e-01
-2.729180312375943718e+00,9.989969583353133231e-01
-2.721104214381810049e+00,9.989969583353133231e-01
-2.713028116387676825e+00,9.989969583353133231e-01
-2.704952018393543156e+00,9.989969583353133231e-01
-2.696875920399409932e+00,9.989971858856002696e-01
-2.688799822405276263e+00,9.989974134358872160e-01
-2.680723724411142594e+00,9.989974134358872160e-01
-2.672647626417009370e+00,9.989974134358872160e-01
-2.664571528422875701e+00,9.989974134358872160e-01
-2.656495430428742477e+00,9.989974134358872160e-01
-2.648419332434608808e+00,9.989974134358872160e-01
-2.640343234440475584e+00,9.989974134358872160e-01
-2.632267136446341915e+00,9.989974134358872160e-01
-2.624191038452208691e+00,9.989974134358872160e-01
-2.616114940458075022e+00,9.989974134358872160e-01
-2.608038842463941354e+00,9.989974134358872160e-01
-2.599962744469808129e+00,9.989974134358872160e-01
-2.591886646475674461e+00,9.989976409861740514e-01
-2.583810548481541236e+00,9.989976409861740514e-01
-2.575734450487407567e+00,9.989978685364609978e-01
-2.567658352493274343e+00,9.989978685364609978e-01
-2.559582254499140674e+00,9.989978685364609978e-01
-2.551506156505007006e+00,9.989978685364609978e-01
-2.543430058510873781e+00,9.989978685364609978e-01
-2.535353960516740113e+00,9.989978685364609978e-01
-2.527277862522606888e+00,9.989978685364609978e-01
-2.519201764528473220e+00,9.989978685364609978e-01
-2.511125666534339995e+00,9.989980960867479443e-01
-2.503049568540206327e+00,9.989980960867479443e-01
-2.494973470546073102e+00,9.989980960867479443e-01
-2.486897372551939434e+00,9.989980960867479443e-01
-2.478821274557805765e+00,9.989980960867479443e-01
-2.470745176563672540e+00,9.989980960867479443e-01
-2.462669078569538872e+00,9.989980960867479443e-01
-2.454592980575405647e+00,9.989980960867479443e-01
-2.446516882581271979e+00,9.989983236370347797e-01
-2.438440784587138754e+00,9.989983236370347797e-01
-2.430364686593005086e+00,9.989987787376086725e-01
-2.422288588598871861e+00,9.989987787376086725e-01
-2.414212490604738193e+00,9.989987787376086725e-01
-2.406136392610604524e+00,9.989987787376086725e-01
-2.398060294616471300e+00,9.989990062878955079e-01
-2.389984196622337631e+00,9.989990062878955079e-01
-2.381908098628204407e+00,9.989990062878955079e-01
-2.373832000634070738e+00,9.989990062878955079e-01
-2.365755902639937513e+00,9.989990062878955079e-01
-2.357679804645803845e+00,9.989994613884694008e-01
-2.349603706651670620e+00,9.989994613884694008e-01
-2.341527608657536952e+00,9.989994613884694008e-01
-2.333451510663403283e+00,9.989994613884694008e-01
-2.325375412669270059e+00,9.989994613884694008e-01
-2.317299314675136390e+00,9.989996889387562362e-01
-2.309223216681003166e+00,9.989999164890431826e-01
-2.301147118686869497e+00,9.989999164890431826e-01
-2.293071020692736273e+00,9.990001440393301291e-01
-2.284994922698602604e+00,9.990003715896169645e-01
-2.276918824704468935e+00,9.990003715896169645e-01
-2.268842726710335711e+00,9.990005991399039109e-01
-2.260766628716202042e+00,9.990008266901908573e-01
-2.252690530722068818e+00,9.990008266901908573e-01
-2.244614432727935149e+00,9.990008266901908573e-01
-2.236538334733801925e+00,9.990010542404776928e-01
-2.228462236739668256e+00,9.990012817907646392e-01
-2.220386138745535032e+00,9.990017368913384210e-01
-2.212310040751401363e+00,9.990019644416253675e-01
-2.204233942757267695e+00,9.990021919919123139e-01
-2.196157844763134470e+00,9.990021919919123139e-01
-2.188081746769000802e+00,9.990021919919123139e-01
-2.180005648774867577e+00,9.990021919919123139e-01
-2.171929550780733909e+00,9.990021919919123139e-01
-2.163853452786600684e+00,9.990021919919123139e-01
-2.155777354792467015e+00,9.990021919919123139e-01
-2.147701256798333791e+00,9.990024195421991493e-01
-2.139625158804200122e+00,9.990024195421991493e-01
-2.131549060810066454e+00,9.990024195421991493e-01
-2.123472962815933229e+00,9.990026470924860957e-01
-2.115396864821799561e+00,9.990026470924860957e-01
-2.107320766827666336e+00,9.990026470924860957e-01
-2.099244668833532668e+00,9.990026470924860957e-01
-2.091168570839399443e+00,9.990026470924860957e-01
-2.083092472845265775e+00,9.990028746427730422e-01
-2.075016374851132550e+00,9.990028746427730422e-01
-2.066940276856998882e+00,9.990028746427730422e-01
-2.058864178862865213e+00,9.990028746427730422e-01
-2.050788080868731988e+00,9.990031021930598776e-01
-2.042711982874598320e+00,9.990031021930598776e-01
-2.034635884880465095e+00,9.990031021930598776e-01
-2.026559786886331427e+00,9.990035572936337704e-01
-2.018483688892198202e+00,9.990037848439206059e-01
-2.010407590898064534e+00,9.990037848439206059e-01
-2.002331492903930865e+00,9.990037848439206059e-01
-1.994255394909797197e+00,9.990037848439206059e-01
-1.986179296915664416e+00,9.990037848439206059e-01
-1.978103198921530748e+00,9.990037848439206059e-01
-1.970027100927397079e+00,9.990037848439206059e-01
-1.961951002933263410e+00,9.990037848439206059e-01
-1.953874904939130630e+00,9.990037848439206059e-01
-1.945798806944996961e+00,9.990037848439206059e-01
-1.937722708950863293e+00,9.990037848439206059e-01
-1.929646610956729624e+00,9.990037848439206059e-01
-1.921570512962595956e+00,9.990037848439206059e-01
-1.913494414968463175e+00,9.990040123942075523e-01
-1.905418316974329507e+00,9.990040123942075523e-01
-1.897342218980195838e+00,9.990040123942075523e-01
-1.889266120986062170e+00,9.990040123942075523e-01
-1.881190022991929389e+00,9.990040123942075523e-01
-1.873113924997795721e+00,9.990040123942075523e-01
-1.865037827003662052e+00,9.990040123942075523e-01
-1.856961729009528383e+00,9.990040123942075523e-01
-1.848885631015394715e+00,9.990040123942075523e-01
-1.840809533021261934e+00,9.990040123942075523e-01
-1.832733435027128266e+00,9.990040123942075523e-01
-1.824657337032994597e+00,9.990042399444944987e-01
-1.816581239038860929e+00,9.990042399444944987e-01
-1.808505141044728148e+00,9.990044674947813341e-01
-1.800429043050594480e+00,9.990049225953552270e-01
-1.792352945056460811e+00,9.990051501456420624e-01
-1.784276847062327143e+00,9.990051501456420624e-01
-1.776200749068193474e+00,9.990053776959290088e-01
-1.768124651074060694e+00,9.990053776959290088e-01
-1.760048553079927025e+00,9.990053776959290088e-01
-1.751972455085793356e+00,9.990053776959290088e-01
-1.743896357091659688e+00,9.990053776959290088e-01
-1.735820259097526908e+00,9.990058327965027907e-01
-1.727744161103393239e+00,9.990060603467897371e-01
-1.719668063109259570e+00,9.990060603467897371e-01
-1.711591965115125902e+00,9.990060603467897371e-01
-1.703515867120992233e+00,9.990062878970766835e-01
-1.695439769126859453e+00,9.990062878970766835e-01
-1.687363671132725784e+00,9.990062878970766835e-01
-1.679287573138592116e+00,9.990062878970766835e-01
-1.671211475144458447e+00,9.990065154473635189e-01
-1.663135377150325667e+00,9.990067429976504654e-01
-1.655059279156191998e+00,9.990069705479374118e-01
-1.646983181162058330e+00,9.990071980982242472e-01
-1.638907083167924661e+00,9.990071980982242472e-01
-1.630830985173790992e+00,9.990071980982242472e-01
-1.622754887179658212e+00,9.990071980982242472e-01
-1.614678789185524543e+00,9.990071980982242472e-01
-1.606602691191390875e+00,9.990071980982242472e-01
-1.598526593197257206e+00,9.990071980982242472e-01
-1.590450495203124426e+00,9.990074256485111936e-01
-1.582374397208990757e+00,9.990074256485111936e-01
-1.574298299214857089e+00,9.990076531987981401e-01
-1.566222201220723420e+00,9.990076531987981401e-01
-1.558146103226589752e+00,9.990076531987981401e-01
-1.550070005232456971e+00,9.990078807490849755e-01
-1.541993907238323303e+00,9.990078807490849755e-01
-1.533917809244189634e+00,9.990081082993719219e-01
-1.525841711250055965e+00,9.990081082993719219e-01
-1.517765613255922297e+00,9.990083358496588684e-01
-1.509689515261789516e+00,9.990083358496588684e-01
-1.501613417267655848e+00,9.990090185005195966e-01
-1.493537319273522179e+00,9.990090185005195966e-01
-1.485461221279388511e+00,9.990090185005195966e-01
-1.477385123285255730e+00,9.990092460508064320e-01
-1.469309025291122062e+00,9.990097011513803249e-01
-1.461232927296988393e+00,9.990097011513803249e-01
-1.453156829302854725e+00,9.990099287016671603e-01
-1.445080731308721056e+00,9.990101562519541067e-01
-1.437004633314588276e+00,9.990103838022410532e-01
-1.428928535320454607e+00,9.990110664531017814e-01
-1.420852437326320938e+00,9.990117491039625097e-01
-1.412776339332187270e+00,9.990124317548232380e-01
-1.404700241338054489e+00,9.990126593051100734e-01
-1.396624143343920821e+00,9.990126593051100734e-01
-1.388548045349787152e+00,9.990128868553970198e-01
-1.380471947355653484e+00,9.990133419559708017e-01
-1.372395849361519815e+00,9.990133419559708017e-01
-1.364319751367387035e+00,9.990135695062577481e-01
-1.356243653373253366e+00,9.990135695062577481e-01
-1.348167555379119698e+00,9.990135695062577481e-01
-1.340091457384986029e+00,9.990135695062577481e-01
-1.332015359390853249e+00,9.990137970565446945e-01
-1.323939261396719580e+00,9.990142521571184764e-01
-1.315863163402585911e+00,9.990142521571184764e-01
-1.307787065408452243e+00,9.990142521571184764e-01
-1.299710967414318574e+00,9.990142521571184764e-01
-1.291634869420185794e+00,9.990144797074054228e-01
-1.283558771426052125e+00,9.990151623582661511e-01
-1.275482673431918457e+00,9.990151623582661511e-01
-1.267406575437784788e+00,9.990160725594137148e-01
-1.259330477443652008e+00,9.990163001097006612e-01
-1.251254379449518339e+00,9.990167552102744430e-01
-1.243178281455384671e+00,9.990167552102744430e-01
-1.235102183461251002e+00,9.990172103108483359e-01
-1.227026085467117333e+00,9.990176654114221177e-01
-1.218949987472984553e+00,9.990178929617090642e-01
-1.210873889478850884e+00,9.990178929617090642e-01
-1.202797791484717216e+00,9.990178929617090642e-01
-1.194721693490583547e+00,9.990183480622828460e-01
-1.186645595496450767e+00,9.990183480622828460e-01
-1.178569497502317098e+00,9.990188031628566279e-01
-1.170493399508183430e+00,9.990192582634305207e-01
-1.162417301514049761e+00,9.990197133640043026e-01
-1.154341203519916093e+00,9.990197133640043026e-01
-1.146265105525783312e+00,9.990201684645780844e-01
-1.138189007531649644e+00,9.990206235651519773e-01
-1.130112909537515975e+00,9.990208511154388127e-01
-1.122036811543382306e+00,9.990210786657257591e-01
-1.113960713549249526e+00,9.990213062160127055e-01
-1.105884615555115857e+00,9.990213062160127055e-01
-1.097808517560982189e+00,9.990217613165864874e-01
-1.089732419566848520e+00,9.990217613165864874e-01
-1.081656321572714852e+00,9.990222164171602692e-01
-1.073580223578582071e+00,9.990222164171602692e-01
-1.065504125584448403e+00,9.990224439674472157e-01
-1.057428027590314734e+00,9.990231266183079439e-01
-1.049351929596181066e+00,9.990233541685948904e-01
-1.041275831602048285e+00,9.990238092691686722e-01
-1.033199733607914617e+00,9.990240368194556186e-01
-1.025123635613780948e+00,9.990258572217508570e-01
-1.017047537619647279e+00,9.990265398726115853e-01
-1.008971439625513611e+00,9.990267674228985317e-01
-1.000895341631380830e+00,9.990272225234723136e-01
-9.928192436372471619e-01,9.990272225234723136e-01
-9.847431456431134933e-01,9.990279051743330418e-01
-9.766670476489798247e-01,9.990281327246199883e-01
-9.685909496548461561e-01,9.990281327246199883e-01
-9.605148516607133757e-01,9.990283602749068237e-01
-9.524387536665797072e-01,9.990290429257675520e-01
-9.443626556724460386e-01,9.990292704760544984e-01
-9.362865576783123700e-01,9.990292704760544984e-01
-9.282104596841795896e-01,9.990292704760544984e-01
-9.201343616900459210e-01,9.990292704760544984e-01
-9.120582636959122524e-01,9.990294980263414448e-01
-9.039821657017785839e-01,9.990299531269152267e-01
-8.959060677076449153e-01,9.990306357777759549e-01
-8.878299697135121349e-01,9.990308633280629014e-01
-8.797538717193784663e-01,9.990310908783497368e-01
-8.716777737252447977e-01,9.990313184286366832e-01
-8.636016757311111292e-01,9.990320010794974115e-01
-8.555255777369783488e-01,9.990329112806450862e-01
-8.474494797428446802e-01,9.990333663812188680e-01
-8.393733817487110116e-01,9.990338214817926499e-01
-8.312972837545773430e-01,9.990342765823665427e-01
-8.232211857604436744e-01,9.990354143338010529e-01
-8.151450877663108940e-01,9.990356418840879993e-01
-8.070689897721772255e-01,9.990360969846617811e-01
-7.989928917780435569e-01,9.990367796355225094e-01
-7.909167937839098883e-01,9.990367796355225094e-01
-7.828406957897771079e-01,9.990372347360962912e-01
-7.747645977956434393e-01,9.990372347360962912e-01
-7.666884998015097707e-01,9.990376898366701841e-01
-7.586124018073761022e-01,9.990379173869570195e-01
-7.505363038132424336e-01,9.990379173869570195e-01
-7.424602058191096532e-01,9.990381449372439659e-01
-7.343841078249759846e-01,9.990381449372439659e-01
-7.263080098308423160e-01,9.990381449372439659e-01
-7.182319118367086475e-01,9.990388275881046942e-01
-7.101558138425758671e-01,9.990388275881046942e-01
-7.020797158484421985e-01,9.990390551383916407e-01
-6.940036178543085299e-01,9.990399653395392043e-01
-6.859275198601748613e-01,9.990401928898261508e-01
-6.778514218660411927e-01,9.990406479903999326e-01
-6.697753238719084123e-01,9.990406479903999326e-01
-6.616992258777747438e-01,9.990408755406868790e-01
-6.536231278836410752e-01,9.990413306412606609e-01
-6.455470298895074066e-01,9.990415581915476073e-01
-6.374709318953746262e-01,9.990420132921213892e-01
-6.293948339012409576e-01,9.990422408424083356e-01
-6.213187359071072891e-01,9.990436061441297921e-01
-6.132426379129736205e-01,9.990436061441297921e-01
-6.051665399188399519e-01,9.990442887949905204e-01
-5.970904419247071715e-01,9.990447438955643022e-01
-5.890143439305735029e-01,9.990451989961381951e-01
-5.809382459364398343e-01,9.990456540967119770e-01
-5.728621479423061658e-01,9.990461091972857588e-01
-5.647860499481733854e-01,9.990465642978596517e-01
-5.567099519540397168e-01,9.990470193984334335e-01
-5.486338539599060482e-01,9.990479295995811082e-01
-5.405577559657723796e-01,9.990483847001548900e-01
-5.324816579716387110e-01,9.990492949013025648e-01
-5.244055599775059306e-01,9.990502051024501284e-01
-5.163294619833722621e-01,9.990502051024501284e-01
-5.082533639892385935e-01,9.990508877533108567e-01
-5.001772659951049249e-01,9.990513428538847496e-01
-4.921011680009721445e-01,9.990513428538847496e-01
-4.840250700068384759e-01,9.990515704041715850e-01
-4.759489720127048074e-01,9.990515704041715850e-01
-4.678728740185711388e-01,9.990522530550323133e-01
-4.597967760244374702e-01,9.990533908064669344e-01
-4.517206780303046898e-01,9.990540734573276627e-01
-4.436445800361710212e-01,9.990547561081883909e-01
-4.355684820420373526e-01,9.990554387590491192e-01
-4.274923840479036841e-01,9.990561214099098475e-01
-4.194162860537709037e-01,9.990568040607705758e-01
-4.113401880596372351e-01,9.990577142619181394e-01
-4.032640900655035665e-01,9.990608999659349454e-01
-3.951879920713698979e-01,9.990624928179432374e-01
-3.871118940772362294e-01,9.990631754688039656e-01
-3.790357960831034490e-01,9.990634030190909121e-01
-3.709596980889697804e-01,9.990640856699516403e-01
-3.628836000948361118e-01,9.990645407705254222e-01
-3.548075021007024432e-01,9.990645407705254222e-01
-3.467314041065687746e-01,9.990652234213861504e-01
-3.386553061124359942e-01,9.990656785219600433e-01
-3.305792081183023257e-01,9.990670438236814999e-01
-3.225031101241686571e-01,9.990677264745422281e-01
-3.144270121300349885e-01,9.990681815751160100e-01
-3.063509141359022081e-01,9.990686366756897918e-01
-2.982748161417685395e-01,9.990697744271244130e-01
-2.901987181476348709e-01,9.990697744271244130e-01
-2.821226201535012024e-01,9.990700019774112484e-01
-2.740465221593675338e-01,9.990704570779851412e-01
-2.659704241652347534e-01,9.990709121785589231e-01
-2.578943261711010848e-01,9.990713672791327049e-01
-2.498182281769674162e-01,9.990722774802803796e-01
-2.417421301828337477e-01,9.990729601311411079e-01
-2.336660321887009673e-01,9.990731876814280543e-01
-2.255899341945672987e-01,9.990738703322887826e-01
-2.175138362004336301e-01,9.990740978825756180e-01
-2.094377382062999615e-01,9.990750080837232927e-01
-2.013616402121662929e-01,9.990752356340102391e-01
-1.932855422180335125e-01,9.990756907345840210e-01
-1.852094442238998440e-01,9.990768284860185311e-01
-1.771333462297661754e-01,9.990772835865924240e-01
-1.690572482356325068e-01,9.990788764386007159e-01
-1.609811502414997264e-01,9.990804692906091189e-01
-1.529050522473660578e-01,9.990809243911829007e-01
-1.448289542532323892e-01,9.990822896929043573e-01
-1.367528562590987207e-01,9.990831998940520320e-01
-1.286767582649650521e-01,9.990845651957734885e-01
-1.206006602708322717e-01,9.990872957992164016e-01
-1.125245622766986031e-01,9.990884335506509117e-01
-1.044484642825649345e-01,9.990904815032330966e-01
-9.637236628843126596e-02,9.990920743552414995e-01
-8.829626829429848556e-02,9.990936672072499025e-01
-8.022017030016481698e-02,9.990950325089713591e-01
-7.214407230603114840e-02,9.990963978106928156e-01
-6.406797431189747982e-02,9.990973080118403793e-01
-5.599187631776381124e-02,9.990991284141357287e-01
-4.791577832363103084e-02,9.991018590175786418e-01
-3.983968032949736227e-02,9.991029967690131519e-01
-3.176358233536369369e-02,9.991043620707346085e-01
-2.368748434123002511e-02,9.991052722718822832e-01
-1.561138634709724471e-02,9.991059549227430114e-01
-7.535288352963576131e-03,9.991075477747513034e-01
5.408096411700924477e-04,9.991150569342192034e-01
8.616907635303761026e-03,9.991177875376621165e-01
1.669300562943742960e-02,9.991193803896705194e-01
2.476910362357021000e-02,9.991218834428264861e-01
3.284520161770387858e-02,9.991234762948348891e-01
4.092129961183754716e-02,9.991255242474170739e-01
4.899739760597121574e-02,9.991280273005730406e-01
5.707349560010399614e-02,9.991300752531552254e-01
6.514959359423766472e-02,9.991314405548766819e-01
7.322569158837133330e-02,9.991330334068850849e-01
8.130178958250500187e-02,9.991346262588934879e-01
8.937788757663867045e-02,9.991366742114756727e-01
9.745398557077145085e-02,9.991384946137709111e-01
1.055300835649051194e-01,9.991409976669268778e-01
1.136061815590387880e-01,9.991428180692222272e-01
1.216822795531724566e-01,9.991435007200829554e-01
1.297583775473052370e-01,9.991450935720912474e-01
1.378344755414389056e-01,9.991464588738127039e-01
1.459105735355725741e-01,9.991480517258211069e-01
1.539866715297062427e-01,9.991487343766818352e-01
1.620627695238399113e-01,9.991505547789770736e-01
1.701388675179726917e-01,9.991523751812724230e-01
1.782149655121063603e-01,9.991546506841414432e-01
1.862910635062400289e-01,9.991571537372975209e-01
1.943671615003736974e-01,9.991605669916011623e-01
2.024432594945064778e-01,9.991632975950440754e-01
2.105193574886401464e-01,9.991653455476262602e-01
2.185954554827738150e-01,9.991678486007822269e-01
2.266715534769074836e-01,9.991703516539381935e-01
2.347476514710411521e-01,9.991719445059465965e-01
2.428237494651739325e-01,9.991735373579549995e-01
2.508998474593076011e-01,9.991758128608240197e-01
2.589759454534412697e-01,9.991796812157015539e-01
2.670520434475749383e-01,9.991819567185705742e-01
2.751281414417086069e-01,9.991842322214397054e-01
2.832042394358413873e-01,9.991878730260302932e-01
2.912803374299750558e-01,9.991903760791862599e-01
2.993564354241087244e-01,9.991924240317684447e-01
3.074325334182423930e-01,9.991972025877935426e-01
3.155086314123751734e-01,9.992001607415234021e-01
3.235847294065088420e-01,9.992060770489828991e-01
3.316608274006425106e-01,9.992101729541472688e-01
3.397369253947761791e-01,9.992138137587378566e-01
3.478130233889098477e-01,9.992185923147629545e-01
3.558891213830426281e-01,9.992240535216486697e-01
3.639652193771762967e-01,9.992279218765260929e-01
3.720413173713099653e-01,9.992320177816904625e-01
3.801174153654436338e-01,9.992354310359941039e-01
3.881935133595764142e-01,9.992365687874286140e-01
3.962696113537100828e-01,9.992399820417322553e-01
4.043457093478437514e-01,9.992433952960358967e-01
4.124218073419774200e-01,9.992458983491919744e-01
4.204979053361110886e-01,9.992504493549301259e-01
4.285740033302438690e-01,9.992577309641110794e-01
4.366501013243775375e-01,9.992645574727182511e-01
4.447261993185112061e-01,9.992702462298909127e-01
4.528022973126448747e-01,9.992752523362028461e-01
4.608783953067776551e-01,9.992791206910802693e-01
4.689544933009113237e-01,9.992848094482528198e-01
4.770305912950449923e-01,9.992927737082946127e-01
4.851066892891786608e-01,9.993075644769435772e-01
4.931827872833123294e-01,9.993118879323948933e-01
5.012588852774451098e-01,9.993162113878460984e-01
5.093349832715787784e-01,9.993209899438711963e-01
5.174110812657124470e-01,9.993239480976010558e-01
5.254871792598461155e-01,9.993273613519046972e-01
5.335632772539788959e-01,9.993321399079297951e-01
5.416393752481125645e-01,9.993376011148155103e-01
5.497154732422462331e-01,9.993416970199798799e-01
5.577915712363799017e-01,9.993471582268655951e-01
5.658676692305135703e-01,9.993517092326037465e-01
5.739437672246463507e-01,9.993548949366205525e-01
5.820198652187800192e-01,9.993585357412110293e-01
5.900959632129136878e-01,9.993628591966623453e-01
5.981720612070473564e-01,9.993680928532611141e-01
6.062481592011801368e-01,9.993769673144504706e-01
6.143242571953138054e-01,9.993835662727708069e-01
6.224003551894474739e-01,9.993906203316648140e-01
6.304764531835811425e-01,9.993960815385505292e-01
6.385525511777148111e-01,9.993999498934279524e-01
6.466286491718475915e-01,9.994060937511743958e-01
6.547047471659812601e-01,9.994126927094947321e-01
6.627808451601149287e-01,9.994208845198233604e-01
6.708569431542485972e-01,9.994272559278566392e-01
6.789330411483813776e-01,9.994343099867507574e-01
6.870091391425150462e-01,9.994431844479401139e-01
6.950852371366487148e-01,9.994509211576949603e-01
7.031613351307823834e-01,9.994636639737617401e-01
7.112374331249160520e-01,9.994700353817951299e-01
7.193135311190488324e-01,9.994732210858118249e-01
7.273896291131825009e-01,9.994795924938451037e-01
7.354657271073161695e-01,9.994875567538868966e-01
7.435418251014498381e-01,9.994941557122071218e-01
7.516179230955826185e-01,9.995023475225357501e-01
7.596940210897162871e-01,9.995212341963489733e-01
7.677701190838499556e-01,9.995305637581122227e-01
7.758462170779836242e-01,9.995337494621289176e-01
7.839223150721172928e-01,9.995383004678670691e-01
7.919984130662500732e-01,9.995442167753266771e-01
8.000745110603837418e-01,9.995489953313517750e-01
8.081506090545174104e-01,9.995560493902457821e-01
8.162267070486510789e-01,9.995687922063125619e-01
8.243028050427847475e-01,9.995751636143459518e-01
8.323789030369175279e-01,9.995838105252483619e-01
8.404550010310511965e-01,9.995908645841424800e-01
8.485310990251848651e-01,9.996004216961925648e-01
8.566071970193185336e-01,9.996061104533652264e-01
8.646832950134513140e-01,9.996170328671367677e-01
8.727593930075849826e-01,9.996236318254569930e-01
8.808354910017186512e-01,9.996288654820557618e-01
8.889115889958523198e-01,9.996350093398022052e-01
8.969876869899859884e-01,9.996438838009915617e-01
9.050637849841187688e-01,9.996589021199273617e-01
9.131398829782524373e-01,9.996661837291083152e-01
9.212159809723861059e-01,9.996755132908715646e-01
9.292920789665197745e-01,9.996837051012001929e-01
9.373681769606525549e-01,9.996946275149717343e-01
9.454442749547862235e-01,9.997023642247264696e-01
9.535203729489198921e-01,9.997123764373504473e-01
9.615964709430535606e-01,9.997228437505480958e-01
9.696725689371872292e-01,9.997321733123112342e-01
9.777486669313200096e-01,9.997415028740744836e-01
9.858247649254536782e-01,9.997485569329684907e-01
9.939008629195873468e-01,9.997547007907149341e-01
1.001976960913721015e+00,9.997656232044864755e-01
1.010053058907853796e+00,9.997729048136675400e-01
1.018129156901987464e+00,9.997824619257176249e-01
1.026205254896121133e+00,9.997931567892022198e-01
1.034281352890254801e+00,9.998015761498177945e-01
1.042357450884388470e+00,9.998115883624416611e-01
1.050433548878521250e+00,9.998177322201881045e-01
1.058509646872654919e+00,9.998341158408453611e-01
1.066585744866788588e+00,9.998418525506000964e-01
1.074661842860922256e+00,9.998482239586334863e-01
1.082737940855055037e+00,9.998555055678144399e-01
1.090814038849188705e+00,9.998630147272823399e-01
1.098890136843322374e+00,9.998712065376109681e-01
1.106966234837456042e+00,9.998796258982265428e-01
1.115042332831589711e+00,9.998859973062598216e-01
1.123118430825722491e+00,9.998925962645801579e-01
1.131194528819856160e+00,9.998985125720396550e-01
1.139270626813989828e+00,9.999071594829420651e-01
1.147346724808123497e+00,9.999128482401147267e-01
1.155422822802256277e+00,9.999201298492956802e-01
1.163498920796389946e+00,9.999276390087635802e-01
1.171575018790523615e+00,9.999337828665100236e-01
1.179651116784657283e+00,9.999447052802815650e-01
1.187727214778790952e+00,9.999501664871672801e-01
1.195803312772923732e+00,9.999558552443399417e-01
1.203879410767057401e+00,9.999608613506517640e-01
1.211955508761191069e+00,9.999667776581113721e-01
1.220031606755324738e+00,9.999699633621280670e-01
1.228107704749457518e+00,9.999731490661447619e-01
1.236183802743591187e+00,9.999792929238912054e-01
1.244259900737724855e+00,9.999822510776210649e-01
1.252335998731858524e+00,9.999849816810639780e-01
1.260412096725992193e+00,9.999874847342199446e-01
1.268488194720124973e+00,9.999890775862283476e-01
1.276564292714258642e+00,9.999911255388105324e-01
1.284640390708392310e+00,9.999922632902450426e-01
1.292716488702525979e+00,9.999940836925403920e-01
1.300792586696658759e+00,9.999952214439749021e-01
1.308868684690792428e+00,9.999961316451225768e-01
1.316944782684926096e+00,9.999968142959833051e-01
1.325020880679059765e+00,9.999979520474178152e-01
1.333096978673193433e+00,9.999986346982785435e-01
1.341173076667326214e+00,9.999986346982785435e-01
1.349249174661459882e+00,9.999986346982785435e-01
1.357325272655593551e+00,9.999990897988523253e-01
1.365401370649727220e+00,9.999990897988523253e-01
1.373477468643860000e+00,9.999990897988523253e-01
1.381553566637993669e+00,9.999990897988523253e-01
1.389629664632127337e+00,9.999990897988523253e-01
1.397705762626261006e+00,9.999990897988523253e-01
1.405781860620394674e+00,9.999990897988523253e-01
1.413857958614527455e+00,9.999990897988523253e-01
1.421934056608661123e+00,9.999990897988523253e-01
1.430010154602794792e+00,9.999990897988523253e-01
1.438086252596928460e+00,9.999990897988523253e-01
1.446162350591062129e+00,9.999990897988523253e-01
1.454238448585194909e+00,9.999990897988523253e-01
1.462314546579328578e+00,9.999990897988523253e-01
1.470390644573462247e+00,9.999990897988523253e-01
1.478466742567595915e+00,9.999990897988523253e-01
1.486542840561728696e+00,9.999990897988523253e-01
1.494618938555862364e+00,9.999990897988523253e-01
1.502695036549996033e+00,9.999990897988523253e-01
1.510771134544129701e+00,9.999990897988523253e-01
1.518847232538263370e+00,9.999990897988523253e-01
1.526923330532396150e+00,9.999990897988523253e-01
1.534999428526529819e+00,9.999990897988523253e-01
1.543075526520663487e+00,9.999990897988523253e-01
1.551151624514797156e+00,9.999990897988523253e-01
1.559227722508929936e+00,9.999990897988523253e-01
1.567303820503063605e+00,9.999990897988523253e-01
1.575379918497197274e+00,9.999990897988523253e-01
1.583456016491330942e+00,9.999990897988523253e-01
1.591532114485464611e+00,9.999990897988523253e-01
1.599608212479597391e+00,9.999990897988523253e-01
1.607684310473731060e+00,9.999990897988523253e-01
1.615760408467864728e+00,9.999990897988523253e-01
1.623836506461998397e+00,9.999990897988523253e-01
1.631912604456131177e+00,9.999990897988523253e-01
1.639988702450264846e+00,9.999990897988523253e-01
1.648064800444398514e+00,9.999990897988523253e-01
1.656140898438532183e+00,9.999990897988523253e-01
1.664216996432665852e+00,9.999990897988523253e-01
1.672293094426798632e+00,9.999993173491392717e-01
1.680369192420932301e+00,9.999993173491392717e-01
1.688445290415065969e+00,9.999993173491392717e-01
1.696521388409199638e+00,9.999993173491392717e-01
1.704597486403332418e+00,9.999993173491392717e-01
1.712673584397466087e+00,9.999993173491392717e-01
1.720749682391599755e+00,9.999993173491392717e-01
1.728825780385733424e+00,9.999993173491392717e-01
1.736901878379867092e+00,9.999993173491392717e-01
1.744977976373999873e+00,9.999993173491392717e-01
1.753054074368133541e+00,9.999993173491392717e-01
1.761130172362267210e+00,9.999993173491392717e-01
1.769206270356400879e+00,9.999993173491392717e-01
1.777282368350533659e+00,9.999993173491392717e-01
1.785358466344667328e+00,9.999993173491392717e-01
1.793434564338800996e+00,9.999993173491392717e-01
1.801510662332934665e+00,9.999993173491392717e-01
1.809586760327068333e+00,9.999993173491392717e-01
1.817662858321201114e+00,9.999993173491392717e-01
1.825738956315334782e+00,9.999993173491392717e-01
1.833815054309468451e+00,9.999993173491392717e-01
1.841891152303602119e+00,9.999993173491392717e-01
1.849967250297734900e+00,9.999993173491392717e-01
1.858043348291868568e+00,9.999993173491392717e-01
1.866119446286002237e+00,9.999993173491392717e-01
1.874195544280135906e+00,9.999993173491392717e-01
1.882271642274269574e+00,9.999993173491392717e-01
1.890347740268402355e+00,9.999993173491392717e-01
1.898423838262536023e+00,9.999993173491392717e-01
1.906499936256669692e+00,9.999993173491392717e-01
1.914576034250803360e+00,9.999993173491392717e-01
1.922652132244936141e+00,9.999993173491392717e-01
1.930728230239069809e+00,9.999993173491392717e-01
1.938804328233203478e+00,9.999993173491392717e-01
1.946880426227337146e+00,9.999993173491392717e-01
1.954956524221470815e+00,9.999993173491392717e-01
1.963032622215603595e+00,9.999995448994262182e-01
1.971108720209737264e+00,9.999995448994262182e-01
1.979184818203870933e+00,9.999995448994262182e-01
1.987260916198004601e+00,9.999995448994262182e-01
1.995337014192138270e+00,9.999995448994262182e-01
2.003413112186271050e+00,9.999995448994262182e-01
2.011489210180405607e+00,9.999995448994262182e-01
2.019565308174538387e+00,9.999995448994262182e-01
2.027641406168671168e+00,9.999995448994262182e-01
2.035717504162805724e+00,9.999995448994262182e-01
2.043793602156938505e+00,9.999995448994262182e-01
2.051869700151071285e+00,9.999995448994262182e-01
2.059945798145205842e+00,9.999995448994262182e-01
2.068021896139338622e+00,9.999995448994262182e-01
2.076097994133472291e+00,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_NTP_2packet_flow.csv <==
6.553624400000001016e-01,9.999532995310900230e-01
1.310723880000000063e+00,9.999695017345896497e-01
1.966085320000000136e+00,9.999733140177661239e-01
2.621446760000000431e+00,9.999752201593543610e-01
3.276808200000000504e+00,9.999790324425307242e-01
3.932169640000000577e+00,9.999790324425307242e-01
4.587531080000000649e+00,9.999790324425307242e-01
5.242892520000000722e+00,9.999818916549130243e-01
5.898253960000000795e+00,9.999828447257070874e-01
6.553615400000000868e+00,9.999837977965010394e-01
7.208976840000000941e+00,9.999837977965010394e-01
7.864338280000001014e+00,9.999837977965010394e-01
8.519699720000000198e+00,9.999837977965010394e-01
9.175061160000000271e+00,9.999866570088833395e-01
9.830422600000000344e+00,9.999866570088833395e-01
1.048578404000000042e+01,9.999866570088833395e-01
1.114114548000000049e+01,9.999866570088833395e-01
1.179650692000000056e+01,9.999876100796774026e-01
1.245186836000000064e+01,9.999876100796774026e-01
1.310722980000000071e+01,9.999885631504714656e-01
1.376259124000000078e+01,9.999885631504714656e-01
1.441795268000000085e+01,9.999885631504714656e-01
1.507331412000000093e+01,9.999885631504714656e-01
1.572867556000000100e+01,9.999885631504714656e-01
1.638403700000000285e+01,9.999885631504714656e-01
1.703939844000000292e+01,9.999885631504714656e-01
1.769475988000000299e+01,9.999895162212654176e-01
1.835012132000000307e+01,9.999904692920594806e-01
1.900548276000000314e+01,9.999914223628535437e-01
1.966084420000000321e+01,9.999914223628535437e-01
2.031620564000000329e+01,9.999914223628535437e-01
2.097156708000000336e+01,9.999914223628535437e-01
2.162692852000000343e+01,9.999914223628535437e-01
2.228228996000000350e+01,9.999914223628535437e-01
2.293765140000000358e+01,9.999914223628535437e-01
2.359301284000000365e+01,9.999914223628535437e-01
2.424837428000000372e+01,9.999914223628535437e-01
2.490373572000000379e+01,9.999923754336476067e-01
2.555909716000000387e+01,9.999923754336476067e-01
2.621445860000000394e+01,9.999923754336476067e-01
2.686982004000000401e+01,9.999933285044415587e-01
2.752518148000000409e+01,9.999933285044415587e-01
2.818054292000000416e+01,9.999933285044415587e-01
2.883590436000000423e+01,9.999933285044415587e-01
2.949126580000000430e+01,9.999933285044415587e-01
3.014662724000000438e+01,9.999933285044415587e-01
3.080198868000000445e+01,9.999933285044415587e-01
3.145735012000000452e+01,9.999933285044415587e-01
3.211271156000000104e+01,9.999933285044415587e-01
3.276807300000000112e+01,9.999942815752356218e-01
3.342343444000000119e+01,9.999942815752356218e-01
3.407879588000000126e+01,9.999942815752356218e-01
3.473415732000000133e+01,9.999942815752356218e-01
3.538951876000000141e+01,9.999942815752356218e-01
3.604488020000000148e+01,9.999942815752356218e-01
3.670024164000000155e+01,9.999942815752356218e-01
3.735560308000000163e+01,9.999971407876179219e-01
3.801096452000000170e+01,9.999971407876179219e-01
3.866632596000000177e+01,9.999971407876179219e-01
3.932168740000000184e+01,9.999971407876179219e-01
3.997704884000000192e+01,9.999971407876179219e-01
4.063241028000000199e+01,9.999971407876179219e-01
4.128777172000000206e+01,9.999971407876179219e-01
4.194313316000000214e+01,9.999971407876179219e-01
4.259849460000000221e+01,9.999971407876179219e-01
4.325385604000000228e+01,9.999971407876179219e-01
4.390921748000000235e+01,9.999971407876179219e-01
4.456457892000000243e+01,9.999971407876179219e-01
4.521994036000000250e+01,9.999971407876179219e-01
4.587530180000000257e+01,9.999971407876179219e-01
4.653066324000000265e+01,9.999971407876179219e-01
4.718602468000000272e+01,9.999980938584118739e-01
4.784138612000000279e+01,9.999980938584118739e-01
4.849674756000000286e+01,9.999980938584118739e-01
4.915210900000000294e+01,9.999980938584118739e-01
4.980747044000000301e+01,9.999980938584118739e-01
5.046283188000000308e+01,9.999980938584118739e-01
5.111819332000000315e+01,9.999980938584118739e-01
5.177355476000000323e+01,9.999990469292059370e-01
5.242891620000000330e+01,9.999990469292059370e-01
5.308427764000000337e+01,9.999990469292059370e-01
5.373963908000000345e+01,9.999990469292059370e-01
5.439500052000000352e+01,9.999990469292059370e-01
5.505036196000000359e+01,9.999990469292059370e-01
5.570572340000000366e+01,9.999990469292059370e-01
5.636108484000000374e+01,9.999990469292059370e-01
5.701644628000000381e+01,9.999990469292059370e-01
5.767180772000000388e+01,9.999990469292059370e-01
5.832716916000000396e+01,9.999990469292059370e-01
5.898253060000000403e+01,9.999990469292059370e-01
5.963789204000000410e+01,9.999990469292059370e-01
6.029325348000000417e+01,9.999990469292059370e-01
6.094861492000000425e+01,9.999990469292059370e-01
6.160397636000000432e+01,9.999990469292059370e-01
6.225933780000000439e+01,9.999990469292059370e-01
6.291469924000000447e+01,9.999990469292059370e-01
6.357006068000000454e+01,9.999990469292059370e-01
6.422542212000000461e+01,9.999990469292059370e-01
6.488078355999999758e+01,9.999990469292059370e-01
6.553614500000000476e+01,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_NTP_2packet_flow_log.csv <==
-5.921835191084902306e+00,7.816714955586907543e-01
-5.843670382169804611e+00,7.816714955586907543e-01
-5.765505573254706917e+00,7.816714955586907543e-01
-5.687340764339609223e+00,8.713383020090739173e-01
-5.609175955424510640e+00,8.713383020090739173e-01
-5.531011146509412946e+00,8.713383020090739173e-01
-5.452846337594315251e+00,8.784987228851366403e-01
-5.374681528679217557e+00,8.811911478784650864e-01
-5.296516719764119863e+00,8.828113682284327579e-01
-5.218351910849022168e+00,8.838159048454127253e-01
-5.140187101933924474e+00,8.842266783576692157e-01
-5.062022293018825891e+00,8.844535092066647675e-01
-4.983857484103728197e+00,8.857296709999628037e-01
-4.905692675188630503e+00,8.870849376691709587e-01
-4.827527866273532808e+00,8.896048568487676667e-01
-4.749363057358435114e+00,8.912231710571471011e-01
-4.671198248443337420e+00,8.919999237543374537e-01
-4.593033439528239725e+00,8.924707407266221360e-01
-4.514868630613142031e+00,8.944026152262599672e-01
-4.436703821698044337e+00,8.983835919332097131e-01
-4.358539012782946642e+00,9.341065914376128765e-01
-4.280374203867848060e+00,9.951431512332739038e-01
-4.202209394952750365e+00,9.970159353436777172e-01
-4.124044586037652671e+00,9.974038351568758065e-01
-4.045879777122554977e+00,9.976211352979302838e-01
-3.967714968207457282e+00,9.981634325797724694e-01
-3.889550159292359144e+00,9.985599100301174591e-01
-3.811385350377261449e+00,9.988791887461404562e-01
-3.733220541462163755e+00,9.991975143913695012e-01
-3.655055732547065617e+00,9.994443597270410429e-01
-3.576890923631967922e+00,9.995291830277158729e-01
-3.498726114716870228e+00,9.995606343639211744e-01
-3.420561305801772534e+00,9.995777896382149752e-01
-3.342396496886674839e+00,9.995987571956851392e-01
-3.264231687971576701e+00,9.996149593991847659e-01
-3.186066879056479006e+00,9.996368800274489930e-01
-3.107902070141381312e+00,9.996454576645957824e-01
-3.029737261226283174e+00,9.996578475849191570e-01
-2.951572452311185479e+00,9.996645190804778203e-01
-2.873407643396087785e+00,9.996692844344482465e-01
-2.795242834480990091e+00,9.996702375052423095e-01
-2.717078025565892396e+00,9.996711905760364836e-01
-2.638913216650794258e+00,9.996711905760364836e-01
-2.560748407735696563e+00,9.996740497884186727e-01
-2.482583598820598869e+00,9.996750028592128468e-01
-2.404418789905500731e+00,9.996759559300069098e-01
-2.326253980990403036e+00,9.996759559300069098e-01
-2.248089172075305342e+00,9.996778620715950359e-01
-2.169924363160207648e+00,9.996788151423892099e-01
-2.091759554245109953e+00,9.996797682131832730e-01
-2.013594745330011815e+00,9.996816743547713990e-01
-1.935429936414914565e+00,9.996816743547713990e-01
-1.857265127499815982e+00,9.996816743547713990e-01
-1.779100318584718288e+00,9.996892989211241254e-01
-1.700935509669620593e+00,9.996892989211241254e-01
-1.622770700754522899e+00,9.996892989211241254e-01
-1.544605891839425205e+00,9.996902519919182994e-01
-1.466441082924327510e+00,9.996912050627123625e-01
-1.388276274009229816e+00,9.997055011246238632e-01
-1.310111465094131233e+00,9.997074072662119892e-01
-1.231946656179033539e+00,9.997121726201825265e-01
-1.153781847263935845e+00,9.997150318325648266e-01
-1.075617038348838150e+00,9.997217033281233789e-01
-9.974522294337404560e-01,9.997522015935346174e-01
-9.192874205186427616e-01,9.997750752925929074e-01
-8.411226116035450673e-01,9.997979489916513085e-01
-7.629578026884473729e-01,9.998036674164157978e-01
-6.847929937733496786e-01,9.998131981243568722e-01
-6.066281848582510960e-01,9.998513209561208370e-01
-5.284633759431534017e-01,9.998684762304145268e-01
-4.502985670280557073e-01,9.998799130799438384e-01
-3.721337581129580130e-01,9.999361442567955560e-01
-2.939689491978603186e-01,9.999504403187071677e-01
-2.158041402827626243e-01,9.999532995310893568e-01
-1.376393313676649299e-01,9.999571118142657200e-01
-5.947452245256634740e-02,9.999685486637950316e-01
1.869028646253134696e-02,9.999685486637950316e-01
9.685509537762904131e-02,9.999695017345890946e-01
1.750199042927267357e-01,9.999723609469713947e-01
2.531847132078244300e-01,9.999733140177654578e-01
3.313495221229221244e-01,9.999742670885595208e-01
4.095143310380198187e-01,9.999752201593535839e-01
4.876791399531175131e-01,9.999780793717358840e-01
5.658439488682152074e-01,9.999790324425299470e-01
6.440087577833137900e-01,9.999790324425299470e-01
7.221735666984114843e-01,9.999818916549122472e-01
8.003383756135091787e-01,9.999828447257063102e-01
8.785031845286068730e-01,9.999837977965004843e-01
9.566679934437045674e-01,9.999866570088826734e-01
1.034832802358802262e+00,9.999866570088826734e-01
1.112997611273899956e+00,9.999885631504709105e-01
1.191162420188998539e+00,9.999885631504709105e-01
1.269327229104096233e+00,9.999904692920590366e-01
1.347492038019193927e+00,9.999914223628532106e-01
1.425656846934291622e+00,9.999933285044413367e-01
1.503821655849389316e+00,9.999933285044413367e-01
1.581986464764487010e+00,9.999971407876176999e-01
1.660151273679584705e+00,9.999971407876176999e-01
1.738316082594682399e+00,9.999990469292059370e-01
1.816480891509780315e+00,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_NTP_full_flow.csv <==
1.199999759999999860e+00,9.988229532488070994e-01
2.399998520000000024e+00,9.990908444012831513e-01
3.599997280000000188e+00,9.991971637024220643e-01
4.799996039999999908e+00,9.993302721188086490e-01
5.999994799999999628e+00,9.996592759404433481e-01
7.199993560000000237e+00,9.997128541709385807e-01
8.399992319999999069e+00,9.997254115687108644e-01
9.599991079999998789e+00,9.997446662452950106e-01
1.079998983999999851e+01,9.998074532341566512e-01
1.199998859999999823e+01,9.998618686245033249e-01
1.319998735999999795e+01,9.998869834200480033e-01
1.439998611999999945e+01,9.999020522973748326e-01
1.559998487999999917e+01,9.999112610557412406e-01
1.679998364000000066e+01,9.999204698141075376e-01
1.799998240000000038e+01,9.999271670929194000e-01
1.919998116000000010e+01,9.999338643717312625e-01
2.039997991999999982e+01,9.999388873308402426e-01
2.159997867999999954e+01,9.999397244906917948e-01
2.279997743999999926e+01,9.999413988103946771e-01
2.399997619999999898e+01,9.999413988103946771e-01
2.519997495999999870e+01,9.999439102899492227e-01
2.639997371999999842e+01,9.999464217695037682e-01
2.759997247999999814e+01,9.999480960892067616e-01
2.879997124000000142e+01,9.999497704089096439e-01
2.999997000000000114e+01,9.999522818884641895e-01
3.119996876000000086e+01,9.999547933680187350e-01
3.239996751999999702e+01,9.999623278066821497e-01
3.359996627999999674e+01,9.999656764460880254e-01
3.479996503999999646e+01,9.999656764460880254e-01
3.599996379999999618e+01,9.999665136059395776e-01
3.719996255999999590e+01,9.999698622453455643e-01
3.839996131999999562e+01,9.999723737249001099e-01
3.959996007999999534e+01,9.999723737249001099e-01
4.079995883999999506e+01,9.999765595241575378e-01
4.199995759999999478e+01,9.999765595241575378e-01
4.319995635999999450e+01,9.999765595241575378e-01
4.439995511999999422e+01,9.999765595241575378e-01
4.559995387999999394e+01,9.999765595241575378e-01
4.679995263999999366e+01,9.999765595241575378e-01
4.799995139999999338e+01,9.999773966840090900e-01
4.919995015999999310e+01,9.999782338438606422e-01
5.039994891999999282e+01,9.999782338438606422e-01
5.159994767999999254e+01,9.999799081635636355e-01
5.279994643999999226e+01,9.999799081635636355e-01
5.399994519999999198e+01,9.999799081635636355e-01
5.519994395999999170e+01,9.999799081635636355e-01
5.639994271999999143e+01,9.999799081635636355e-01
5.759994147999999825e+01,9.999799081635636355e-01
5.879994023999999797e+01,9.999807453234151877e-01
5.999993899999999769e+01,9.999807453234151877e-01
6.119993775999999741e+01,9.999807453234151877e-01
6.239993651999999713e+01,9.999807453234151877e-01
6.359993527999999685e+01,9.999807453234151877e-01
6.479993403999999657e+01,9.999815824832667399e-01
6.599993279999999629e+01,9.999832568029696223e-01
6.719993155999999601e+01,9.999832568029696223e-01
6.839993031999999573e+01,9.999832568029696223e-01
6.959992907999999545e+01,9.999832568029696223e-01
7.079992783999999517e+01,9.999840939628211745e-01
7.199992659999999489e+01,9.999840939628211745e-01
7.319992535999999461e+01,9.999849311226727266e-01
7.439992411999999433e+01,9.999849311226727266e-01
7.559992287999999405e+01,9.999849311226727266e-01
7.679992163999999377e+01,9.999857682825242788e-01
7.799992039999999349e+01,9.999857682825242788e-01
7.919991915999999321e+01,9.999857682825242788e-01
8.039991791999999293e+01,9.999857682825242788e-01
8.159991667999999265e+01,9.999874426022272722e-01
8.279991543999999237e+01,9.999874426022272722e-01
8.399991419999999209e+01,9.999874426022272722e-01
8.519991295999999181e+01,9.999874426022272722e-01
8.639991171999999153e+01,9.999874426022272722e-01
8.759991047999999125e+01,9.999874426022272722e-01
8.879990923999999097e+01,9.999891169219302656e-01
8.999990799999999069e+01,9.999891169219302656e-01
9.119990675999999041e+01,9.999891169219302656e-01
9.239990551999999013e+01,9.999891169219302656e-01
9.359990427999998985e+01,9.999891169219302656e-01
9.479990303999998957e+01,9.999907912416332589e-01
9.599990179999998929e+01,9.999916284014848111e-01
9.719990055999998901e+01,9.999924655613363633e-01
9.839989931999998873e+01,9.999933027211879155e-01
9.959989807999998845e+01,9.999933027211879155e-01
1.007998968399999882e+02,9.999933027211879155e-01
1.019998955999999879e+02,9.999933027211879155e-01
1.031998943599999876e+02,9.999933027211879155e-01
1.043998931199999873e+02,9.999933027211879155e-01
1.055998918799999871e+02,9.999941398810394677e-01
1.067998906399999868e+02,9.999949770408910199e-01
1.079998893999999865e+02,9.999949770408910199e-01
1.091998881599999862e+02,9.999949770408910199e-01
1.103998869199999859e+02,9.999949770408910199e-01
1.115998856799999857e+02,9.999949770408910199e-01
1.127998844399999854e+02,9.999958142007425721e-01
1.139998831999999851e+02,9.999966513605940133e-01
1.151998819599999990e+02,9.999983256802970066e-01
1.163998807199999987e+02,9.999983256802970066e-01
1.175998794799999985e+02,9.999983256802970066e-01
1.187998782399999982e+02,9.999983256802970066e-01
1.199998769999999979e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_NTP_full_flow_log.csv <==
-5.919208191991044643e+00,3.479906070664669226e-02
-5.838416383982089286e+00,3.479906070664669226e-02
-5.757624575973133041e+00,3.479906070664669226e-02
-5.676832767964177684e+00,4.139002021741048504e-02
-5.596040959955222327e+00,4.139002021741048504e-02
-5.515249151946266970e+00,4.604379183183140989e-02
-5.434457343937311613e+00,4.604379183183140989e-02
-5.353665535928355368e+00,4.864652181010709064e-02
-5.272873727919400011e+00,5.134719949100687020e-02
-5.192081919910444654e+00,5.326764419031997794e-02
-5.111290111901489297e+00,5.489005998250341689e-02
-5.030498303892533940e+00,5.707839583429264591e-02
-4.949706495883577695e+00,5.827469726206876283e-02
-4.868914687874622338e+00,5.875104121756534459e-02
-4.788122879865666981e+00,5.922068789425002922e-02
-4.707331071856711624e+00,5.946346425118150675e-02
-4.626539263847755379e+00,5.988622997618286287e-02
-4.545747455838800022e+00,6.037847996885771507e-02
-4.464955647829844665e+00,6.090170487603761840e-02
-4.384163839820889308e+00,6.226460111425982658e-02
-4.303372031811933951e+00,7.098110948795124941e-02
-4.222580223802978594e+00,8.715754929825086927e-02
-4.141788415794022349e+00,9.223324947782161887e-02
-4.060996607785066992e+00,9.464761848951257217e-02
-3.980204799776111635e+00,1.076729886188119295e-01
-3.899412991767155834e+00,1.188247950004814313e-01
-3.818621183758200477e+00,1.297380108244769736e-01
-3.737829375749245120e+00,1.468830445829480136e-01
-3.657037567740289319e+00,1.738211742841236918e-01
-3.576245759731333962e+00,2.047592537557084424e-01
-3.495453951722378161e+00,2.344181529742196124e-01
-3.414662143713422804e+00,2.654491571893194957e-01
-3.333870335704467447e+00,3.100480111174829245e-01
-3.253078527695511646e+00,3.516473212977651031e-01
-3.172286719686556289e+00,3.928866527419078158e-01
-3.091494911677600488e+00,4.388316597112634221e-01
-3.010703103668645131e+00,4.925630904593076842e-01
-2.929911295659689774e+00,5.474079438098308215e-01
-2.849119487650733973e+00,5.892985856184307369e-01
-2.768327679641778616e+00,6.233266221018571862e-01
-2.687535871632822815e+00,6.547008618560669069e-01
-2.606744063623867458e+00,6.807390447168932823e-01
-2.525952255614912101e+00,7.025336642905277706e-01
-2.445160447605956300e+00,7.249042498419858704e-01
-2.364368639597000943e+00,7.553308246443114493e-01
-2.283576831588045142e+00,7.845016596694052158e-01
-2.202785023579089785e+00,8.146067650887595102e-01
-2.121993215570133984e+00,8.394126486481956473e-01
-2.041201407561178627e+00,8.583801794033557586e-01
-1.960409599552223270e+00,8.756742276153917093e-01
-1.879617791543267913e+00,8.969749228766484839e-01
-1.798825983534311668e+00,9.173354876246841982e-01
-1.718034175525356311e+00,9.363005069002897640e-01
-1.637242367516400954e+00,9.531918812237599736e-01
-1.556450559507445597e+00,9.652143338509768800e-01
-1.475658751498490240e+00,9.728107223433775097e-01
-1.394866943489533995e+00,9.795523706274090747e-01
-1.314075135480578638e+00,9.828725465984098353e-01
-1.233283327471623281e+00,9.854309071045567192e-01
-1.152491519462667924e+00,9.872433581830278859e-01
-1.071699711453712567e+00,9.896426583173921765e-01
-9.909079034447563217e-01,9.916409588828936084e-01
-9.101160954358009647e-01,9.929050702586402766e-01
-8.293242874268456077e-01,9.938703155674057932e-01
-7.485324794178902508e-01,9.947610536493888267e-01
-6.677406714089348938e-01,9.956534660510748536e-01
-5.869488633999786487e-01,9.962813359396908153e-01
-5.061570553910232917e-01,9.968296756424153138e-01
-4.253652473820679347e-01,9.974474996128133153e-01
-3.445734393731125778e-01,9.979188206092008961e-01
-2.637816313641572208e-01,9.982126637170730676e-01
-1.829898233552009756e-01,9.983943274048460159e-01
-1.021980153462456187e-01,9.985952457692031103e-01
-2.140620733729026171e-02,9.987015650703421343e-01
5.938560067166509526e-02,9.987995127729661915e-01
1.401774086806204522e-01,9.988807172785606481e-01
2.209692166895766974e-01,9.989954081782144168e-01
3.017610246985320543e-01,9.990481492488582083e-01
3.825528327074874113e-01,9.990925187209870328e-01
4.633446407164427683e-01,9.991402368325217331e-01
5.441364487253981252e-01,9.991871177842051033e-01
6.249282567343543704e-01,9.992390216949974535e-01
7.057200647433097274e-01,9.994658920147506675e-01
7.865118727522650843e-01,9.996751819776226178e-01
8.673036807612204413e-01,9.997145284906425733e-01
9.480954887701757983e-01,9.997312716876722849e-01
1.028887296779132043e+00,9.997990816356427946e-01
1.109679104788087400e+00,9.998819604609400225e-01
1.190470912797042757e+00,9.999112610557421288e-01
1.271262720805998114e+00,9.999296785724749448e-01
1.352054528814953471e+00,9.999413988103957873e-01
1.432846336823909716e+00,9.999480960892077608e-01
1.513638144832865073e+00,9.999640021263859202e-01
1.594429952841820430e+00,9.999723737249007760e-01
1.675221760850775787e+00,9.999773966840096451e-01
1.756013568859732032e+00,9.999799081635641906e-01
1.836805376868687389e+00,9.999832568029700663e-01
1.917597184877642746e+00,9.999874426022276053e-01
1.998388992886598103e+00,9.999933027211880265e-01
2.079180800895552572e+00,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_NetBIOS_2packet_flow.csv <==
1.010101010101010100e-04,9.999035752276997924e-01
2.020202020202020200e-04,9.999820781095877242e-01
3.030303030303030300e-04,9.999979806226388934e-01
4.040404040404040401e-04,9.999979806226388934e-01
5.050505050505050501e-04,9.999979806226388934e-01
6.060606060606060601e-04,9.999982330434808997e-01
7.070707070707070701e-04,9.999989903060071406e-01
8.080808080808080801e-04,9.999994951476912641e-01
9.090909090909090901e-04,9.999994951476912641e-01
1.010101010101010100e-03,9.999994951476912641e-01
1.111111111111111110e-03,9.999994951476912641e-01
1.212121212121212120e-03,9.999994951476912641e-01
1.313131313131313130e-03,9.999994951476912641e-01
1.414141414141414140e-03,9.999994951476912641e-01
1.515151515151515150e-03,9.999997475685332704e-01
1.616161616161616160e-03,9.999997475685332704e-01
1.717171717171717170e-03,9.999997475685332704e-01
1.818181818181818180e-03,9.999997475685332704e-01
1.919191919191919190e-03,9.999997475685332704e-01
2.020202020202020200e-03,9.999997475685332704e-01
2.121212121212120993e-03,9.999997475685332704e-01
2.222222222222222220e-03,9.999997475685332704e-01
2.323232323232323447e-03,9.999999999893752767e-01
2.424242424242424240e-03,9.999999999893752767e-01
2.525252525252525033e-03,9.999999999893752767e-01
2.626262626262626260e-03,9.999999999893752767e-01
2.727272727272727487e-03,9.999999999893752767e-01
2.828282828282828280e-03,9.999999999893752767e-01
2.929292929292929074e-03,9.999999999893752767e-01
3.030303030303030300e-03,9.999999999893752767e-01
3.131313131313131527e-03,9.999999999893752767e-01
3.232323232323232320e-03,9.999999999893752767e-01
3.333333333333333114e-03,9.999999999893752767e-01
3.434343434343434340e-03,9.999999999893752767e-01
3.535353535353535567e-03,9.999999999893752767e-01
3.636363636363636360e-03,9.999999999893752767e-01
3.737373737373737154e-03,9.999999999893752767e-01
3.838383838383838381e-03,9.999999999893752767e-01
3.939393939393939607e-03,9.999999999893752767e-01
4.040404040404040401e-03,9.999999999893752767e-01
4.141414141414141194e-03,9.999999999893752767e-01
4.242424242424241987e-03,9.999999999893752767e-01
4.343434343434343647e-03,9.999999999893752767e-01
4.444444444444444441e-03,9.999999999893752767e-01
4.545454545454545234e-03,9.999999999893752767e-01
4.646464646464646894e-03,9.999999999893752767e-01
4.747474747474747687e-03,9.999999999893752767e-01
4.848484848484848481e-03,9.999999999893752767e-01
4.949494949494949274e-03,9.999999999893752767e-01
5.050505050505050067e-03,9.999999999893752767e-01
5.151515151515151728e-03,9.999999999893752767e-01
5.252525252525252521e-03,9.999999999893752767e-01
5.353535353535353314e-03,9.999999999893752767e-01
5.454545454545454974e-03,9.999999999893752767e-01
5.555555555555555768e-03,9.999999999893752767e-01
5.656565656565656561e-03,9.999999999893752767e-01
5.757575757575757354e-03,9.999999999893752767e-01
5.858585858585858147e-03,9.999999999893752767e-01
5.959595959595959808e-03,9.999999999893752767e-01
6.060606060606060601e-03,9.999999999893752767e-01
6.161616161616161394e-03,9.999999999893752767e-01
6.262626262626263055e-03,9.999999999893752767e-01
6.363636363636363848e-03,9.999999999893752767e-01
6.464646464646464641e-03,9.999999999893752767e-01
6.565656565656565434e-03,9.999999999893752767e-01
6.666666666666666227e-03,9.999999999893752767e-01
6.767676767676767888e-03,9.999999999893752767e-01
6.868686868686868681e-03,9.999999999893752767e-01
6.969696969696969474e-03,9.999999999893752767e-01
7.070707070707071135e-03,9.999999999893752767e-01
7.171717171717171928e-03,9.999999999893752767e-01
7.272727272727272721e-03,9.999999999893752767e-01
7.373737373737373514e-03,9.999999999893752767e-01
7.474747474747474307e-03,9.999999999893752767e-01
7.575757575757575968e-03,9.999999999893752767e-01
7.676767676767676761e-03,9.999999999893752767e-01
7.777777777777777554e-03,9.999999999893752767e-01
7.878787878787879215e-03,9.999999999893752767e-01
7.979797979797979141e-03,9.999999999893752767e-01
8.080808080808080801e-03,9.999999999893752767e-01
8.181818181818182462e-03,9.999999999893752767e-01
8.282828282828282387e-03,9.999999999893752767e-01
8.383838383838384048e-03,9.999999999893752767e-01
8.484848484848483974e-03,9.999999999893752767e-01
8.585858585858585634e-03,9.999999999893752767e-01
8.686868686868687295e-03,9.999999999893752767e-01
8.787878787878787221e-03,9.999999999893752767e-01
8.888888888888888881e-03,9.999999999893752767e-01
8.989898989898990542e-03,9.999999999893752767e-01
9.090909090909090468e-03,9.999999999893752767e-01
9.191919191919192128e-03,9.999999999893752767e-01
9.292929292929293789e-03,9.999999999893752767e-01
9.393939393939393714e-03,9.999999999893752767e-01
9.494949494949495375e-03,9.999999999893752767e-01
9.595959595959595301e-03,9.999999999893752767e-01
9.696969696969696961e-03,9.999999999893752767e-01
9.797979797979798622e-03,9.999999999893752767e-01
9.898989898989898548e-03,9.999999999893752767e-01
1.000000000000000021e-02,9.999999999893752767e-01
1.200000000000000000e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_NetBIOS_2packet_flow_log.csv <==
-5.993932223755991551e+00,7.654593193608346668e-01
-5.987864447511983101e+00,7.654593193608346668e-01
-5.981796671267974652e+00,7.654593193608346668e-01
-5.975728895023966203e+00,7.654593193608346668e-01
-5.969661118779958642e+00,7.654593193608346668e-01
-5.963593342535950192e+00,7.654593193608346668e-01
-5.957525566291941743e+00,7.654593193608346668e-01
-5.951457790047933294e+00,7.654593193608346668e-01
-5.945390013803924845e+00,7.654593193608346668e-01
-5.939322237559916395e+00,7.654593193608346668e-01
-5.933254461315907946e+00,7.654593193608346668e-01
-5.927186685071899497e+00,7.654593193608346668e-01
-5.921118908827891048e+00,7.654593193608346668e-01
-5.915051132583882598e+00,7.654593193608346668e-01
-5.908983356339875037e+00,7.654593193608346668e-01
-5.902915580095866588e+00,7.654593193608346668e-01
-5.896847803851858139e+00,7.654593193608346668e-01
-5.890780027607849689e+00,7.654593193608346668e-01
-5.884712251363841240e+00,7.654593193608346668e-01
-5.878644475119832791e+00,7.654593193608346668e-01
-5.872576698875824341e+00,7.654593193608346668e-01
-5.866508922631815892e+00,7.654593193608346668e-01
-5.860441146387807443e+00,7.654593193608346668e-01
-5.854373370143799882e+00,7.654593193608346668e-01
-5.848305593899791432e+00,7.654593193608346668e-01
-5.842237817655782983e+00,7.654593193608346668e-01
-5.836170041411774534e+00,7.654593193608346668e-01
-5.830102265167766085e+00,7.654593193608346668e-01
-5.824034488923757635e+00,7.654593193608346668e-01
-5.817966712679749186e+00,7.654593193608346668e-01
-5.811898936435740737e+00,7.654593193608346668e-01
-5.805831160191732288e+00,7.654593193608346668e-01
-5.799763383947723838e+00,7.654593193608346668e-01
-5.793695607703716277e+00,7.654593193608346668e-01
-5.787627831459707828e+00,7.654593193608346668e-01
-5.781560055215699379e+00,7.654593193608346668e-01
-5.775492278971690929e+00,7.654593193608346668e-01
-5.769424502727682480e+00,7.654593193608346668e-01
-5.763356726483674031e+00,7.654593193608346668e-01
-5.757288950239665581e+00,7.654593193608346668e-01
-5.751221173995657132e+00,7.654593193608346668e-01
-5.745153397751648683e+00,7.654593193608346668e-01
-5.739085621507641122e+00,7.654593193608346668e-01
-5.733017845263632672e+00,7.654593193608346668e-01
-5.726950069019624223e+00,7.654593193608346668e-01
-5.720882292775615774e+00,7.654593193608346668e-01
-5.714814516531607325e+00,7.654593193608346668e-01
-5.708746740287598875e+00,7.654593193608346668e-01
-5.702678964043590426e+00,7.654593193608346668e-01
-5.696611187799581977e+00,8.606578811859957323e-01
-5.690543411555573527e+00,8.606578811859957323e-01
-5.684475635311565966e+00,8.606578811859957323e-01
-5.678407859067557517e+00,8.606578811859957323e-01
-5.672340082823549068e+00,8.606578811859957323e-01
-5.666272306579540619e+00,8.606578811859957323e-01
-5.660204530335532169e+00,8.606578811859957323e-01
-5.654136754091523720e+00,8.606578811859957323e-01
-5.648068977847515271e+00,8.606578811859957323e-01
-5.642001201603506821e+00,8.606578811859957323e-01
-5.635933425359498372e+00,8.606578811859957323e-01
-5.629865649115489923e+00,8.606578811859957323e-01
-5.623797872871482362e+00,8.606578811859957323e-01
-5.617730096627473912e+00,8.606578811859957323e-01
-5.611662320383465463e+00,8.606578811859957323e-01
-5.605594544139457014e+00,8.606578811859957323e-01
-5.599526767895448565e+00,8.606578811859957323e-01
-5.593458991651440115e+00,8.606578811859957323e-01
-5.587391215407431666e+00,8.606578811859957323e-01
-5.581323439163423217e+00,8.606578811859957323e-01
-5.575255662919414767e+00,8.606578811859957323e-01
-5.569187886675406318e+00,8.606578811859957323e-01
-5.563120110431398757e+00,8.606578811859957323e-01
-5.557052334187390308e+00,8.606578811859957323e-01
-5.550984557943381859e+00,8.606578811859957323e-01
-5.544916781699373409e+00,8.606578811859957323e-01
-5.538849005455364960e+00,8.606578811859957323e-01
-5.532781229211356511e+00,8.606578811859957323e-01
-5.526713452967348061e+00,8.606578811859957323e-01
-5.520645676723339612e+00,8.639198745585177086e-01
-5.514577900479331163e+00,8.639198745585177086e-01
-5.508510124235323602e+00,8.639198745585177086e-01
-5.502442347991315152e+00,8.639198745585177086e-01
-5.496374571747306703e+00,8.639198745585177086e-01
-5.490306795503298254e+00,8.639198745585177086e-01
-5.484239019259289805e+00,8.639198745585177086e-01
-5.478171243015281355e+00,8.639198745585177086e-01
-5.472103466771272906e+00,8.639198745585177086e-01
-5.466035690527264457e+00,8.639198745585177086e-01
-5.459967914283256007e+00,8.639198745585177086e-01
-5.453900138039248446e+00,8.639198745585177086e-01
-5.447832361795239997e+00,8.639198745585177086e-01
-5.441764585551231548e+00,8.639198745585177086e-01
-5.435696809307223099e+00,8.639198745585177086e-01
-5.429629033063214649e+00,8.639198745585177086e-01
-5.423561256819206200e+00,8.639198745585177086e-01
-5.417493480575197751e+00,8.639198745585177086e-01
-5.411425704331189301e+00,8.639198745585177086e-01
-5.405357928087180852e+00,8.639198745585177086e-01
-5.399290151843173291e+00,8.639198745585177086e-01
-5.393222375599163954e+00,8.641904662860843134e-01
-5.387154599355156392e+00,8.641904662860843134e-01
-5.381086823111147943e+00,8.641904662860843134e-01
-5.375019046867139494e+00,8.641904662860843134e-01
-5.368951270623131045e+00,8.641904662860843134e-01
-5.362883494379122595e+00,8.641904662860843134e-01
-5.356815718135114146e+00,8.641904662860843134e-01
-5.350747941891105697e+00,8.641904662860843134e-01
-5.344680165647097247e+00,8.641904662860843134e-01
-5.338612389403088798e+00,8.641904662860843134e-01
-5.332544613159081237e+00,8.641904662860843134e-01
-5.326476836915072788e+00,8.641904662860843134e-01
-5.320409060671064339e+00,8.641904662860843134e-01
-5.314341284427055889e+00,8.641904662860843134e-01
-5.308273508183047440e+00,8.641904662860843134e-01
-5.302205731939038991e+00,8.641904662860843134e-01
-5.296137955695030541e+00,8.647758228310722384e-01
-5.290070179451022092e+00,8.647758228310722384e-01
-5.284002403207013643e+00,8.647758228310722384e-01
-5.277934626963006082e+00,8.647758228310722384e-01
-5.271866850718997632e+00,8.647758228310722384e-01
-5.265799074474989183e+00,8.647758228310722384e-01
-5.259731298230980734e+00,8.647758228310722384e-01
-5.253663521986972285e+00,8.647758228310722384e-01
-5.247595745742963835e+00,8.647758228310722384e-01
-5.241527969498955386e+00,8.647758228310722384e-01
-5.235460193254946937e+00,8.647758228310722384e-01
-5.229392417010938487e+00,8.647758228310722384e-01
-5.223324640766930926e+00,8.647758228310722384e-01
-5.217256864522922477e+00,8.651771669046085522e-01
-5.211189088278914028e+00,8.651771669046085522e-01
-5.205121312034905579e+00,8.651771669046085522e-01
-5.199053535790897129e+00,8.651771669046085522e-01
-5.192985759546888680e+00,8.651771669046085522e-01
-5.186917983302880231e+00,8.651771669046085522e-01
-5.180850207058871781e+00,8.651771669046085522e-01
-5.174782430814863332e+00,8.651771669046085522e-01
-5.168714654570855771e+00,8.651771669046085522e-01
-5.162646878326846434e+00,8.651771669046085522e-01
-5.156579102082838872e+00,8.651771669046085522e-01
-5.150511325838830423e+00,8.653268505748016315e-01
-5.144443549594821974e+00,8.653268505748016315e-01
-5.138375773350813525e+00,8.653268505748016315e-01
-5.132307997106805075e+00,8.653268505748016315e-01
-5.126240220862796626e+00,8.653268505748016315e-01
-5.120172444618788177e+00,8.653268505748016315e-01
-5.114104668374779727e+00,8.653268505748016315e-01
-5.108036892130771278e+00,8.653268505748016315e-01
-5.101969115886763717e+00,8.653268505748016315e-01
-5.095901339642755268e+00,8.653753147648136634e-01
-5.089833563398746819e+00,8.653753147648136634e-01
-5.083765787154738369e+00,8.653753147648136634e-01
-5.077698010910729920e+00,8.653753147648136634e-01
-5.071630234666721471e+00,8.653753147648136634e-01
-5.065562458422713021e+00,8.653753147648136634e-01
-5.059494682178704572e+00,8.653753147648136634e-01
-5.053426905934696123e+00,8.653753147648136634e-01
-5.047359129690688562e+00,8.653753147648136634e-01
-5.041291353446680112e+00,8.653856638887225117e-01
-5.035223577202671663e+00,8.653856638887225117e-01
-5.029155800958663214e+00,8.653856638887225117e-01
-5.023088024714654765e+00,8.653856638887225117e-01
-5.017020248470646315e+00,8.653856638887225117e-01
-5.010952472226637866e+00,8.653856638887225117e-01
-5.004884695982629417e+00,8.653856638887225117e-01
-4.998816919738620967e+00,8.653934888360681477e-01
-4.992749143494613406e+00,8.653934888360681477e-01
-4.986681367250604069e+00,8.653934888360681477e-01
-4.980613591006596508e+00,8.653934888360681477e-01
-4.974545814762588058e+00,8.653934888360681477e-01
-4.968478038518579609e+00,8.653934888360681477e-01
-4.962410262274571160e+00,8.653934888360681477e-01
-4.956342486030562711e+00,8.654056048835712112e-01
-4.950274709786554261e+00,8.654056048835712112e-01
-4.944206933542545812e+00,8.654056048835712112e-01
-4.938139157298538251e+00,8.654056048835712112e-01
-4.932071381054528914e+00,8.654056048835712112e-01
-4.926003604810521352e+00,8.654056048835712112e-01
-4.919935828566512903e+00,8.654139346662296228e-01
-4.913868052322504454e+00,8.654139346662296228e-01
-4.907800276078496005e+00,8.654139346662296228e-01
-4.901732499834487555e+00,8.654139346662296228e-01
-4.895664723590479106e+00,8.654139346662296228e-01
-4.889596947346470657e+00,8.654139346662296228e-01
-4.883529171102463096e+00,8.654252934607636893e-01
-4.877461394858453758e+00,8.654252934607636893e-01
-4.871393618614446197e+00,8.654252934607636893e-01
-4.865325842370437748e+00,8.654252934607636893e-01
-4.859258066126429298e+00,8.654252934607636893e-01
-4.853190289882420849e+00,8.654391764318609681e-01
-4.847122513638412400e+00,8.654391764318609681e-01
-4.841054737394403951e+00,8.654391764318609681e-01
-4.834986961150395501e+00,8.654391764318609681e-01
-4.828919184906387052e+00,8.654391764318609681e-01
-4.822851408662378603e+00,8.654623988562415438e-01
-4.816783632418371042e+00,8.654623988562415438e-01
-4.810715856174362592e+00,8.654623988562415438e-01
-4.804648079930354143e+00,8.654623988562415438e-01
-4.798580303686345694e+00,8.654623988562415438e-01
-4.792512527442337245e+00,8.654752721567136042e-01
-4.786444751198328795e+00,8.654752721567136042e-01
-4.780376974954320346e+00,8.654752721567136042e-01
-4.774309198710311897e+00,8.654752721567136042e-01
-4.768241422466303447e+00,8.654815825981214683e-01
-4.762173646222295886e+00,8.654815825981214683e-01
-4.756105869978286549e+00,8.654815825981214683e-01
-4.750038093734278988e+00,8.654815825981214683e-01
-4.743970317490270538e+00,8.654883978748418860e-01
-4.737902541246262089e+00,8.654883978748418860e-01
-4.731834765002253640e+00,8.654883978748418860e-01
-4.725766988758245191e+00,8.654883978748418860e-01
-4.719699212514236741e+00,8.655005139223449495e-01
-4.713631436270228292e+00,8.655005139223449495e-01
-4.707563660026220731e+00,8.655005139223449495e-01
-4.701495883782211394e+00,8.655005139223449495e-01
-4.695428107538203832e+00,8.655169210700053295e-01
-4.689360331294195383e+00,8.655169210700053295e-01
-4.683292555050186934e+00,8.655169210700053295e-01
-4.677224778806178485e+00,8.655257556879762948e-01
-4.671157002562170035e+00,8.655257556879762948e-01
-4.665089226318161586e+00,8.655257556879762948e-01
-4.659021450074153137e+00,8.655257556879762948e-01
-4.652953673830145576e+00,8.655328233823530448e-01
-4.646885897586136238e+00,8.655328233823530448e-01
-4.640818121342128677e+00,8.655328233823530448e-01
-4.634750345098120228e+00,8.655403959120424595e-01
-4.628682568854111778e+00,8.655403959120424595e-01
-4.622614792610103329e+00,8.655403959120424595e-01
-4.616547016366094880e+00,8.655489781123570925e-01
-4.610479240122086431e+00,8.655489781123570925e-01
-4.604411463878077981e+00,8.655489781123570925e-01
-4.598343687634069532e+00,8.655537740478270736e-01
-4.592275911390061083e+00,8.655537740478270736e-01
-4.586208135146053522e+00,8.655537740478270736e-01
-4.580140358902045072e+00,8.655593272362659407e-01
-4.574072582658036623e+00,8.655593272362659407e-01
-4.568004806414028174e+00,8.655658900953301371e-01
-4.561937030170019725e+00,8.655658900953301371e-01
-4.555869253926011275e+00,8.655658900953301371e-01
-4.549801477682002826e+00,8.655790158134584189e-01
-4.543733701437994377e+00,8.655790158134584189e-01
-4.537665925193985927e+00,8.655790158134584189e-01
-4.531598148949978366e+00,8.656110728558100709e-01
-4.525530372705969917e+00,8.656110728558100709e-01
-4.519462596461961468e+00,8.656741772698880455e-01
-4.513394820217953018e+00,8.656741772698880455e-01
-4.507327043973944569e+00,8.657673193850672355e-01
-4.501259267729936120e+00,8.657673193850672355e-01
-4.495191491485927671e+00,8.657673193850672355e-01
-4.489123715241919221e+00,8.658960523897863970e-01
-4.483055938997910772e+00,8.658960523897863970e-01
-4.476988162753903211e+00,8.659760687868374163e-01
-4.470920386509893873e+00,8.659760687868374163e-01
-4.464852610265886312e+00,8.660204942943484641e-01
-4.458784834021877863e+00,8.660204942943484641e-01
-4.452717057777869414e+00,8.660520465013874514e-01
-4.446649281533860965e+00,8.660520465013874514e-01
-4.440581505289852515e+00,8.660654246371720655e-01
-4.434513729045844066e+00,8.660654246371720655e-01
-4.428445952801835617e+00,8.660755213434245814e-01
-4.422378176557828056e+00,8.660755213434245814e-01
-4.416310400313818718e+00,8.661022776149936986e-01
-4.410242624069811157e+00,8.661022776149936986e-01
-4.404174847825802708e+00,8.661414023517221006e-01
-4.398107071581794258e+00,8.661414023517221006e-01
-4.392039295337785809e+00,8.661787601648562873e-01
-4.385971519093777360e+00,8.662289912784623125e-01
-4.379903742849768911e+00,8.662289912784623125e-01
-4.373835966605760461e+00,8.663165802052026354e-01
-4.367768190361752012e+00,8.663165802052026354e-01
-4.361700414117743563e+00,8.665960065507402055e-01
-4.355632637873736002e+00,8.679921286078030596e-01
-4.349564861629727552e+00,8.679921286078030596e-01
-4.343497085385719103e+00,8.749013046963792783e-01
-4.337429309141710654e+00,8.749013046963792783e-01
-4.331361532897702205e+00,8.873641740591358129e-01
-4.325293756653693755e+00,9.130519616890550028e-01
-4.319225980409685306e+00,9.130519616890550028e-01
-4.313158204165676857e+00,9.598557483577677685e-01
-4.307090427921668407e+00,9.839818279480837537e-01
-4.301022651677660846e+00,9.929800125603008842e-01
-4.294954875433652397e+00,9.929800125603008842e-01
-4.288887099189643948e+00,9.975399375215801001e-01
-4.282819322945635498e+00,9.985092213218188517e-01
-4.276751546701627049e+00,9.985092213218188517e-01
-4.270683770457618600e+00,9.986854088459247158e-01
-4.264615994213610151e+00,9.987323585299988649e-01
-4.258548217969601701e+00,9.987608817251620863e-01
-4.252480441725593252e+00,9.987608817251620863e-01
-4.246412665481585691e+00,9.987790557964165705e-01
-4.240344889237576353e+00,9.987944532734516212e-01
-4.234277112993568792e+00,9.988095983328304506e-01
-4.228209336749560343e+00,9.988318110865859190e-01
-4.222141560505551894e+00,9.988318110865859190e-01
-4.216073784261543445e+00,9.988684116467511087e-01
-4.210006008017534995e+00,9.989312636431728620e-01
-4.203938231773526546e+00,9.990269299349151533e-01
-4.197870455529518097e+00,9.991960497646443784e-01
-4.191802679285510536e+00,9.993437140935870211e-01
-4.185734903041501198e+00,9.994383707147040941e-01
-4.179667126797493637e+00,9.995037468876889486e-01
-4.173599350553485188e+00,9.995310079945706194e-01
-4.167531574309476738e+00,9.995310079945706194e-01
-4.161463798065468289e+00,9.995413571184794677e-01
-4.155396021821459840e+00,9.995501917364504330e-01
-4.149328245577451391e+00,9.995575118484835153e-01
-4.143260469333442941e+00,9.995655892134855947e-01
-4.137192693089435380e+00,9.995729093255186770e-01
-4.131124916845426043e+00,9.995860350436469588e-01
-4.125057140601418482e+00,9.995989083441189083e-01
-4.118989364357410032e+00,9.996531781402259176e-01
-4.112921588113401583e+00,9.996895262827348860e-01
-4.106853811869393134e+00,9.997347090432149308e-01
-4.100786035625384685e+00,9.997662612502539181e-01
-4.094718259381376235e+00,9.997867070804150602e-01
-4.088650483137367786e+00,9.998026093927628866e-01
-4.082582706893359337e+00,9.998149778579221714e-01
-4.076514930649350887e+00,9.998225503876115861e-01
-4.070447154405343326e+00,9.998323946762078807e-01
-4.064379378161334877e+00,9.998371906116778618e-01
-4.058311601917326428e+00,9.998412292941788460e-01
-4.052243825673317978e+00,9.998447631413671655e-01
-4.046176049429309529e+00,9.998462776473050484e-01
-4.040108273185301080e+00,9.998518308357440265e-01
-4.034040496941292631e+00,9.998538501769944631e-01
-4.027972720697284181e+00,9.998594033654334412e-01
-4.021904944453275732e+00,9.998695000716859571e-01
-4.015837168209268171e+00,9.998737911718432736e-01
-4.009769391965258833e+00,9.998793443602821407e-01
-4.003701615721251272e+00,9.998861596370026694e-01
-3.997633839477242823e+00,9.998896934841909889e-01
-3.991566063233234374e+00,9.998909555724725395e-01
-3.985498286989225925e+00,9.998929749137230871e-01
-3.979430510745217475e+00,9.998942370020046377e-01
-3.973362734501209026e+00,9.998957515079425207e-01
-3.967294958257201021e+00,9.998965087609115177e-01
-3.961227182013192571e+00,9.998992853551309512e-01
-3.955159405769184122e+00,9.999002950257561695e-01
-3.949091629525175673e+00,9.999023143670067171e-01
-3.943023853281167668e+00,9.999033240376319354e-01
-3.936956077037159218e+00,9.999038288729446000e-01
-3.930888300793150769e+00,9.999055957965387043e-01
-3.924820524549142320e+00,9.999058482141950366e-01
-3.918752748305133871e+00,9.999073627201329195e-01
-3.912684972061125865e+00,9.999088772260708025e-01
-3.906617195817117416e+00,9.999098868966961318e-01
-3.900549419573108967e+00,9.999106441496650177e-01
-3.894481643329100518e+00,9.999114014026340147e-01
-3.888413867085092068e+00,9.999119062379465683e-01
-3.882346090841084063e+00,9.999131683262281189e-01
-3.876278314597075614e+00,9.999136731615407836e-01
-3.870210538353067165e+00,9.999144304145097806e-01
-3.864142762109058715e+00,9.999154400851349989e-01
-3.858074985865050266e+00,9.999161973381038848e-01
-3.852007209621042261e+00,9.999172070087292141e-01
-3.845939433377033811e+00,9.999187215146670971e-01
-3.839871657133025362e+00,9.999197311852923153e-01
-3.833803880889016913e+00,9.999220029441990842e-01
-3.827736104645008908e+00,9.999235174501369672e-01
-3.821668328401000458e+00,9.999255367913875148e-01
-3.815600552156992009e+00,9.999293230562322776e-01
-3.809532775912983560e+00,9.999331093210769295e-01
-3.803464999668975111e+00,9.999356334976400307e-01
-3.797397223424967105e+00,9.999371480035779136e-01
-3.791329447180958656e+00,9.999379052565469106e-01
-3.785261670936950207e+00,9.999391673448284612e-01
-3.779193894692941758e+00,9.999401770154536795e-01
-3.773126118448933308e+00,9.999404294331100118e-01
-3.767058342204925303e+00,9.999411866860790088e-01
-3.760990565960916854e+00,9.999416915213915624e-01
-3.754922789716908405e+00,9.999427011920168917e-01
-3.748855013472899955e+00,9.999437108626421100e-01
-3.742787237228891506e+00,9.999457302038926576e-01
-3.736719460984883501e+00,9.999497688863936418e-01
-3.730651684740875051e+00,9.999525454806130753e-01
-3.724583908496866602e+00,9.999543124042072906e-01
-3.718516132252858153e+00,9.999573414160830565e-01
-3.712448356008850148e+00,9.999596131749898253e-01
-3.706380579764841698e+00,9.999633994398345882e-01
-3.700312803520833249e+00,9.999661760340540217e-01
-3.694245027276824800e+00,9.999694574635861199e-01
-3.688177251032816351e+00,9.999747582343686547e-01
-3.682109474788808345e+00,9.999762727403065377e-01
-3.676041698544799896e+00,9.999790493345259712e-01
-3.669973922300791447e+00,9.999808162581201865e-01
-3.663906146056782998e+00,9.999815735110890724e-01
-3.657838369812774548e+00,9.999820783464017371e-01
-3.651770593568766543e+00,9.999823307640580694e-01
-3.645702817324758094e+00,9.999825831817144017e-01
-3.639635041080749644e+00,9.999830880170269554e-01
-3.633567264836741195e+00,9.999830880170269554e-01
-3.627499488592732746e+00,9.999833404346832877e-01
-3.621431712348724741e+00,9.999840976876522847e-01
-3.615363936104716291e+00,9.999843501053086170e-01
-3.609296159860707842e+00,9.999846025229648383e-01
-3.603228383616699393e+00,9.999846025229648383e-01
-3.597160607372691388e+00,9.999848549406211706e-01
-3.591092831128682938e+00,9.999851073582775030e-01
-3.585025054884674489e+00,9.999851073582775030e-01
-3.578957278640666040e+00,9.999851073582775030e-01
-3.572889502396657591e+00,9.999851073582775030e-01
-3.566821726152649585e+00,9.999851073582775030e-01
-3.560753949908641136e+00,9.999851073582775030e-01
-3.554686173664632687e+00,9.999851073582775030e-01
-3.548618397420624238e+00,9.999851073582775030e-01
-3.542550621176615788e+00,9.999851073582775030e-01
-3.536482844932607783e+00,9.999851073582775030e-01
-3.530415068688599334e+00,9.999853597759338353e-01
-3.524347292444590884e+00,9.999853597759338353e-01
-3.518279516200582435e+00,9.999853597759338353e-01
-3.512211739956573986e+00,9.999853597759338353e-01
-3.506143963712565981e+00,9.999853597759338353e-01
-3.500076187468557531e+00,9.999853597759338353e-01
-3.494008411224549082e+00,9.999853597759338353e-01
-3.487940634980540633e+00,9.999853597759338353e-01
-3.481872858736532628e+00,9.999853597759338353e-01
-3.475805082492524178e+00,9.999853597759338353e-01
-3.469737306248515729e+00,9.999853597759338353e-01
-3.463669530004507280e+00,9.999853597759338353e-01
-3.457601753760498831e+00,9.999853597759338353e-01
-3.451533977516490825e+00,9.999853597759338353e-01
-3.445466201272482376e+00,9.999853597759338353e-01
-3.439398425028473927e+00,9.999853597759338353e-01
-3.433330648784465478e+00,9.999853597759338353e-01
-3.427262872540457028e+00,9.999853597759338353e-01
-3.421195096296449023e+00,9.999853597759338353e-01
-3.415127320052440574e+00,9.999853597759338353e-01
-3.409059543808432124e+00,9.999853597759338353e-01
-3.402991767564423675e+00,9.999853597759338353e-01
-3.396923991320415226e+00,9.999853597759338353e-01
-3.390856215076407221e+00,9.999853597759338353e-01
-3.384788438832398771e+00,9.999853597759338353e-01
-3.378720662588390322e+00,9.999853597759338353e-01
-3.372652886344381873e+00,9.999853597759338353e-01
-3.366585110100373868e+00,9.999853597759338353e-01
-3.360517333856365418e+00,9.999853597759338353e-01
-3.354449557612356969e+00,9.999853597759338353e-01
-3.348381781368348520e+00,9.999853597759338353e-01
-3.342314005124340071e+00,9.999853597759338353e-01
-3.336246228880332065e+00,9.999853597759338353e-01
-3.330178452636323616e+00,9.999853597759338353e-01
-3.324110676392315167e+00,9.999853597759338353e-01
-3.318042900148306718e+00,9.999853597759338353e-01
-3.311975123904298268e+00,9.999853597759338353e-01
-3.305907347660290263e+00,9.999853597759338353e-01
-3.299839571416281814e+00,9.999853597759338353e-01
-3.293771795172273364e+00,9.999853597759338353e-01
-3.287704018928264915e+00,9.999853597759338353e-01
-3.281636242684256466e+00,9.999853597759338353e-01
-3.275568466440248461e+00,9.999853597759338353e-01
-3.269500690196240011e+00,9.999853597759338353e-01
-3.263432913952231562e+00,9.999853597759338353e-01
-3.257365137708223113e+00,9.999853597759338353e-01
-3.251297361464215108e+00,9.999853597759338353e-01
-3.245229585220206658e+00,9.999853597759338353e-01
-3.239161808976198209e+00,9.999853597759338353e-01
-3.233094032732189760e+00,9.999856121935901676e-01
-3.227026256488181311e+00,9.999856121935901676e-01
-3.220958480244173305e+00,9.999856121935901676e-01
-3.214890704000164856e+00,9.999856121935901676e-01
-3.208822927756156407e+00,9.999856121935901676e-01
-3.202755151512147958e+00,9.999856121935901676e-01
-3.196687375268139508e+00,9.999856121935901676e-01
-3.190619599024131503e+00,9.999858646112464999e-01
-3.184551822780123054e+00,9.999858646112464999e-01
-3.178484046536114604e+00,9.999858646112464999e-01
-3.172416270292106155e+00,9.999858646112464999e-01
-3.166348494048098150e+00,9.999863694465590536e-01
-3.160280717804089701e+00,9.999863694465590536e-01
-3.154212941560081251e+00,9.999863694465590536e-01
-3.148145165316072802e+00,9.999863694465590536e-01
-3.142077389072064353e+00,9.999866218642153859e-01
-3.136009612828056348e+00,9.999866218642153859e-01
-3.129941836584047898e+00,9.999866218642153859e-01
-3.123874060340039449e+00,9.999866218642153859e-01
-3.117806284096031000e+00,9.999866218642153859e-01
-3.111738507852022551e+00,9.999866218642153859e-01
-3.105670731608014545e+00,9.999866218642153859e-01
-3.099602955364006096e+00,9.999866218642153859e-01
-3.093535179119997647e+00,9.999868742818717182e-01
-3.087467402875989197e+00,9.999868742818717182e-01
-3.081399626631980748e+00,9.999868742818717182e-01
-3.075331850387972743e+00,9.999868742818717182e-01
-3.069264074143964294e+00,9.999868742818717182e-01
-3.063196297899955844e+00,9.999868742818717182e-01
-3.057128521655947395e+00,9.999868742818717182e-01
-3.051060745411939390e+00,9.999868742818717182e-01
-3.044992969167930941e+00,9.999868742818717182e-01
-3.038925192923922491e+00,9.999868742818717182e-01
-3.032857416679914042e+00,9.999868742818717182e-01
-3.026789640435905593e+00,9.999868742818717182e-01
-3.020721864191897588e+00,9.999868742818717182e-01
-3.014654087947889138e+00,9.999868742818717182e-01
-3.008586311703880689e+00,9.999868742818717182e-01
-3.002518535459872240e+00,9.999868742818717182e-01
-2.996450759215863791e+00,9.999868742818717182e-01
-2.990382982971855785e+00,9.999868742818717182e-01
-2.984315206727847336e+00,9.999868742818717182e-01
-2.978247430483838887e+00,9.999868742818717182e-01
-2.972179654239830437e+00,9.999868742818717182e-01
-2.966111877995821988e+00,9.999868742818717182e-01
-2.960044101751813983e+00,9.999868742818717182e-01
-2.953976325507805534e+00,9.999868742818717182e-01
-2.947908549263797084e+00,9.999868742818717182e-01
-2.941840773019788635e+00,9.999868742818717182e-01
-2.935772996775780630e+00,9.999868742818717182e-01
-2.929705220531772181e+00,9.999868742818717182e-01
-2.923637444287763731e+00,9.999868742818717182e-01
-2.917569668043755282e+00,9.999868742818717182e-01
-2.911501891799746833e+00,9.999868742818717182e-01
-2.905434115555738828e+00,9.999868742818717182e-01
-2.899366339311730378e+00,9.999868742818717182e-01
-2.893298563067721929e+00,9.999868742818717182e-01
-2.887230786823713480e+00,9.999868742818717182e-01
-2.881163010579705031e+00,9.999868742818717182e-01
-2.875095234335697025e+00,9.999868742818717182e-01
-2.869027458091688576e+00,9.999868742818717182e-01
-2.862959681847680127e+00,9.999868742818717182e-01
-2.856891905603671677e+00,9.999868742818717182e-01
-2.850824129359663228e+00,9.999868742818717182e-01
-2.844756353115655223e+00,9.999868742818717182e-01
-2.838688576871646774e+00,9.999868742818717182e-01
-2.832620800627638324e+00,9.999868742818717182e-01
-2.826553024383629875e+00,9.999868742818717182e-01
-2.820485248139621870e+00,9.999871266995280505e-01
-2.814417471895613421e+00,9.999871266995280505e-01
-2.808349695651604971e+00,9.999871266995280505e-01
-2.802281919407596522e+00,9.999871266995280505e-01
-2.796214143163588073e+00,9.999871266995280505e-01
-2.790146366919580068e+00,9.999871266995280505e-01
-2.784078590675571618e+00,9.999871266995280505e-01
-2.778010814431563169e+00,9.999871266995280505e-01
-2.771943038187554720e+00,9.999871266995280505e-01
-2.765875261943546271e+00,9.999871266995280505e-01
-2.759807485699538265e+00,9.999871266995280505e-01
-2.753739709455529816e+00,9.999871266995280505e-01
-2.747671933211521367e+00,9.999871266995280505e-01
-2.741604156967512917e+00,9.999871266995280505e-01
-2.735536380723504468e+00,9.999871266995280505e-01
-2.729468604479496463e+00,9.999871266995280505e-01
-2.723400828235488014e+00,9.999871266995280505e-01
-2.717333051991479564e+00,9.999871266995280505e-01
-2.711265275747471115e+00,9.999871266995280505e-01
-2.705197499503463110e+00,9.999871266995280505e-01
-2.699129723259454661e+00,9.999871266995280505e-01
-2.693061947015446211e+00,9.999871266995280505e-01
-2.686994170771437762e+00,9.999871266995280505e-01
-2.680926394527429313e+00,9.999871266995280505e-01
-2.674858618283421308e+00,9.999871266995280505e-01
-2.668790842039412858e+00,9.999871266995280505e-01
-2.662723065795404409e+00,9.999871266995280505e-01
-2.656655289551395960e+00,9.999871266995280505e-01
-2.650587513307387511e+00,9.999871266995280505e-01
-2.644519737063379505e+00,9.999871266995280505e-01
-2.638451960819371056e+00,9.999873791171842718e-01
-2.632384184575362607e+00,9.999873791171842718e-01
-2.626316408331354157e+00,9.999873791171842718e-01
-2.620248632087345708e+00,9.999873791171842718e-01
-2.614180855843337703e+00,9.999873791171842718e-01
-2.608113079599329254e+00,9.999873791171842718e-01
-2.602045303355320804e+00,9.999873791171842718e-01
-2.595977527111312355e+00,9.999873791171842718e-01
-2.589909750867304350e+00,9.999873791171842718e-01
-2.583841974623295901e+00,9.999873791171842718e-01
-2.577774198379287451e+00,9.999873791171842718e-01
-2.571706422135279002e+00,9.999873791171842718e-01
-2.565638645891270553e+00,9.999873791171842718e-01
-2.559570869647262548e+00,9.999873791171842718e-01
-2.553503093403254098e+00,9.999873791171842718e-01
-2.547435317159245649e+00,9.999873791171842718e-01
-2.541367540915237200e+00,9.999873791171842718e-01
-2.535299764671228751e+00,9.999873791171842718e-01
-2.529231988427220745e+00,9.999873791171842718e-01
-2.523164212183212296e+00,9.999873791171842718e-01
-2.517096435939203847e+00,9.999873791171842718e-01
-2.511028659695195397e+00,9.999873791171842718e-01
-2.504960883451187392e+00,9.999873791171842718e-01
-2.498893107207178943e+00,9.999873791171842718e-01
-2.492825330963170494e+00,9.999873791171842718e-01
-2.486757554719162044e+00,9.999873791171842718e-01
-2.480689778475153595e+00,9.999873791171842718e-01
-2.474622002231145590e+00,9.999873791171842718e-01
-2.468554225987137141e+00,9.999873791171842718e-01
-2.462486449743128691e+00,9.999873791171842718e-01
-2.456418673499120242e+00,9.999873791171842718e-01
-2.450350897255111793e+00,9.999873791171842718e-01
-2.444283121011103788e+00,9.999873791171842718e-01
-2.438215344767095338e+00,9.999873791171842718e-01
-2.432147568523086889e+00,9.999873791171842718e-01
-2.426079792279078440e+00,9.999873791171842718e-01
-2.420012016035069990e+00,9.999873791171842718e-01
-2.413944239791061985e+00,9.999873791171842718e-01
-2.407876463547053536e+00,9.999873791171842718e-01
-2.401808687303045087e+00,9.999873791171842718e-01
-2.395740911059036637e+00,9.999873791171842718e-01
-2.389673134815028632e+00,9.999873791171842718e-01
-2.383605358571020183e+00,9.999873791171842718e-01
-2.377537582327011734e+00,9.999873791171842718e-01
-2.371469806083003284e+00,9.999873791171842718e-01
-2.365402029838994835e+00,9.999873791171842718e-01
-2.359334253594986830e+00,9.999873791171842718e-01
-2.353266477350978381e+00,9.999873791171842718e-01
-2.347198701106969931e+00,9.999873791171842718e-01
-2.341130924862961482e+00,9.999873791171842718e-01
-2.335063148618953033e+00,9.999873791171842718e-01
-2.328995372374945028e+00,9.999873791171842718e-01
-2.322927596130936578e+00,9.999873791171842718e-01
-2.316859819886928129e+00,9.999873791171842718e-01
-2.310792043642919680e+00,9.999873791171842718e-01
-2.304724267398911230e+00,9.999873791171842718e-01
-2.298656491154903225e+00,9.999873791171842718e-01
-2.292588714910894776e+00,9.999873791171842718e-01
-2.286520938666886327e+00,9.999873791171842718e-01
-2.280453162422877877e+00,9.999873791171842718e-01
-2.274385386178869872e+00,9.999873791171842718e-01
-2.268317609934861423e+00,9.999873791171842718e-01
-2.262249833690852974e+00,9.999873791171842718e-01
-2.256182057446844524e+00,9.999873791171842718e-01
-2.250114281202836075e+00,9.999873791171842718e-01
-2.244046504958828070e+00,9.999873791171842718e-01
-2.237978728714819621e+00,9.999873791171842718e-01
-2.231910952470811171e+00,9.999873791171842718e-01
-2.225843176226802722e+00,9.999873791171842718e-01
-2.219775399982794273e+00,9.999873791171842718e-01
-2.213707623738786268e+00,9.999873791171842718e-01
-2.207639847494777818e+00,9.999873791171842718e-01
-2.201572071250769369e+00,9.999873791171842718e-01
-2.195504295006760920e+00,9.999873791171842718e-01
-2.189436518762752470e+00,9.999873791171842718e-01
-2.183368742518744465e+00,9.999873791171842718e-01
-2.177300966274736016e+00,9.999873791171842718e-01
-2.171233190030727567e+00,9.999873791171842718e-01
-2.165165413786719117e+00,9.999873791171842718e-01
-2.159097637542711112e+00,9.999873791171842718e-01
-2.153029861298702663e+00,9.999873791171842718e-01
-2.146962085054694214e+00,9.999873791171842718e-01
-2.140894308810685764e+00,9.999873791171842718e-01
-2.134826532566677315e+00,9.999873791171842718e-01
-2.128758756322669310e+00,9.999873791171842718e-01
-2.122690980078660861e+00,9.999873791171842718e-01
-2.116623203834652411e+00,9.999873791171842718e-01
-2.110555427590643962e+00,9.999873791171842718e-01
-2.104487651346635513e+00,9.999873791171842718e-01
-2.098419875102627508e+00,9.999873791171842718e-01
-2.092352098858619058e+00,9.999873791171842718e-01
-2.086284322614610609e+00,9.999873791171842718e-01
-2.080216546370602160e+00,9.999873791171842718e-01
-2.074148770126593710e+00,9.999873791171842718e-01
-2.068080993882585705e+00,9.999873791171842718e-01
-2.062013217638577256e+00,9.999873791171842718e-01
-2.055945441394568807e+00,9.999873791171842718e-01
-2.049877665150560357e+00,9.999873791171842718e-01
-2.043809888906552352e+00,9.999873791171842718e-01
-2.037742112662543903e+00,9.999873791171842718e-01
-2.031674336418535454e+00,9.999873791171842718e-01
-2.025606560174527004e+00,9.999873791171842718e-01
-2.019538783930518555e+00,9.999873791171842718e-01
-2.013471007686510550e+00,9.999873791171842718e-01
-2.007403231442502101e+00,9.999873791171842718e-01
-2.001335455198493651e+00,9.999873791171842718e-01
-1.995267678954485646e+00,9.999873791171842718e-01
-1.989199902710477197e+00,9.999873791171842718e-01
-1.983132126466468748e+00,9.999873791171842718e-01
-1.977064350222460298e+00,9.999873791171842718e-01
-1.970996573978451849e+00,9.999873791171842718e-01
-1.964928797734443400e+00,9.999873791171842718e-01
-1.958861021490434950e+00,9.999873791171842718e-01
-1.952793245246426501e+00,9.999873791171842718e-01
-1.946725469002418052e+00,9.999873791171842718e-01
-1.940657692758410491e+00,9.999873791171842718e-01
-1.934589916514402042e+00,9.999873791171842718e-01
-1.928522140270393592e+00,9.999873791171842718e-01
-1.922454364026385143e+00,9.999873791171842718e-01
-1.916386587782376694e+00,9.999873791171842718e-01
-1.910318811538368244e+00,9.999873791171842718e-01
-1.904251035294359795e+00,9.999873791171842718e-01
-1.898183259050351346e+00,9.999873791171842718e-01
-1.892115482806342897e+00,9.999873791171842718e-01
-1.886047706562335335e+00,9.999873791171842718e-01
-1.879979930318326886e+00,9.999873791171842718e-01
-1.873912154074318437e+00,9.999873791171842718e-01
-1.867844377830309988e+00,9.999873791171842718e-01
-1.861776601586301538e+00,9.999873791171842718e-01
-1.855708825342293089e+00,9.999873791171842718e-01
-1.849641049098284640e+00,9.999873791171842718e-01
-1.843573272854276190e+00,9.999873791171842718e-01
-1.837505496610267741e+00,9.999873791171842718e-01
-1.831437720366259292e+00,9.999873791171842718e-01
-1.825369944122251731e+00,9.999873791171842718e-01
-1.819302167878243282e+00,9.999873791171842718e-01
-1.813234391634234832e+00,9.999873791171842718e-01
-1.807166615390226383e+00,9.999873791171842718e-01
-1.801098839146217934e+00,9.999878839524969365e-01
-1.795031062902209484e+00,9.999878839524969365e-01
-1.788963286658201035e+00,9.999878839524969365e-01
-1.782895510414192586e+00,9.999878839524969365e-01
-1.776827734170184137e+00,9.999878839524969365e-01
-1.770759957926176575e+00,9.999878839524969365e-01
-1.764692181682168126e+00,9.999878839524969365e-01
-1.758624405438159677e+00,9.999878839524969365e-01
-1.752556629194151228e+00,9.999878839524969365e-01
-1.746488852950142778e+00,9.999878839524969365e-01
-1.740421076706134329e+00,9.999878839524969365e-01
-1.734353300462125880e+00,9.999878839524969365e-01
-1.728285524218117430e+00,9.999878839524969365e-01
-1.722217747974108981e+00,9.999878839524969365e-01
-1.716149971730100532e+00,9.999878839524969365e-01
-1.710082195486092971e+00,9.999878839524969365e-01
-1.704014419242084521e+00,9.999878839524969365e-01
-1.697946642998076072e+00,9.999878839524969365e-01
-1.691878866754067623e+00,9.999878839524969365e-01
-1.685811090510059174e+00,9.999878839524969365e-01
-1.679743314266050724e+00,9.999878839524969365e-01
-1.673675538022042275e+00,9.999878839524969365e-01
-1.667607761778033826e+00,9.999878839524969365e-01
-1.661539985534025377e+00,9.999878839524969365e-01
-1.655472209290017815e+00,9.999878839524969365e-01
-1.649404433046009366e+00,9.999878839524969365e-01
-1.643336656802000917e+00,9.999878839524969365e-01
-1.637268880557992468e+00,9.999878839524969365e-01
-1.631201104313984018e+00,9.999878839524969365e-01
-1.625133328069975569e+00,9.999878839524969365e-01
-1.619065551825967120e+00,9.999878839524969365e-01
-1.612997775581958670e+00,9.999878839524969365e-01
-1.606929999337950221e+00,9.999878839524969365e-01
-1.600862223093941772e+00,9.999878839524969365e-01
-1.594794446849934211e+00,9.999878839524969365e-01
-1.588726670605925761e+00,9.999878839524969365e-01
-1.582658894361917312e+00,9.999878839524969365e-01
-1.576591118117908863e+00,9.999878839524969365e-01
-1.570523341873900414e+00,9.999878839524969365e-01
-1.564455565629891964e+00,9.999878839524969365e-01
-1.558387789385883515e+00,9.999878839524969365e-01
-1.552320013141875066e+00,9.999878839524969365e-01
-1.546252236897866617e+00,9.999878839524969365e-01
-1.540184460653859055e+00,9.999878839524969365e-01
-1.534116684409850606e+00,9.999878839524969365e-01
-1.528048908165842157e+00,9.999878839524969365e-01
-1.521981131921833708e+00,9.999878839524969365e-01
-1.515913355677825258e+00,9.999878839524969365e-01
-1.509845579433816809e+00,9.999878839524969365e-01
-1.503777803189808360e+00,9.999878839524969365e-01
-1.497710026945799910e+00,9.999878839524969365e-01
-1.491642250701791461e+00,9.999878839524969365e-01
-1.485574474457783012e+00,9.999878839524969365e-01
-1.479506698213775451e+00,9.999878839524969365e-01
-1.473438921969767001e+00,9.999878839524969365e-01
-1.467371145725758552e+00,9.999878839524969365e-01
-1.461303369481750103e+00,9.999878839524969365e-01
-1.455235593237741654e+00,9.999878839524969365e-01
-1.449167816993733204e+00,9.999878839524969365e-01
-1.443100040749724755e+00,9.999878839524969365e-01
-1.437032264505716306e+00,9.999878839524969365e-01
-1.430964488261707857e+00,9.999886412054659335e-01
-1.424896712017700295e+00,9.999886412054659335e-01
-1.418828935773691846e+00,9.999886412054659335e-01
-1.412761159529683397e+00,9.999886412054659335e-01
-1.406693383285674948e+00,9.999886412054659335e-01
-1.400625607041666498e+00,9.999886412054659335e-01
-1.394557830797658049e+00,9.999886412054659335e-01
-1.388490054553649600e+00,9.999886412054659335e-01
-1.382422278309641150e+00,9.999886412054659335e-01
-1.376354502065632701e+00,9.999886412054659335e-01
-1.370286725821624252e+00,9.999886412054659335e-01
-1.364218949577616691e+00,9.999886412054659335e-01
-1.358151173333608241e+00,9.999886412054659335e-01
-1.352083397089599792e+00,9.999886412054659335e-01
-1.346015620845591343e+00,9.999886412054659335e-01
-1.339947844601582894e+00,9.999886412054659335e-01
-1.333880068357574444e+00,9.999886412054659335e-01
-1.327812292113565995e+00,9.999886412054659335e-01
-1.321744515869557546e+00,9.999886412054659335e-01
-1.315676739625549097e+00,9.999886412054659335e-01
-1.309608963381541535e+00,9.999886412054659335e-01
-1.303541187137533086e+00,9.999886412054659335e-01
-1.297473410893524637e+00,9.999886412054659335e-01
-1.291405634649516188e+00,9.999886412054659335e-01
-1.285337858405507738e+00,9.999886412054659335e-01
-1.279270082161499289e+00,9.999886412054659335e-01
-1.273202305917490840e+00,9.999886412054659335e-01
-1.267134529673482390e+00,9.999886412054659335e-01
-1.261066753429473941e+00,9.999888936231221548e-01
-1.254998977185465492e+00,9.999888936231221548e-01
-1.248931200941457931e+00,9.999888936231221548e-01
-1.242863424697449481e+00,9.999888936231221548e-01
-1.236795648453441032e+00,9.999888936231221548e-01
-1.230727872209432583e+00,9.999891460407784871e-01
-1.224660095965424134e+00,9.999891460407784871e-01
-1.218592319721415684e+00,9.999891460407784871e-01
-1.212524543477407235e+00,9.999891460407784871e-01
-1.206456767233398786e+00,9.999891460407784871e-01
-1.200388990989390336e+00,9.999891460407784871e-01
-1.194321214745382775e+00,9.999891460407784871e-01
-1.188253438501374326e+00,9.999891460407784871e-01
-1.182185662257365877e+00,9.999891460407784871e-01
-1.176117886013357428e+00,9.999891460407784871e-01
-1.170050109769348978e+00,9.999891460407784871e-01
-1.163982333525340529e+00,9.999891460407784871e-01
-1.157914557281332080e+00,9.999891460407784871e-01
-1.151846781037323630e+00,9.999891460407784871e-01
-1.145779004793315181e+00,9.999891460407784871e-01
-1.139711228549306732e+00,9.999891460407784871e-01
-1.133643452305299171e+00,9.999891460407784871e-01
-1.127575676061290721e+00,9.999891460407784871e-01
-1.121507899817282272e+00,9.999891460407784871e-01
-1.115440123573273823e+00,9.999891460407784871e-01
-1.109372347329265374e+00,9.999891460407784871e-01
-1.103304571085256924e+00,9.999891460407784871e-01
-1.097236794841248475e+00,9.999891460407784871e-01
-1.091169018597240026e+00,9.999891460407784871e-01
-1.085101242353231576e+00,9.999891460407784871e-01
-1.079033466109224015e+00,9.999891460407784871e-01
-1.072965689865215566e+00,9.999891460407784871e-01
-1.066897913621207117e+00,9.999891460407784871e-01
-1.060830137377198668e+00,9.999891460407784871e-01
-1.054762361133190218e+00,9.999891460407784871e-01
-1.048694584889181769e+00,9.999891460407784871e-01
-1.042626808645173320e+00,9.999891460407784871e-01
-1.036559032401164870e+00,9.999893984584348194e-01
-1.030491256157156421e+00,9.999896508760911518e-01
-1.024423479913147972e+00,9.999911653820290347e-01
-1.018355703669140411e+00,9.999914177996853670e-01
-1.012287927425131961e+00,9.999919226349979207e-01
-1.006220151181123512e+00,9.999919226349979207e-01
-1.000152374937115063e+00,9.999919226349979207e-01
-9.940845986931066136e-01,9.999919226349979207e-01
-9.880168224490981643e-01,9.999919226349979207e-01
-9.819490462050897150e-01,9.999919226349979207e-01
-9.758812699610812658e-01,9.999921750526542530e-01
-9.698134937170728165e-01,9.999921750526542530e-01
-9.637457174730652554e-01,9.999921750526542530e-01
-9.576779412290568061e-01,9.999921750526542530e-01
-9.516101649850483568e-01,9.999921750526542530e-01
-9.455423887410399075e-01,9.999921750526542530e-01
-9.394746124970314582e-01,9.999921750526542530e-01
-9.334068362530230090e-01,9.999921750526542530e-01
-9.273390600090145597e-01,9.999921750526542530e-01
-9.212712837650061104e-01,9.999921750526542530e-01
-9.152035075209976611e-01,9.999921750526542530e-01
-9.091357312769892118e-01,9.999924274703105853e-01
-9.030679550329816507e-01,9.999924274703105853e-01
-8.970001787889732014e-01,9.999926798879669176e-01
-8.909324025449647522e-01,9.999926798879669176e-01
-8.848646263009563029e-01,9.999926798879669176e-01
-8.787968500569478536e-01,9.999926798879669176e-01
-8.727290738129394043e-01,9.999926798879669176e-01
-8.666612975689309550e-01,9.999926798879669176e-01
-8.605935213249225058e-01,9.999926798879669176e-01
-8.545257450809140565e-01,9.999929323056232500e-01
-8.484579688369064954e-01,9.999934371409358036e-01
-8.423901925928980461e-01,9.999934371409358036e-01
-8.363224163488895968e-01,9.999934371409358036e-01
-8.302546401048811475e-01,9.999936895585921359e-01
-8.241868638608726982e-01,9.999939419762484683e-01
-8.181190876168642490e-01,9.999939419762484683e-01
-8.120513113728557997e-01,9.999939419762484683e-01
-8.059835351288473504e-01,9.999939419762484683e-01
-7.999157588848389011e-01,9.999939419762484683e-01
-7.938479826408304518e-01,9.999939419762484683e-01
-7.877802063968228907e-01,9.999939419762484683e-01
-7.817124301528144414e-01,9.999939419762484683e-01
-7.756446539088059922e-01,9.999939419762484683e-01
-7.695768776647975429e-01,9.999939419762484683e-01
-7.635091014207890936e-01,9.999941943939048006e-01
-7.574413251767806443e-01,9.999941943939048006e-01
-7.513735489327721950e-01,9.999941943939048006e-01
-7.453057726887637457e-01,9.999941943939048006e-01
-7.392379964447552965e-01,9.999941943939048006e-01
-7.331702202007477354e-01,9.999941943939048006e-01
-7.271024439567392861e-01,9.999941943939048006e-01
-7.210346677127308368e-01,9.999941943939048006e-01
-7.149668914687223875e-01,9.999941943939048006e-01
-7.088991152247139382e-01,9.999941943939048006e-01
-7.028313389807054890e-01,9.999941943939048006e-01
-6.967635627366970397e-01,9.999941943939048006e-01
-6.906957864926885904e-01,9.999941943939048006e-01
-6.846280102486801411e-01,9.999941943939048006e-01
-6.785602340046716918e-01,9.999941943939048006e-01
-6.724924577606641307e-01,9.999941943939048006e-01
-6.664246815166556814e-01,9.999941943939048006e-01
-6.603569052726472322e-01,9.999941943939048006e-01
-6.542891290286387829e-01,9.999944468115611329e-01
-6.482213527846303336e-01,9.999944468115611329e-01
-6.421535765406218843e-01,9.999944468115611329e-01
-6.360858002966134350e-01,9.999946992292174652e-01
-6.300180240526049857e-01,9.999949516468736865e-01
-6.239502478085965365e-01,9.999957088998426835e-01
-6.178824715645889754e-01,9.999957088998426835e-01
-6.118146953205805261e-01,9.999957088998426835e-01
-6.057469190765720768e-01,9.999959613174990158e-01
-5.996791428325636275e-01,9.999959613174990158e-01
-5.936113665885551782e-01,9.999959613174990158e-01
-5.875435903445467289e-01,9.999959613174990158e-01
-5.814758141005382797e-01,9.999962137351553482e-01
-5.754080378565298304e-01,9.999962137351553482e-01
-5.693402616125213811e-01,9.999962137351553482e-01
-5.632724853685129318e-01,9.999962137351553482e-01
-5.572047091245053707e-01,9.999962137351553482e-01
-5.511369328804969214e-01,9.999962137351553482e-01
-5.450691566364884721e-01,9.999967185704679018e-01
-5.390013803924800229e-01,9.999967185704679018e-01
-5.329336041484715736e-01,9.999969709881242341e-01
-5.268658279044631243e-01,9.999972234057805665e-01
-5.207980516604546750e-01,9.999974758234368988e-01
-5.147302754164462257e-01,9.999974758234368988e-01
-5.086624991724377765e-01,9.999977282410932311e-01
-5.025947229284302153e-01,9.999979806587494524e-01
-4.965269466844217661e-01,9.999979806587494524e-01
-4.904591704404133168e-01,9.999982330764057847e-01
-4.843913941964048675e-01,9.999982330764057847e-01
-4.783236179523964182e-01,9.999984854940621171e-01
-4.722558417083879689e-01,9.999984854940621171e-01
-4.661880654643795197e-01,9.999984854940621171e-01
-4.601202892203710704e-01,9.999984854940621171e-01
-4.540525129763626211e-01,9.999987379117184494e-01
-4.479847367323550600e-01,9.999987379117184494e-01
-4.419169604883466107e-01,9.999987379117184494e-01
-4.358491842443381614e-01,9.999987379117184494e-01
-4.297814080003297121e-01,9.999987379117184494e-01
-4.237136317563212629e-01,9.999987379117184494e-01
-4.176458555123128136e-01,9.999987379117184494e-01
-4.115780792683043643e-01,9.999987379117184494e-01
-4.055103030242959150e-01,9.999987379117184494e-01
-3.994425267802874657e-01,9.999987379117184494e-01
-3.933747505362790164e-01,9.999987379117184494e-01
-3.873069742922714553e-01,9.999989903293747817e-01
-3.812391980482630061e-01,9.999989903293747817e-01
-3.751714218042545568e-01,9.999992427470311140e-01
-3.691036455602461075e-01,9.999992427470311140e-01
-3.630358693162376582e-01,9.999992427470311140e-01
-3.569680930722292089e-01,9.999992427470311140e-01
-3.509003168282207596e-01,9.999992427470311140e-01
-3.448325405842123104e-01,9.999992427470311140e-01
-3.387647643402038611e-01,9.999992427470311140e-01
-3.326969880961963000e-01,9.999992427470311140e-01
-3.266292118521878507e-01,9.999992427470311140e-01
-3.205614356081794014e-01,9.999992427470311140e-01
-3.144936593641709521e-01,9.999992427470311140e-01
-3.084258831201625028e-01,9.999992427470311140e-01
-3.023581068761540536e-01,9.999992427470311140e-01
-2.962903306321456043e-01,9.999992427470311140e-01
-2.902225543881371550e-01,9.999992427470311140e-01
-2.841547781441287057e-01,9.999992427470311140e-01
-2.780870019001202564e-01,9.999992427470311140e-01
-2.720192256561126953e-01,9.999992427470311140e-01
-2.659514494121042461e-01,9.999992427470311140e-01
-2.598836731680957968e-01,9.999992427470311140e-01
-2.538158969240873475e-01,9.999992427470311140e-01
-2.477481206800788982e-01,9.999992427470311140e-01
-2.416803444360704489e-01,9.999992427470311140e-01
-2.356125681920619996e-01,9.999992427470311140e-01
-2.295447919480535504e-01,9.999992427470311140e-01
-2.234770157040451011e-01,9.999992427470311140e-01
-2.174092394600375400e-01,9.999992427470311140e-01
-2.113414632160290907e-01,9.999994951646873353e-01
-2.052736869720206414e-01,9.999994951646873353e-01
-1.992059107280121921e-01,9.999994951646873353e-01
-1.931381344840037428e-01,9.999994951646873353e-01
-1.870703582399952936e-01,9.999994951646873353e-01
-1.810025819959868443e-01,9.999994951646873353e-01
-1.749348057519783950e-01,9.999994951646873353e-01
-1.688670295079699457e-01,9.999994951646873353e-01
-1.627992532639614964e-01,9.999994951646873353e-01
-1.567314770199539353e-01,9.999994951646873353e-01
-1.506637007759454860e-01,9.999994951646873353e-01
-1.445959245319370368e-01,9.999994951646873353e-01
-1.385281482879285875e-01,9.999994951646873353e-01
-1.324603720439201382e-01,9.999994951646873353e-01
-1.263925957999116889e-01,9.999994951646873353e-01
-1.203248195559032396e-01,9.999994951646873353e-01
-1.142570433118947903e-01,9.999994951646873353e-01
-1.081892670678863411e-01,9.999994951646873353e-01
-1.021214908238787800e-01,9.999994951646873353e-01
-9.605371457987033068e-02,9.999994951646873353e-01
-8.998593833586188140e-02,9.999994951646873353e-01
-8.391816209185343212e-02,9.999994951646873353e-01
-7.785038584784498283e-02,9.999994951646873353e-01
-7.178260960383653355e-02,9.999994951646873353e-01
-6.571483335982808427e-02,9.999994951646873353e-01
-5.964705711581963499e-02,9.999994951646873353e-01
-5.357928087181118570e-02,9.999994951646873353e-01
-4.751150462780273642e-02,9.999994951646873353e-01
-4.144372838379517532e-02,9.999994951646873353e-01
-3.537595213978672604e-02,9.999994951646873353e-01
-2.930817589577827675e-02,9.999994951646873353e-01
-2.324039965176982747e-02,9.999994951646873353e-01
-1.717262340776137819e-02,9.999994951646873353e-01
-1.110484716375292891e-02,9.999994951646873353e-01
-5.037070919744479625e-03,9.999997475823436677e-01
1.030705324263969658e-03,9.999997475823436677e-01
7.098481568272418940e-03,9.999997475823436677e-01
1.316625781227998004e-02,9.999997475823436677e-01
1.923403405628842933e-02,9.999997475823436677e-01
2.530181030029687861e-02,9.999997475823436677e-01
3.136958654430532789e-02,9.999997475823436677e-01
3.743736278831377717e-02,9.999997475823436677e-01
4.350513903232222646e-02,9.999997475823436677e-01
4.957291527633067574e-02,9.999997475823436677e-01
5.564069152033912502e-02,9.999997475823436677e-01
6.170846776434757430e-02,9.999997475823436677e-01
6.777624400835563501e-02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_NetBIOS_full_flow.csv <==
1.010101010101010100e-04,9.993914896191520292e-01
2.020202020202020200e-04,9.996660641673550396e-01
3.030303030303030300e-04,9.997433593023598020e-01
4.040404040404040401e-04,9.997719029306457728e-01
5.050505050505050501e-04,9.998009517558925641e-01
6.060606060606060601e-04,9.998385889294734152e-01
7.070707070707070701e-04,9.998590494063863687e-01
8.080808080808080801e-04,9.998749631106521596e-01
9.090909090909090901e-04,9.998949183906044036e-01
1.010101010101010100e-03,9.999052749283010577e-01
1.111111111111111110e-03,9.999138632766350065e-01
1.212121212121212120e-03,9.999201782386452075e-01
1.313131313131313130e-03,9.999249776097730580e-01
1.414141414141414140e-03,9.999300295793811522e-01
1.515151515151515150e-03,9.999335659581067848e-01
1.616161616161616160e-03,9.999358393444305326e-01
1.717171717171717170e-03,9.999386179277151010e-01
1.818181818181818180e-03,9.999408913140387378e-01
1.919191919191919190e-03,9.999426595034016652e-01
2.020202020202020200e-03,9.999446802912449472e-01
2.121212121212120993e-03,9.999464484806078746e-01
2.222222222222222220e-03,9.999474588745295156e-01
2.323232323232323447e-03,9.999509952532551482e-01
2.424242424242424240e-03,9.999542790335005371e-01
2.525252525252525033e-03,9.999565524198242850e-01
2.626262626262626260e-03,9.999588258061480328e-01
2.727272727272727487e-03,9.999616043894324902e-01
2.828282828282828280e-03,9.999633725787954175e-01
2.929292929292929074e-03,9.999638777757562380e-01
3.030303030303030300e-03,9.999651407681583448e-01
3.131313131313131527e-03,9.999661511620799859e-01
3.232323232323232320e-03,9.999674141544820927e-01
3.333333333333333114e-03,9.999684245484037337e-01
3.434343434343434340e-03,9.999691823438450200e-01
3.535353535353535567e-03,9.999704453362471268e-01
3.636363636363636360e-03,9.999717083286492336e-01
3.737373737373737154e-03,9.999722135256100541e-01
3.838383838383838381e-03,9.999744869119338020e-01
3.939393939393939607e-03,9.999754973058554430e-01
4.040404040404040401e-03,9.999765076997770841e-01
4.141414141414141194e-03,9.999785284876202551e-01
4.242424242424241987e-03,9.999797914800223619e-01
4.343434343434343647e-03,9.999802966769831825e-01
4.444444444444444441e-03,9.999813070709048235e-01
4.545454545454545234e-03,9.999818122678656440e-01
4.646464646464646894e-03,9.999828226617872851e-01
4.747474747474747687e-03,9.999830752602677508e-01
4.848484848484848481e-03,9.999840856541893919e-01
4.949494949494949274e-03,9.999845908511502124e-01
5.050505050505050067e-03,9.999858538435523192e-01
5.151515151515151728e-03,9.999866116389936055e-01
5.252525252525252521e-03,9.999883798283565328e-01
5.353535353535353314e-03,9.999893902222781739e-01
5.454545454545454974e-03,9.999898954192389944e-01
5.555555555555555768e-03,9.999906532146802807e-01
5.656565656565656561e-03,9.999911584116411012e-01
5.757575757575757354e-03,9.999914110101215670e-01
5.858585858585858147e-03,9.999921688055628533e-01
5.959595959595959808e-03,9.999924214040433190e-01
6.060606060606060601e-03,9.999934317979649601e-01
6.161616161616161394e-03,9.999941895934062464e-01
6.262626262626263055e-03,9.999941895934062464e-01
6.363636363636363848e-03,9.999941895934062464e-01
6.464646464646464641e-03,9.999941895934062464e-01
6.565656565656565434e-03,9.999944421918868231e-01
6.666666666666666227e-03,9.999949473888475326e-01
6.767676767676767888e-03,9.999949473888475326e-01
6.868686868686868681e-03,9.999951999873281094e-01
6.969696969696969474e-03,9.999954525858085752e-01
7.070707070707071135e-03,9.999957051842890410e-01
7.171717171717171928e-03,9.999959577827696178e-01
7.272727272727272721e-03,9.999964629797304383e-01
7.373737373737373514e-03,9.999967155782109041e-01
7.474747474747474307e-03,9.999969681766913698e-01
7.575757575757575968e-03,9.999969681766913698e-01
7.676767676767676761e-03,9.999969681766913698e-01
7.777777777777777554e-03,9.999972207751718356e-01
7.878787878787879215e-03,9.999972207751718356e-01
7.979797979797979141e-03,9.999974733736524124e-01
8.080808080808080801e-03,9.999974733736524124e-01
8.181818181818182462e-03,9.999974733736524124e-01
8.282828282828282387e-03,9.999974733736524124e-01
8.383838383838384048e-03,9.999974733736524124e-01
8.484848484848483974e-03,9.999977259721328782e-01
8.585858585858585634e-03,9.999977259721328782e-01
8.686868686868687295e-03,9.999977259721328782e-01
8.787878787878787221e-03,9.999977259721328782e-01
8.888888888888888881e-03,9.999977259721328782e-01
8.989898989898990542e-03,9.999979785706133439e-01
9.090909090909090468e-03,9.999979785706133439e-01
9.191919191919192128e-03,9.999979785706133439e-01
9.292929292929293789e-03,9.999979785706133439e-01
9.393939393939393714e-03,9.999979785706133439e-01
9.494949494949495375e-03,9.999987363660546302e-01
9.595959595959595301e-03,9.999989889645352070e-01
9.696969696969696961e-03,9.999989889645352070e-01
9.797979797979798622e-03,9.999994941614960275e-01
9.898989898989898548e-03,9.999997467599764933e-01
1.000000000000000021e-02,9.999999993584569591e-01
1.200000000000000000e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_NetBIOS_full_flow_log.csv <==
-5.991921875486323046e+00,7.642653000389295626e-01
-5.983843750972646092e+00,7.642653000389295626e-01
-5.975765626458970026e+00,7.642653000389295626e-01
-5.967687501945293072e+00,7.642653000389295626e-01
-5.959609377431616117e+00,7.642653000389295626e-01
-5.951531252917939163e+00,7.642653000389295626e-01
-5.943453128404262209e+00,7.642653000389295626e-01
-5.935375003890585255e+00,7.642653000389295626e-01
-5.927296879376909189e+00,7.642653000389295626e-01
-5.919218754863232235e+00,7.642653000389295626e-01
-5.911140630349555281e+00,7.642653000389295626e-01
-5.903062505835878326e+00,7.642653000389295626e-01
-5.894984381322201372e+00,7.642653000389295626e-01
-5.886906256808524418e+00,7.642653000389295626e-01
-5.878828132294848352e+00,7.642653000389295626e-01
-5.870750007781171398e+00,7.642653000389295626e-01
-5.862671883267494444e+00,7.642653000389295626e-01
-5.854593758753817490e+00,7.642653000389295626e-01
-5.846515634240140535e+00,7.642653000389295626e-01
-5.838437509726464469e+00,7.642653000389295626e-01
-5.830359385212787515e+00,7.642653000389295626e-01
-5.822281260699110561e+00,7.642653000389295626e-01
-5.814203136185433607e+00,7.642653000389295626e-01
-5.806125011671756653e+00,7.642653000389295626e-01
-5.798046887158079699e+00,7.642653000389295626e-01
-5.789968762644403633e+00,7.642653000389295626e-01
-5.781890638130726678e+00,7.642653000389295626e-01
-5.773812513617049724e+00,7.642653000389295626e-01
-5.765734389103372770e+00,7.642653000389295626e-01
-5.757656264589695816e+00,7.642653000389295626e-01
-5.749578140076018862e+00,7.642653000389295626e-01
-5.741500015562342796e+00,7.642653000389295626e-01
-5.733421891048665842e+00,7.642653000389295626e-01
-5.725343766534988887e+00,7.642653000389295626e-01
-5.717265642021311933e+00,7.642653000389295626e-01
-5.709187517507634979e+00,7.642653000389295626e-01
-5.701109392993958025e+00,7.642653000389295626e-01
-5.693031268480281959e+00,8.593163983968089559e-01
-5.684953143966605005e+00,8.593163983968089559e-01
-5.676875019452928051e+00,8.593163983968089559e-01
-5.668796894939251096e+00,8.593163983968089559e-01
-5.660718770425574142e+00,8.593163983968089559e-01
-5.652640645911898076e+00,8.593163983968089559e-01
-5.644562521398221122e+00,8.593163983968089559e-01
-5.636484396884544168e+00,8.593163983968089559e-01
-5.628406272370867214e+00,8.593163983968089559e-01
-5.620328147857190260e+00,8.593163983968089559e-01
-5.612250023343513305e+00,8.593163983968089559e-01
-5.604171898829837239e+00,8.593163983968089559e-01
-5.596093774316160285e+00,8.593163983968089559e-01
-5.588015649802483331e+00,8.593163983968089559e-01
-5.579937525288806377e+00,8.593163983968089559e-01
-5.571859400775129423e+00,8.593163983968089559e-01
-5.563781276261453357e+00,8.593163983968089559e-01
-5.555703151747776403e+00,8.593163983968089559e-01
-5.547625027234099448e+00,8.593163983968089559e-01
-5.539546902720422494e+00,8.593163983968089559e-01
-5.531468778206745540e+00,8.593163983968089559e-01
-5.523390653693068586e+00,8.593163983968089559e-01
-5.515312529179392520e+00,8.626380629950076706e-01
-5.507234404665715566e+00,8.626380629950076706e-01
-5.499156280152038612e+00,8.626380629950076706e-01
-5.491078155638361658e+00,8.626380629950076706e-01
-5.483000031124684703e+00,8.626380629950076706e-01
-5.474921906611007749e+00,8.626380629950076706e-01
-5.466843782097331683e+00,8.626380629950076706e-01
-5.458765657583654729e+00,8.626380629950076706e-01
-5.450687533069977775e+00,8.626380629950076706e-01
-5.442609408556300821e+00,8.626380629950076706e-01
-5.434531284042623867e+00,8.626380629950076706e-01
-5.426453159528946912e+00,8.626380629950076706e-01
-5.418375035015270846e+00,8.626380629950076706e-01
-5.410296910501593892e+00,8.626380629950076706e-01
-5.402218785987916938e+00,8.626380629950076706e-01
-5.394140661474239984e+00,8.629225246973002417e-01
-5.386062536960563030e+00,8.629225246973002417e-01
-5.377984412446886964e+00,8.629225246973002417e-01
-5.369906287933210010e+00,8.629225246973002417e-01
-5.361828163419533055e+00,8.629225246973002417e-01
-5.353750038905856101e+00,8.629225246973002417e-01
-5.345671914392179147e+00,8.629225246973002417e-01
-5.337593789878502193e+00,8.629225246973002417e-01
-5.329515665364826127e+00,8.629225246973002417e-01
-5.321437540851149173e+00,8.629225246973002417e-01
-5.313359416337472219e+00,8.629225246973002417e-01
-5.305281291823795264e+00,8.629225246973002417e-01
-5.297203167310118310e+00,8.635093689367235870e-01
-5.289125042796442244e+00,8.635093689367235870e-01
-5.281046918282765290e+00,8.635093689367235870e-01
-5.272968793769088336e+00,8.635093689367235870e-01
-5.264890669255411382e+00,8.635093689367235870e-01
-5.256812544741734428e+00,8.635093689367235870e-01
-5.248734420228057473e+00,8.635093689367235870e-01
-5.240656295714380519e+00,8.635093689367235870e-01
-5.232578171200704453e+00,8.635093689367235870e-01
-5.224500046687027499e+00,8.635093689367235870e-01
-5.216421922173350545e+00,8.639197812951331379e-01
-5.208343797659673591e+00,8.639197812951331379e-01
-5.200265673145996637e+00,8.639197812951331379e-01
-5.192187548632320571e+00,8.639197812951331379e-01
-5.184109424118643616e+00,8.639197812951331379e-01
-5.176031299604966662e+00,8.639197812951331379e-01
-5.167953175091289708e+00,8.639197812951331379e-01
-5.159875050577612754e+00,8.639197812951331379e-01
-5.151796926063935800e+00,8.640843500882962047e-01
-5.143718801550259734e+00,8.640843500882962047e-01
-5.135640677036582780e+00,8.640843500882962047e-01
-5.127562552522905825e+00,8.640843500882962047e-01
-5.119484428009228871e+00,8.640843500882962047e-01
-5.111406303495551917e+00,8.640843500882962047e-01
-5.103328178981875851e+00,8.640843500882962047e-01
-5.095250054468198897e+00,8.641388698111845956e-01
-5.087171929954521943e+00,8.641388698111845956e-01
-5.079093805440844989e+00,8.641388698111845956e-01
-5.071015680927168034e+00,8.641388698111845956e-01
-5.062937556413491080e+00,8.641388698111845956e-01
-5.054859431899815014e+00,8.641388698111845956e-01
-5.046781307386138060e+00,8.641388698111845956e-01
-5.038703182872461106e+00,8.641499756806618748e-01
-5.030625058358784152e+00,8.641499756806618748e-01
-5.022546933845107198e+00,8.641499756806618748e-01
-5.014468809331431132e+00,8.641499756806618748e-01
-5.006390684817754178e+00,8.641499756806618748e-01
-4.998312560304077223e+00,8.641585574888942523e-01
-4.990234435790400269e+00,8.641585574888942523e-01
-4.982156311276723315e+00,8.641585574888942523e-01
-4.974078186763046361e+00,8.641585574888942523e-01
-4.966000062249369407e+00,8.641585574888942523e-01
-4.957921937735693341e+00,8.641709253889939824e-01
-4.949843813222016387e+00,8.641709253889939824e-01
-4.941765688708339432e+00,8.641709253889939824e-01
-4.933687564194662478e+00,8.641709253889939824e-01
-4.925609439680986412e+00,8.641709253889939824e-01
-4.917531315167309458e+00,8.641797596033509166e-01
-4.909453190653632504e+00,8.641797596033509166e-01
-4.901375066139955550e+00,8.641797596033509166e-01
-4.893296941626278596e+00,8.641797596033509166e-01
-4.885218817112601641e+00,8.641908654728281958e-01
-4.877140692598924687e+00,8.641908654728281958e-01
-4.869062568085247733e+00,8.641908654728281958e-01
-4.860984443571571667e+00,8.641908654728281958e-01
-4.852906319057894713e+00,8.642052526219237141e-01
-4.844828194544217759e+00,8.642052526219237141e-01
-4.836750070030540805e+00,8.642052526219237141e-01
-4.828671945516864739e+00,8.642052526219237141e-01
-4.820593821003187784e+00,8.642287263915006124e-01
-4.812515696489510830e+00,8.642287263915006124e-01
-4.804437571975833876e+00,8.642287263915006124e-01
-4.796359447462156922e+00,8.642287263915006124e-01
-4.788281322948479968e+00,8.642415991038493450e-01
-4.780203198434803014e+00,8.642415991038493450e-01
-4.772125073921126948e+00,8.642415991038493450e-01
-4.764046949407449993e+00,8.642479092569613774e-01
-4.755968824893773039e+00,8.642479092569613774e-01
-4.747890700380096085e+00,8.642479092569613774e-01
-4.739812575866420019e+00,8.642547242223225235e-01
-4.731734451352743065e+00,8.642547242223225235e-01
-4.723656326839066111e+00,8.642547242223225235e-01
-4.715578202325389157e+00,8.642668397162975857e-01
-4.707500077811712202e+00,8.642668397162975857e-01
-4.699421953298035248e+00,8.642668397162975857e-01
-4.691343828784358294e+00,8.642832461143890033e-01
-4.683265704270682228e+00,8.642832461143890033e-01
-4.675187579757005274e+00,8.642923327348703832e-01
-4.667109455243328320e+00,8.642923327348703832e-01
-4.659031330729651366e+00,8.642923327348703832e-01
-4.650953206215974411e+00,8.642996525124804208e-01
-4.642875081702298345e+00,8.642996525124804208e-01
-4.634796957188621391e+00,8.643072246962149041e-01
-4.626718832674944437e+00,8.643072246962149041e-01
-4.618640708161267483e+00,8.643158065044473926e-01
-4.610562583647590529e+00,8.643158065044473926e-01
-4.602484459133913575e+00,8.643158065044473926e-01
-4.594406334620236620e+00,8.643206022208125283e-01
-4.586328210106560554e+00,8.643206022208125283e-01
-4.578250085592883600e+00,8.643261551555512234e-01
-4.570171961079206646e+00,8.643261551555512234e-01
-4.562093836565529692e+00,8.643327177147877016e-01
-4.554015712051853626e+00,8.643327177147877016e-01
-4.545937587538176672e+00,8.643458428332608801e-01
-4.537859463024499718e+00,8.643458428332608801e-01
-4.529781338510822764e+00,8.643776460049457100e-01
-4.521703213997145809e+00,8.644407475360665893e-01
-4.513625089483468855e+00,8.644407475360665893e-01
-4.505546964969791901e+00,8.645338853960008452e-01
-4.497468840456115835e+00,8.645338853960008452e-01
-4.489390715942438881e+00,8.646623601133628378e-01
-4.481312591428761927e+00,8.647423728548239152e-01
-4.473234466915084973e+00,8.647423728548239152e-01
-4.465156342401408907e+00,8.647867963327329210e-01
-4.457078217887731952e+00,8.647867963327329210e-01
-4.449000093374054998e+00,8.648183470982933052e-01
-4.440921968860378044e+00,8.648317246228908184e-01
-4.432843844346701090e+00,8.648317246228908184e-01
-4.424765719833024136e+00,8.648418208678702035e-01
-4.416687595319347182e+00,8.648685759170654519e-01
-4.408609470805671116e+00,8.649076988663603194e-01
-4.400531346291994161e+00,8.649076988663603194e-01
-4.392453221778317207e+00,8.649450549727838444e-01
-4.384375097264640253e+00,8.649950313854314343e-01
-4.376296972750963299e+00,8.650826163106271061e-01
-4.368218848237287233e+00,8.650826163106271061e-01
-4.360140723723610279e+00,8.653620298904299846e-01
-4.352062599209933325e+00,8.667543020730791303e-01
-4.343984474696256370e+00,8.736505422062079695e-01
-4.335906350182579416e+00,8.860923973003564935e-01
-4.327828225668902462e+00,9.117361023294722200e-01
-4.319750101155225508e+00,9.117361023294722200e-01
-4.311671976641549442e+00,9.584610192815512519e-01
-4.303593852127872488e+00,9.825552031124648034e-01
-4.295515727614195534e+00,9.915529766380406507e-01
-4.287437603100518579e+00,9.961162269625717380e-01
-4.279359478586842513e+00,9.970935434765706429e-01
-4.271281354073165559e+00,9.972825956638086131e-01
-4.263203229559488605e+00,9.973388822295683465e-01
-4.255125105045811651e+00,9.973739666808715265e-01
-4.247046980532134697e+00,9.974017313545646690e-01
-4.238968856018457743e+00,9.974221762506478850e-01
-4.230890731504780788e+00,9.974431259589799925e-01
-4.222812606991104722e+00,9.974691237898017926e-01
-4.214734482477427768e+00,9.975077419268477685e-01
-4.206656357963750814e+00,9.976695342526414878e-01
-4.198578233450073860e+00,9.978401607927921413e-01
-4.190500108936397794e+00,9.979898376246106873e-01
-4.182421984422720840e+00,9.980847423274163965e-01
-4.174343859909043886e+00,9.981528919810268574e-01
-4.166265735395366931e+00,9.981925197425707275e-01
-4.158187610881689977e+00,9.982036256120480067e-01
-4.150109486368013023e+00,9.982127122325293866e-01
-4.142031361854336069e+00,9.982329047224880458e-01
-4.133953237340659115e+00,9.982483014960814582e-01
-4.125875112826983049e+00,9.982631934574260901e-01
-4.117796988313306095e+00,9.983187228048122641e-01
-4.109718863799629140e+00,9.983568361296093485e-01
-4.101640739285952186e+00,9.984365964649459801e-01
-4.093562614772276120e+00,9.984588082039005386e-01
-4.085484490258599166e+00,9.984898541572119202e-01
-4.077406365744922212e+00,9.984989407776933001e-01
-4.069328241231245258e+00,9.985095418349216878e-01
-4.061250116717568304e+00,9.985150947696602719e-01
-4.053171992203891350e+00,9.985272102636354452e-01
-4.045093867690214395e+00,9.985355396657433769e-01
-4.037015743176538329e+00,9.985408401943575152e-01
-4.028937618662861375e+00,9.985499268148388952e-01
-4.020859494149184421e+00,9.985643139639343024e-01
-4.012781369635507467e+00,9.985812251742747225e-01
-4.004703245121831401e+00,9.985908166070049941e-01
-3.996625120608154003e+00,9.986168144378267941e-01
-3.988546996094477493e+00,9.986438218931465993e-01
-3.980468871580800538e+00,9.986690625055948400e-01
-3.972390747067123584e+00,9.986915266506738442e-01
-3.964312622553447074e+00,9.987054089875203600e-01
-3.956234498039770120e+00,9.987172720753711985e-01
-3.948156373526093166e+00,9.987276207264749184e-01
-3.940078249012416656e+00,9.987349405040849559e-01
-3.932000124498739702e+00,9.987440271245663359e-01
-3.923921999985062747e+00,9.987523565266742676e-01
-3.915843875471386237e+00,9.987558902124169524e-01
-3.907765750957709283e+00,9.987629575839024332e-01
-3.899687626444032329e+00,9.987685105186411283e-01
-3.891609501930355819e+00,9.987728014227572615e-01
-3.883531377416678865e+00,9.987773447329980625e-01
-3.875453252903001911e+00,9.987826452616122008e-01
-3.867375128389325400e+00,9.987859265412304399e-01
-3.859297003875648446e+00,9.987914794759691350e-01
-3.851218879361971936e+00,9.987934987249650343e-01
-3.843140754848294982e+00,9.987972848168322759e-01
-3.835062630334618028e+00,9.988018281270730769e-01
-3.826984505820941518e+00,9.988058666250647644e-01
-3.818906381307264564e+00,9.988152056516705901e-01
-3.810828256793587610e+00,9.988250494905254184e-01
-3.802750132279911099e+00,9.988331264865089043e-01
-3.794672007766234145e+00,9.988381746089985969e-01
-3.786593883252557191e+00,9.988432227314882894e-01
-3.778515758738880681e+00,9.988459991988576370e-01
-3.770437634225203727e+00,9.988492804784758761e-01
-3.762359509711526773e+00,9.988528141642186720e-01
-3.754281385197850263e+00,9.988578622867083645e-01
-3.746203260684173308e+00,9.988608911602021578e-01
-3.738125136170496354e+00,9.988687157500610869e-01
-3.730047011656819844e+00,9.988747734970486736e-01
-3.721968887143142890e+00,9.988798216195383661e-01
-3.713890762629465936e+00,9.988871413971484037e-01
-3.705812638115789426e+00,9.988929467380115446e-01
-3.697734513602112472e+00,9.989007713278704736e-01
-3.689656389088435962e+00,9.989088483238539595e-01
-3.681578264574759007e+00,9.989161681014639971e-01
-3.673500140061082053e+00,9.989212162239536896e-01
-3.665422015547405543e+00,9.989239926913229262e-01
-3.657343891033728589e+00,9.989295456260616213e-01
-3.649265766520051635e+00,9.989343413424267570e-01
-3.641187642006375125e+00,9.989378750281694419e-01
-3.633109517492698171e+00,9.989414087139122378e-01
-3.625031392979021216e+00,9.989446899935305879e-01
-3.616953268465344706e+00,9.989492333037712779e-01
-3.608875143951667752e+00,9.989522621772650712e-01
-3.600797019437990798e+00,9.989557958630078671e-01
-3.592718894924314288e+00,9.989598343609995545e-01
-3.584640770410637334e+00,9.989618536099954538e-01
-3.576562645896960380e+00,9.989653872957381386e-01
-3.568484521383283870e+00,9.989686685753564888e-01
-3.560406396869606915e+00,9.989699306059789397e-01
-3.552328272355930405e+00,9.989729594794727330e-01
-3.544250147842253451e+00,9.989754835407175237e-01
-3.536172023328576497e+00,9.989772503835888662e-01
-3.528093898814899987e+00,9.989790172264603196e-01
-3.520015774301223033e+00,9.989815412877051104e-01
-3.511937649787546079e+00,9.989840653489500122e-01
-3.503859525273869568e+00,9.989855797856969088e-01
-3.495781400760192614e+00,9.989878514408172538e-01
-3.487703276246515660e+00,9.989896182836885963e-01
-3.479625151732839150e+00,9.989918899388089413e-01
-3.471547027219162196e+00,9.989954236245516261e-01
-3.463468902705485242e+00,9.989971904674230796e-01
-3.455390778191808732e+00,9.989992097164189788e-01
-3.447312653678131777e+00,9.990009765592903213e-01
-3.439234529164454823e+00,9.990009765592903213e-01
-3.431156404650778313e+00,9.990019861837882154e-01
-3.423078280137101359e+00,9.990022385899127721e-01
-3.415000155623424405e+00,9.990060246817800138e-01
-3.406922031109747895e+00,9.990070343062779079e-01
-3.398843906596070941e+00,9.990090535552738071e-01
-3.390765782082394431e+00,9.990110728042697064e-01
-3.382687657568717476e+00,9.990133444593899403e-01
-3.374609533055040522e+00,9.990161209267592879e-01
-3.366531408541364012e+00,9.990181401757551871e-01
-3.358453284027687058e+00,9.990214214553734262e-01
-3.350375159514010104e+00,9.990241979227427738e-01
-3.342297035000333594e+00,9.990254599533651136e-01
-3.334218910486656640e+00,9.990274792023610129e-01
-3.326140785972979685e+00,9.990300032636059147e-01
-3.318062661459303175e+00,9.990332845432242648e-01
-3.309984536945626221e+00,9.990353037922201640e-01
-3.301906412431949267e+00,9.990370706350915064e-01
-3.293828287918272757e+00,9.990395946963362972e-01
-3.285750163404595803e+00,9.990418663514566422e-01
-3.277672038890918849e+00,9.990443904127015440e-01
-3.269593914377242339e+00,9.990484289106932314e-01
-3.261515789863565384e+00,9.990509529719380222e-01
-3.253437665349888874e+00,9.990552438760542664e-01
-3.245359540836211920e+00,9.990602919985439589e-01
-3.237281416322534966e+00,9.990666021516561024e-01
-3.229203291808858456e+00,9.990703882435233441e-01
-3.221125167295181502e+00,9.990756887721374824e-01
-3.213047042781504548e+00,9.990782128333822731e-01
-3.204968918267828037e+00,9.990814941130006233e-01
-3.196890793754151083e+00,9.990847753926189734e-01
-3.188812669240474129e+00,9.990867946416148726e-01
-3.180734544726797619e+00,9.990905807334821143e-01
-3.172656420213120665e+00,9.990933572008513508e-01
-3.164578295699443711e+00,9.990948716375983585e-01
-3.156500171185767201e+00,9.990963860743452551e-01
-3.148422046672090246e+00,9.990979005110922628e-01
-3.140343922158413292e+00,9.990991625417146027e-01
-3.132265797644736782e+00,9.991014341968349477e-01
-3.124187673131059828e+00,9.991042106642041842e-01
-3.116109548617383318e+00,9.991054726948266351e-01
-3.108031424103706364e+00,9.991067347254490860e-01
-3.099953299590029410e+00,9.991097635989428793e-01
-3.091875175076352900e+00,9.991135496908101210e-01
-3.083797050562675945e+00,9.991158213459304660e-01
-3.075718926048998991e+00,9.991191026255488161e-01
-3.067640801535322481e+00,9.991221314990426094e-01
-3.059562677021645527e+00,9.991256651847852943e-01
-3.051484552507968573e+00,9.991289464644036444e-01
-3.043406427994292063e+00,9.991324801501463293e-01
-3.035328303480615109e+00,9.991357614297646794e-01
-3.027250178966938154e+00,9.991382854910094702e-01
-3.019172054453261644e+00,9.991403047400053694e-01
-3.011093929939584690e+00,9.991418191767523771e-01
-3.003015805425907736e+00,9.991433336134993848e-01
-2.994937680912231226e+00,9.991440908318728331e-01
-2.986859556398554272e+00,9.991451004563707272e-01
-2.978781431884877318e+00,9.991471197053666264e-01
-2.970703307371200808e+00,9.991483817359890773e-01
-2.962625182857523853e+00,9.991504009849849766e-01
-2.954547058343847343e+00,9.991521678278563190e-01
-2.946468933830170389e+00,9.991541870768522182e-01
-2.938390809316493435e+00,9.991551967013501123e-01
-2.930312684802816925e+00,9.991564587319724522e-01
-2.922234560289139971e+00,9.991582255748439056e-01
-2.914156435775463017e+00,9.991592351993417997e-01
-2.906078311261786506e+00,9.991615068544620337e-01
-2.898000186748109552e+00,9.991617592605865905e-01
-2.889922062234432598e+00,9.991627688850844846e-01
-2.881843937720756088e+00,9.991635261034579329e-01
-2.873765813207079134e+00,9.991657977585782779e-01
-2.865687688693402180e+00,9.991663025708272805e-01
-2.857609564179725670e+00,9.991678170075741772e-01
-2.849531439666048716e+00,9.991685742259476255e-01
-2.841453315152371761e+00,9.991690790381966281e-01
-2.833375190638695251e+00,9.991700886626945222e-01
-2.825297066125018297e+00,9.991710982871924163e-01
-2.817218941611341787e+00,9.991721079116903104e-01
-2.809140817097664833e+00,9.991728651300637587e-01
-2.801062692583987879e+00,9.991736223484372070e-01
-2.792984568070311369e+00,9.991741271606862096e-01
-2.784906443556634414e+00,9.991753891913086605e-01
-2.776828319042957460e+00,9.991766512219310004e-01
-2.768750194529280950e+00,9.991769036280555571e-01
-2.760672070015603996e+00,9.991781656586780080e-01
-2.752593945501927042e+00,9.991786704709268996e-01
-2.744515820988250532e+00,9.991789228770514564e-01
-2.736437696474573578e+00,9.991796800954249047e-01
-2.728359571960896623e+00,9.991804373137984641e-01
-2.720281447447220113e+00,9.991806897199229098e-01
-2.712203322933543159e+00,9.991814469382964692e-01
-2.704125198419866205e+00,9.991819517505453607e-01
-2.696047073906189695e+00,9.991829613750432548e-01
-2.687968949392512741e+00,9.991839709995411489e-01
-2.679890824878835787e+00,9.991847282179145973e-01
-2.671812700365159277e+00,9.991849806240391541e-01
-2.663734575851482322e+00,9.991857378424126024e-01
-2.655656451337805812e+00,9.991859902485371592e-01
-2.647578326824128858e+00,9.991875046852841669e-01
-2.639500202310451904e+00,9.991895239342800661e-01
-2.631422077796775394e+00,9.991902811526535144e-01
-2.623343953283098440e+00,9.991907859649024060e-01
-2.615265828769421486e+00,9.991928052138983052e-01
-2.607187704255744976e+00,9.991938148383961993e-01
-2.599109579742068021e+00,9.991945720567697586e-01
-2.591031455228391067e+00,9.991955816812676527e-01
-2.582953330714714557e+00,9.991970961180145494e-01
-2.574875206201037603e+00,9.991978533363879977e-01
-2.566797081687360649e+00,9.991998725853838970e-01
-2.558718957173684139e+00,9.992006298037574563e-01
-2.550640832660007185e+00,9.992016394282553504e-01
-2.542562708146330230e+00,9.992021442405042420e-01
-2.534484583632653720e+00,9.992023966466287987e-01
-2.526406459118976766e+00,9.992029014588776903e-01
-2.518328334605300256e+00,9.992036586772512496e-01
-2.510250210091623302e+00,9.992039110833756954e-01
-2.502172085577946348e+00,9.992051731139981463e-01
-2.494093961064269838e+00,9.992056779262471489e-01
-2.486015836550592883e+00,9.992061827384960404e-01
-2.477937712036915929e+00,9.992069399568694887e-01
-2.469859587523239419e+00,9.992076971752430481e-01
-2.461781463009562465e+00,9.992076971752430481e-01
-2.453703338495885511e+00,9.992087067997409422e-01
-2.445625213982209001e+00,9.992099688303632821e-01
-2.437547089468532047e+00,9.992102212364878389e-01
-2.429468964954855092e+00,9.992107260487368414e-01
-2.421390840441178582e+00,9.992122404854837381e-01
-2.413312715927501628e+00,9.992135025161061890e-01
-2.405234591413824674e+00,9.992140073283550805e-01
-2.397156466900148164e+00,9.992147645467286399e-01
-2.389078342386471210e+00,9.992155217651020882e-01
-2.381000217872794700e+00,9.992172886079734306e-01
-2.372922093359117746e+00,9.992182982324713247e-01
-2.364843968845440791e+00,9.992188030447203273e-01
-2.356765844331764281e+00,9.992195602630937756e-01
-2.348687719818087327e+00,9.992198126692183324e-01
-2.340609595304410373e+00,9.992203174814672240e-01
-2.332531470790733863e+00,9.992213271059651181e-01
-2.324453346277056909e+00,9.992213271059651181e-01
-2.316375221763379955e+00,9.992223367304630122e-01
-2.308297097249703445e+00,9.992228415427120147e-01
-2.300218972736026490e+00,9.992243559794589114e-01
-2.292140848222349536e+00,9.992248607917079140e-01
-2.284062723708673026e+00,9.992253656039568055e-01
-2.275984599194996072e+00,9.992276372590771505e-01
-2.267906474681319118e+00,9.992278896652017073e-01
-2.259828350167642608e+00,9.992286468835751556e-01
-2.251750225653965654e+00,9.992294041019486039e-01
-2.243672101140288699e+00,9.992296565080731607e-01
-2.235593976626612189e+00,9.992301613203220523e-01
-2.227515852112935235e+00,9.992306661325710548e-01
-2.219437727599258725e+00,9.992316757570689489e-01
-2.211359603085581771e+00,9.992326853815668430e-01
-2.203281478571904817e+00,9.992326853815668430e-01
-2.195203354058228307e+00,9.992326853815668430e-01
-2.187125229544551352e+00,9.992326853815668430e-01
-2.179047105030874398e+00,9.992331901938157346e-01
-2.170968980517197888e+00,9.992334425999402914e-01
-2.162890856003520934e+00,9.992336950060648482e-01
-2.154812731489843980e+00,9.992341998183137397e-01
-2.146734606976167470e+00,9.992341998183137397e-01
-2.138656482462490516e+00,9.992349570366872991e-01
-2.130578357948813562e+00,9.992352094428117448e-01
-2.122500233435137051e+00,9.992354618489363016e-01
-2.114422108921460097e+00,9.992354618489363016e-01
-2.106343984407783143e+00,9.992357142550608584e-01
-2.098265859894106633e+00,9.992359666611854152e-01
-2.090187735380429679e+00,9.992359666611854152e-01
-2.082109610866753169e+00,9.992359666611854152e-01
-2.074031486353076215e+00,9.992359666611854152e-01
-2.065953361839399260e+00,9.992362190673098610e-01
-2.057875237325722750e+00,9.992362190673098610e-01
-2.049797112812045796e+00,9.992364714734344178e-01
-2.041718988298368842e+00,9.992364714734344178e-01
-2.033640863784692332e+00,9.992364714734344178e-01
-2.025562739271015378e+00,9.992369762856834203e-01
-2.017484614757338424e+00,9.992374810979323119e-01
-2.009406490243661914e+00,9.992379859101813144e-01
-2.001328365729984959e+00,9.992382383163057602e-01
-1.993250241216308005e+00,9.992387431285547628e-01
-1.985172116702631051e+00,9.992395003469282111e-01
-1.977093992188954985e+00,9.992395003469282111e-01
-1.969015867675278031e+00,9.992397527530527679e-01
-1.960937743161601077e+00,9.992400051591773247e-01
-1.952859618647924123e+00,9.992405099714262162e-01
-1.944781494134247168e+00,9.992405099714262162e-01
-1.936703369620570214e+00,9.992405099714262162e-01
-1.928625245106894148e+00,9.992410147836752188e-01
-1.920547120593217194e+00,9.992412671897997756e-01
-1.912468996079540240e+00,9.992415195959242213e-01
-1.904390871565863286e+00,9.992415195959242213e-01
-1.896312747052186332e+00,9.992420244081732239e-01
-1.888234622538509377e+00,9.992420244081732239e-01
-1.880156498024833311e+00,9.992422768142977807e-01
-1.872078373511156357e+00,9.992422768142977807e-01
-1.864000248997479403e+00,9.992425292204222265e-01
-1.855922124483802449e+00,9.992425292204222265e-01
-1.847843999970125495e+00,9.992425292204222265e-01
-1.839765875456449429e+00,9.992425292204222265e-01
-1.831687750942772475e+00,9.992425292204222265e-01
-1.823609626429095520e+00,9.992425292204222265e-01
-1.815531501915418566e+00,9.992425292204222265e-01
-1.807453377401741612e+00,9.992425292204222265e-01
-1.799375252888064658e+00,9.992430340326712290e-01
-1.791297128374388592e+00,9.992435388449201206e-01
-1.783219003860711638e+00,9.992440436571691231e-01
-1.775140879347034684e+00,9.992448008755425715e-01
-1.767062754833357729e+00,9.992448008755425715e-01
-1.758984630319680775e+00,9.992460629061650224e-01
-1.750906505806003821e+00,9.992463153122895791e-01
-1.742828381292327755e+00,9.992463153122895791e-01
-1.734750256778650801e+00,9.992463153122895791e-01
-1.726672132264973847e+00,9.992465677184140249e-01
-1.718594007751296893e+00,9.992465677184140249e-01
-1.710515883237619938e+00,9.992465677184140249e-01
-1.702437758723943872e+00,9.992468201245385817e-01
-1.694359634210266918e+00,9.992473249367875843e-01
-1.686281509696589964e+00,9.992473249367875843e-01
-1.678203385182913010e+00,9.992473249367875843e-01
-1.670125260669236056e+00,9.992473249367875843e-01
-1.662047136155559102e+00,9.992475773429120300e-01
-1.653969011641883036e+00,9.992475773429120300e-01
-1.645890887128206082e+00,9.992478297490365868e-01
-1.637812762614529127e+00,9.992480821551611436e-01
-1.629734638100852173e+00,9.992480821551611436e-01
-1.621656513587175219e+00,9.992483345612857004e-01
-1.613578389073498265e+00,9.992490917796591487e-01
-1.605500264559822199e+00,9.992490917796591487e-01
-1.597422140046145245e+00,9.992495965919080403e-01
-1.589344015532468291e+00,9.992495965919080403e-01
-1.581265891018791336e+00,9.992495965919080403e-01
-1.573187766505114382e+00,9.992495965919080403e-01
-1.565109641991438316e+00,9.992495965919080403e-01
-1.557031517477761362e+00,9.992495965919080403e-01
-1.548953392964084408e+00,9.992495965919080403e-01
-1.540875268450407454e+00,9.992495965919080403e-01
-1.532797143936730500e+00,9.992495965919080403e-01
-1.524719019423053545e+00,9.992501014041570429e-01
-1.516640894909377479e+00,9.992501014041570429e-01
-1.508562770395700525e+00,9.992501014041570429e-01
-1.500484645882023571e+00,9.992501014041570429e-01
-1.492406521368346617e+00,9.992506062164059344e-01
-1.484328396854669663e+00,9.992506062164059344e-01
-1.476250272340992709e+00,9.992513634347794937e-01
-1.468172147827316643e+00,9.992518682470283853e-01
-1.460094023313639688e+00,9.992521206531529421e-01
-1.452015898799962734e+00,9.992523730592774989e-01
-1.443937774286285780e+00,9.992528778715263904e-01
-1.435859649772608826e+00,9.992533826837753930e-01
-1.427781525258931872e+00,9.992546447143977328e-01
-1.419703400745255806e+00,9.992551495266467354e-01
-1.411625276231578852e+00,9.992559067450201837e-01
-1.403547151717901897e+00,9.992561591511447405e-01
-1.395469027204224943e+00,9.992571687756426346e-01
-1.387390902690547989e+00,9.992571687756426346e-01
-1.379312778176871923e+00,9.992571687756426346e-01
-1.371234653663194969e+00,9.992574211817671914e-01
-1.363156529149518015e+00,9.992574211817671914e-01
-1.355078404635841061e+00,9.992579259940160830e-01
-1.347000280122164106e+00,9.992579259940160830e-01
-1.338922155608487152e+00,9.992579259940160830e-01
-1.330844031094811086e+00,9.992579259940160830e-01
-1.322765906581134132e+00,9.992579259940160830e-01
-1.314687782067457178e+00,9.992581784001406398e-01
-1.306609657553780224e+00,9.992584308062651965e-01
-1.298531533040103270e+00,9.992584308062651965e-01
-1.290453408526426315e+00,9.992584308062651965e-01
-1.282375284012750249e+00,9.992584308062651965e-01
-1.274297159499073295e+00,9.992586832123896423e-01
-1.266219034985396341e+00,9.992586832123896423e-01
-1.258140910471719387e+00,9.992591880246386449e-01
-1.250062785958042433e+00,9.992591880246386449e-01
-1.241984661444366367e+00,9.992591880246386449e-01
-1.233906536930689413e+00,9.992594404307632017e-01
-1.225828412417012458e+00,9.992594404307632017e-01
-1.217750287903335504e+00,9.992599452430120932e-01
-1.209672163389658550e+00,9.992599452430120932e-01
-1.201594038875981596e+00,9.992599452430120932e-01
-1.193515914362305530e+00,9.992599452430120932e-01
-1.185437789848628576e+00,9.992599452430120932e-01
-1.177359665334951622e+00,9.992599452430120932e-01
-1.169281540821274668e+00,9.992599452430120932e-01
-1.161203416307597713e+00,9.992599452430120932e-01
-1.153125291793920759e+00,9.992601976491366500e-01
-1.145047167280244693e+00,9.992601976491366500e-01
-1.136969042766567739e+00,9.992601976491366500e-01
-1.128890918252890785e+00,9.992601976491366500e-01
-1.120812793739213831e+00,9.992601976491366500e-01
-1.112734669225536877e+00,9.992601976491366500e-01
-1.104656544711860811e+00,9.992601976491366500e-01
-1.096578420198183856e+00,9.992601976491366500e-01
-1.088500295684506902e+00,9.992601976491366500e-01
-1.080422171170829948e+00,9.992601976491366500e-01
-1.072344046657152994e+00,9.992601976491366500e-01
-1.064265922143476040e+00,9.992604500552612068e-01
-1.056187797629799974e+00,9.992604500552612068e-01
-1.048109673116123020e+00,9.992604500552612068e-01
-1.040031548602446065e+00,9.992604500552612068e-01
-1.031953424088769111e+00,9.992609548675100983e-01
-1.023875299575092157e+00,9.992627217103814408e-01
-1.015797175061415203e+00,9.992632265226304433e-01
-1.007719050547739137e+00,9.992634789287550001e-01
-9.996409260340621827e-01,9.992637313348794459e-01
-9.915628015203852286e-01,9.992637313348794459e-01
-9.834846770067082744e-01,9.992639837410040027e-01
-9.754065524930313202e-01,9.992644885532530052e-01
-9.673284279793552543e-01,9.992644885532530052e-01
-9.592503034656783001e-01,9.992644885532530052e-01
-9.511721789520013459e-01,9.992644885532530052e-01
-9.430940544383243918e-01,9.992649933655018968e-01
-9.350159299246474376e-01,9.992649933655018968e-01
-9.269378054109704834e-01,9.992649933655018968e-01
-9.188596808972944174e-01,9.992649933655018968e-01
-9.107815563836174633e-01,9.992649933655018968e-01
-9.027034318699405091e-01,9.992652457716264536e-01
-8.946253073562635549e-01,9.992654981777510104e-01
-8.865471828425866008e-01,9.992657505838754561e-01
-8.784690583289096466e-01,9.992657505838754561e-01
-8.703909338152335806e-01,9.992657505838754561e-01
-8.623128093015566265e-01,9.992665078022490155e-01
-8.542346847878796723e-01,9.992667602083734613e-01
-8.461565602742027181e-01,9.992680222389959122e-01
-8.380784357605257640e-01,9.992682746451204689e-01
-8.300003112468488098e-01,9.992685270512450257e-01
-8.219221867331727438e-01,9.992687794573695825e-01
-8.138440622194957896e-01,9.992687794573695825e-01
-8.057659377058188355e-01,9.992687794573695825e-01
-7.976878131921418813e-01,9.992687794573695825e-01
-7.896096886784649271e-01,9.992687794573695825e-01
-7.815315641647888611e-01,9.992687794573695825e-01
-7.734534396511119070e-01,9.992690318634940283e-01
-7.653753151374349528e-01,9.992690318634940283e-01
-7.572971906237579987e-01,9.992690318634940283e-01
-7.492190661100810445e-01,9.992690318634940283e-01
-7.411409415964040903e-01,9.992690318634940283e-01
-7.330628170827280243e-01,9.992690318634940283e-01
-7.249846925690510702e-01,9.992690318634940283e-01
-7.169065680553741160e-01,9.992692842696185851e-01
-7.088284435416971618e-01,9.992692842696185851e-01
-7.007503190280202077e-01,9.992692842696185851e-01
-6.926721945143432535e-01,9.992692842696185851e-01
-6.845940700006671875e-01,9.992695366757431419e-01
-6.765159454869902333e-01,9.992695366757431419e-01
-6.684378209733132792e-01,9.992700414879920334e-01
-6.603596964596363250e-01,9.992705463002410360e-01
-6.522815719459593709e-01,9.992715559247389301e-01
-6.442034474322833049e-01,9.992718083308634869e-01
-6.361253229186063507e-01,9.992728179553613810e-01
-6.280471984049293965e-01,9.992748372043572802e-01
-6.199690738912524424e-01,9.992750896104817260e-01
-6.118909493775754882e-01,9.992760992349796201e-01
-6.038128248638985340e-01,9.992766040472286226e-01
-5.957347003502224680e-01,9.992768564533531794e-01
-5.876565758365455139e-01,9.992771088594776252e-01
-5.795784513228685597e-01,9.992781184839755193e-01
-5.715003268091916055e-01,9.992786232962245219e-01
-5.634222022955146514e-01,9.992786232962245219e-01
-5.553440777818376972e-01,9.992788757023490787e-01
-5.472659532681616312e-01,9.992793805145979702e-01
-5.391878287544846771e-01,9.992803901390958643e-01
-5.311097042408077229e-01,9.992813997635937584e-01
-5.230315797271307687e-01,9.992819045758426499e-01
-5.149534552134538146e-01,9.992819045758426499e-01
-5.068753306997777486e-01,9.992824093880916525e-01
-4.987972061861007944e-01,9.992826617942162093e-01
-4.907190816724238402e-01,9.992829142003407661e-01
-4.826409571587468861e-01,9.992829142003407661e-01
-4.745628326450699319e-01,9.992834190125896576e-01
-4.664847081313929777e-01,9.992834190125896576e-01
-4.584065836177169118e-01,9.992836714187142144e-01
-4.503284591040399576e-01,9.992841762309631060e-01
-4.422503345903630034e-01,9.992844286370876628e-01
-4.341722100766860493e-01,9.992846810432122195e-01
-4.260940855630090951e-01,9.992846810432122195e-01
-4.180159610493321409e-01,9.992849334493367763e-01
-4.099378365356560749e-01,9.992849334493367763e-01
-4.018597120219791208e-01,9.992849334493367763e-01
-3.937815875083021666e-01,9.992849334493367763e-01
-3.857034629946252124e-01,9.992854382615856679e-01
-3.776253384809482583e-01,9.992854382615856679e-01
-3.695472139672721923e-01,9.992856906677102247e-01
-3.614690894535952381e-01,9.992856906677102247e-01
-3.533909649399182840e-01,9.992859430738347815e-01
-3.453128404262413298e-01,9.992859430738347815e-01
-3.372347159125643756e-01,9.992859430738347815e-01
-3.291565913988874215e-01,9.992859430738347815e-01
-3.210784668852113555e-01,9.992889719473285748e-01
-3.130003423715344013e-01,9.992894767595774663e-01
-3.049222178578574471e-01,9.992894767595774663e-01
-2.968440933441804930e-01,9.992894767595774663e-01
-2.887659688305035388e-01,9.992894767595774663e-01
-2.806878443168265846e-01,9.992897291657020231e-01
-2.726097198031505187e-01,9.992897291657020231e-01
-2.645315952894735645e-01,9.992897291657020231e-01
-2.564534707757966103e-01,9.992897291657020231e-01
-2.483753462621196562e-01,9.992897291657020231e-01
-2.402972217484427020e-01,9.992899815718265799e-01
-2.322190972347666360e-01,9.992899815718265799e-01
-2.241409727210896818e-01,9.992899815718265799e-01
-2.160628482074127277e-01,9.992899815718265799e-01
-2.079847236937357735e-01,9.992904863840754714e-01
-1.999065991800588193e-01,9.992904863840754714e-01
-1.918284746663818652e-01,9.992907387902000282e-01
-1.837503501527057992e-01,9.992907387902000282e-01
-1.756722256390288450e-01,9.992907387902000282e-01
-1.675941011253518909e-01,9.992907387902000282e-01
-1.595159766116749367e-01,9.992907387902000282e-01
-1.514378520979979825e-01,9.992907387902000282e-01
-1.433597275843210284e-01,9.992907387902000282e-01
-1.352816030706449624e-01,9.992909911963245850e-01
-1.272034785569680082e-01,9.992912436024490308e-01
-1.191253540432910540e-01,9.992914960085735876e-01
-1.110472295296140999e-01,9.992917484146981444e-01
-1.029691050159371457e-01,9.992917484146981444e-01
-9.489098050226019154e-02,9.992917484146981444e-01
-8.681285598858412556e-02,9.992917484146981444e-01
-7.873473147490717139e-02,9.992917484146981444e-01
-7.065660696123021722e-02,9.992917484146981444e-01
-6.257848244755326306e-02,9.992917484146981444e-01
-5.450035793387630889e-02,9.992920008208227012e-01
-4.642223342020024290e-02,9.992922532269471469e-01
-3.834410890652328874e-02,9.992922532269471469e-01
-3.026598439284633457e-02,9.992922532269471469e-01
-2.218785987916938041e-02,9.992922532269471469e-01
-1.410973536549242624e-02,9.992922532269471469e-01
-6.031610851815472074e-03,9.992922532269471469e-01
2.046513661860593913e-03,9.992925056330717037e-01
1.012463817553754808e-02,9.992925056330717037e-01
1.820276268921450225e-02,9.992925056330717037e-01
2.628088720289145641e-02,9.992925056330717037e-01
3.435901171656841058e-02,9.992925056330717037e-01
4.243713623024536474e-02,9.992925056330717037e-01
5.051526074392143073e-02,9.992925056330717037e-01
5.859338525759838490e-02,9.992925056330717037e-01
6.667150977127533906e-02,9.992927580391962605e-01
7.474963428495229323e-02,9.992930104453208173e-01
8.282775879862924739e-02,9.992932628514452631e-01
9.090588331230531338e-02,9.992932628514452631e-01
9.898400782598226755e-02,9.992942724759431572e-01
1.070621323396592217e-01,9.992942724759431572e-01
1.151402568533361759e-01,9.992942724759431572e-01
1.232183813670131300e-01,9.992942724759431572e-01
1.312965058806900842e-01,9.992942724759431572e-01
1.393746303943661502e-01,9.992942724759431572e-01
1.474527549080431044e-01,9.992945248820677140e-01
1.555308794217200585e-01,9.992945248820677140e-01
1.636090039353970127e-01,9.992947772881922708e-01
1.716871284490739669e-01,9.992947772881922708e-01
1.797652529627509210e-01,9.992947772881922708e-01
1.878433774764269870e-01,9.992950296943168276e-01
1.959215019901039412e-01,9.992952821004413844e-01
2.039996265037808953e-01,9.992952821004413844e-01
2.120777510174578495e-01,9.992952821004413844e-01
2.201558755311348037e-01,9.992952821004413844e-01
2.282340000448108697e-01,9.992952821004413844e-01
2.363121245584878238e-01,9.992952821004413844e-01
2.443902490721647780e-01,9.992952821004413844e-01
2.524683735858417322e-01,9.992952821004413844e-01
2.605464980995186863e-01,9.992952821004413844e-01
2.686246226131956405e-01,9.992952821004413844e-01
2.767027471268717065e-01,9.992952821004413844e-01
2.847808716405486607e-01,9.992955345065658301e-01
2.928589961542256148e-01,9.992955345065658301e-01
3.009371206679025690e-01,9.992960393188148327e-01
3.090152451815795231e-01,9.992962917249393895e-01
3.170933696952564773e-01,9.992967965371882810e-01
3.251714942089325433e-01,9.992970489433128378e-01
3.332496187226094975e-01,9.992970489433128378e-01
3.413277432362864516e-01,9.992973013494373946e-01
3.494058677499634058e-01,9.992980585678108429e-01
3.574839922636403600e-01,9.992980585678108429e-01
3.655621167773164260e-01,9.992985633800597345e-01
3.736402412909933801e-01,9.992985633800597345e-01
3.817183658046703343e-01,9.992995730045576286e-01
3.897964903183472885e-01,9.992998254106821854e-01
3.978746148320242426e-01,9.993000778168067422e-01
4.059527393457011968e-01,9.993005826290556337e-01
4.140308638593772628e-01,9.993005826290556337e-01
4.221089883730542169e-01,9.993010874413046363e-01
4.301871128867311711e-01,9.993020970658025304e-01
4.382652374004081253e-01,9.993028542841759787e-01
4.463433619140850794e-01,9.993031066903005355e-01
4.544214864277620336e-01,9.993041163147984296e-01
4.624996109414380996e-01,9.993041163147984296e-01
4.705777354551150538e-01,9.993041163147984296e-01
4.786558599687920079e-01,9.993066403760432204e-01
4.867339844824689621e-01,9.993071451882922229e-01
4.948121089961459163e-01,9.993076500005411145e-01
5.028902335098219822e-01,9.993076500005411145e-01
5.109683580234989364e-01,9.993076500005411145e-01
5.190464825371758906e-01,9.993079024066656713e-01
5.271246070508528447e-01,9.993084072189146738e-01
5.352027315645297989e-01,9.993086596250391196e-01
5.432808560782067531e-01,9.993089120311636764e-01
5.513589805918828191e-01,9.993091644372882332e-01
5.594371051055597732e-01,9.993094168434127900e-01
5.675152296192367274e-01,9.993096692495372357e-01
5.755933541329136816e-01,9.993099216556617925e-01
5.836714786465906357e-01,9.993106788740352409e-01
5.917496031602675899e-01,9.993111836862842434e-01
5.998277276739436559e-01,9.993121933107821375e-01
6.079058521876206100e-01,9.993121933107821375e-01
6.159839767012975642e-01,9.993121933107821375e-01
6.240621012149745184e-01,9.993121933107821375e-01
6.321402257286514725e-01,9.993126981230310291e-01
6.402183502423284267e-01,9.993132029352800316e-01
6.482964747560044927e-01,9.993134553414045884e-01
6.563745992696814469e-01,9.993142125597780367e-01
6.644527237833584010e-01,9.993144649659025935e-01
6.725308482970353552e-01,9.993147173720270393e-01
6.806089728107123094e-01,9.993149697781515961e-01
6.886870973243883753e-01,9.993152221842761529e-01
6.967652218380653295e-01,9.993157269965250444e-01
7.048433463517422837e-01,9.993195130883923971e-01
7.129214708654192378e-01,9.993197654945168429e-01
7.209995953790961920e-01,9.993200179006413997e-01
7.290777198927731462e-01,9.993212799312638506e-01
7.371558444064492122e-01,9.993230467741351930e-01
7.452339689201261663e-01,9.993250660231310922e-01
7.533120934338031205e-01,9.993255708353800948e-01
7.613902179474800747e-01,9.993263280537535431e-01
7.694683424611570288e-01,9.993268328660024347e-01
7.775464669748339830e-01,9.993273376782514372e-01
7.856245914885100490e-01,9.993278424905003288e-01
7.937027160021870031e-01,9.993280948966248856e-01
8.017808405158639573e-01,9.993285997088738881e-01
8.098589650295409115e-01,9.993293569272473365e-01
8.179370895432178656e-01,9.993298617394962280e-01
8.260152140568939316e-01,9.993298617394962280e-01
8.340933385705708858e-01,9.993308713639941221e-01
8.421714630842478400e-01,9.993308713639941221e-01
8.502495875979247941e-01,9.993313761762431247e-01
8.583277121116017483e-01,9.993313761762431247e-01
8.664058366252787025e-01,9.993313761762431247e-01
8.744839611389547684e-01,9.993316285823676814e-01
8.825620856526317226e-01,9.993316285823676814e-01
8.906402101663086768e-01,9.993318809884921272e-01
8.987183346799856309e-01,9.993321333946166840e-01
9.067964591936625851e-01,9.993328906129901323e-01
9.148745837073395393e-01,9.993331430191146891e-01
9.229527082210156053e-01,9.993339002374881375e-01
9.310308327346925594e-01,9.993341526436126943e-01
9.391089572483695136e-01,9.993346574558616968e-01
9.471870817620464678e-01,9.993354146742351451e-01
9.552652062757234219e-01,9.993354146742351451e-01
9.633433307893994879e-01,9.993359194864840367e-01
9.714214553030764421e-01,9.993361718926085935e-01
9.794995798167533962e-01,9.993381911416044927e-01
9.875777043304303504e-01,9.993389483599779410e-01
9.956558288441073046e-01,9.993399579844758351e-01
1.003733953357784259e+00,9.993404627967248377e-01
1.011812077871460325e+00,9.993429868579696285e-01
1.019890202385137279e+00,9.993452585130899735e-01
1.027968326898814233e+00,9.993457633253389760e-01
1.036046451412491187e+00,9.993465205437124244e-01
1.044124575926168141e+00,9.993467729498369811e-01
1.052202700439845096e+00,9.993477825743348752e-01
1.060280824953521162e+00,9.993480349804593210e-01
1.068358949467198116e+00,9.993482873865838778e-01
1.076437073980875070e+00,9.993490446049573261e-01
1.084515198494552024e+00,9.993498018233308855e-01
1.092593323008228978e+00,9.993510638539532254e-01
1.100671447521905044e+00,9.993513162600777822e-01
1.108749572035581998e+00,9.993513162600777822e-01
1.116827696549258953e+00,9.993515686662023390e-01
1.124905821062935907e+00,9.993520734784512305e-01
1.132983945576612861e+00,9.993523258845757873e-01
1.141062070090289815e+00,9.993523258845757873e-01
1.149140194603965881e+00,9.993528306968247898e-01
1.157218319117642835e+00,9.993528306968247898e-01
1.165296443631319789e+00,9.993528306968247898e-01
1.173374568144996744e+00,9.993528306968247898e-01
1.181452692658673698e+00,9.993528306968247898e-01
1.189530817172350652e+00,9.993530831029492356e-01
1.197608941686026718e+00,9.993530831029492356e-01
1.205687066199703672e+00,9.993530831029492356e-01
1.213765190713380626e+00,9.993530831029492356e-01
1.221843315227057580e+00,9.993530831029492356e-01
1.229921439740734534e+00,9.993530831029492356e-01
1.237999564254410600e+00,9.993530831029492356e-01
1.246077688768087555e+00,9.993533355090737924e-01
1.254155813281764509e+00,9.993535879151983492e-01
1.262233937795441463e+00,9.993540927274473518e-01
1.270312062309118417e+00,9.993545975396962433e-01
1.278390186822795371e+00,9.993548499458208001e-01
1.286468311336471437e+00,9.993548499458208001e-01
1.294546435850148391e+00,9.993548499458208001e-01
1.302624560363825346e+00,9.993548499458208001e-01
1.310702684877502300e+00,9.993548499458208001e-01
1.318780809391179254e+00,9.993553547580696916e-01
1.326858933904856208e+00,9.993553547580696916e-01
1.334937058418532274e+00,9.993558595703186942e-01
1.343015182932209228e+00,9.993558595703186942e-01
1.351093307445886182e+00,9.993561119764432510e-01
1.359171431959563137e+00,9.993561119764432510e-01
1.367249556473240091e+00,9.993561119764432510e-01
1.375327680986917045e+00,9.993578788193145934e-01
1.383405805500593111e+00,9.993586360376880418e-01
1.391483930014270065e+00,9.993591408499369333e-01
1.399562054527947019e+00,9.993591408499369333e-01
1.407640179041623973e+00,9.993593932560614901e-01
1.415718303555300928e+00,9.993593932560614901e-01
1.423796428068976994e+00,9.993629269418042860e-01
1.431874552582653948e+00,9.993634317540531775e-01
1.439952677096330902e+00,9.993662082214224140e-01
1.448030801610007856e+00,9.993684798765427590e-01
1.456108926123684810e+00,9.993687322826673158e-01
1.464187050637361764e+00,9.993687322826673158e-01
1.472265175151037830e+00,9.993689846887918726e-01
1.480343299664714785e+00,9.993692370949163184e-01
1.488421424178391739e+00,9.993694895010408752e-01
1.496499548692068693e+00,9.993697419071654320e-01
1.504577673205745647e+00,9.993710039377878829e-01
1.512655797719422601e+00,9.993712563439124397e-01
1.520733922233098667e+00,9.993717611561613312e-01
1.528812046746775621e+00,9.993725183745347795e-01
1.536890171260452576e+00,9.993730231867837821e-01
1.544968295774129530e+00,9.993735279990326736e-01
1.553046420287806484e+00,9.993737804051572304e-01
1.561124544801482550e+00,9.993740328112817872e-01
1.569202669315159504e+00,9.993742852174063440e-01
1.577280793828836458e+00,9.993752948419042381e-01
1.585358918342513412e+00,9.993765568725265780e-01
1.593437042856190367e+00,9.993778189031490289e-01
1.601515167369867321e+00,9.993790809337714798e-01
1.609593291883543387e+00,9.993803429643939307e-01
1.617671416397220341e+00,9.993811001827673790e-01
1.625749540910897295e+00,9.993818574011408273e-01
1.633827665424574249e+00,9.993823622133898299e-01
1.641905789938251203e+00,9.994515214914981849e-01
1.649983914451928158e+00,9.996173523152835916e-01
1.658062038965604224e+00,9.997776302043304142e-01
1.666140163479281178e+00,9.998452750456918725e-01
1.674218287992958132e+00,9.998674867846464309e-01
1.682296412506635086e+00,9.998854076194847451e-01
1.690374537020312040e+00,9.999280642545222975e-01
1.698452661533988106e+00,9.999555765220909942e-01
1.706530786047665060e+00,9.999666823915682734e-01
1.714608910561342014e+00,9.999745069814272025e-01
1.722687035075018969e+00,9.999931850346389650e-01
1.730765159588695923e+00,9.999977283448796550e-01
1.738843284102372877e+00,9.999994951877511085e-01
1.746921408616048943e+00,9.999994951877511085e-01
1.754999533129725897e+00,9.999994951877511085e-01
1.763077657643402851e+00,9.999994951877511085e-01
1.771155782157079805e+00,9.999994951877511085e-01
1.779233906670756760e+00,9.999994951877511085e-01
1.787312031184433714e+00,9.999994951877511085e-01
1.795390155698109780e+00,9.999994951877511085e-01
1.803468280211786734e+00,9.999994951877511085e-01
1.811546404725463688e+00,9.999994951877511085e-01
1.819624529239140642e+00,9.999994951877511085e-01
1.827702653752817596e+00,9.999994951877511085e-01
1.835780778266493662e+00,9.999994951877511085e-01
1.843858902780170617e+00,9.999994951877511085e-01
1.851937027293847571e+00,9.999994951877511085e-01
1.860015151807524525e+00,9.999994951877511085e-01
1.868093276321201479e+00,9.999994951877511085e-01
1.876171400834878433e+00,9.999994951877511085e-01
1.884249525348554499e+00,9.999994951877511085e-01
1.892327649862231453e+00,9.999994951877511085e-01
1.900405774375908408e+00,9.999994951877511085e-01
1.908483898889585362e+00,9.999994951877511085e-01
1.916562023403262316e+00,9.999994951877511085e-01
1.924640147916939270e+00,9.999994951877511085e-01
1.932718272430615336e+00,9.999994951877511085e-01
1.940796396944292290e+00,9.999994951877511085e-01
1.948874521457969244e+00,9.999994951877511085e-01
1.956952645971646199e+00,9.999994951877511085e-01
1.965030770485323153e+00,9.999994951877511085e-01
1.973108894999000107e+00,9.999994951877511085e-01
1.981187019512676173e+00,9.999994951877511085e-01
1.989265144026353127e+00,9.999994951877511085e-01
1.997343268540030081e+00,9.999994951877511085e-01
2.005421393053707035e+00,9.999994951877511085e-01
2.013499517567383990e+00,9.999994951877511085e-01
2.021577642081060944e+00,9.999994951877511085e-01
2.029655766594737898e+00,9.999994951877511085e-01
2.037733891108414852e+00,9.999994951877511085e-01
2.045812015622090030e+00,9.999994951877511085e-01
2.053890140135766984e+00,9.999994951877511085e-01
2.061968264649443938e+00,9.999994951877511085e-01
2.070046389163120892e+00,9.999994951877511085e-01
2.078124513676798735e+00,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_SNMP_2packet_flow.csv <==
1.010101010101010100e-04,9.999292856233910065e-01
2.020202020202020200e-04,9.999902864764308452e-01
3.030303030303030300e-04,9.999970859345722607e-01
4.040404040404040401e-04,9.999980572857352090e-01
5.050505050505050501e-04,9.999984458262004550e-01
6.060606060606060601e-04,9.999986400964331335e-01
7.070707070707070701e-04,9.999988343666658119e-01
8.080808080808080801e-04,9.999994171773636253e-01
9.090909090909090901e-04,9.999994171773636253e-01
1.010101010101010100e-03,9.999994171773636253e-01
1.111111111111111110e-03,9.999994171773636253e-01
1.212121212121212120e-03,9.999994171773636253e-01
1.313131313131313130e-03,9.999994171773636253e-01
1.414141414141414140e-03,9.999994171773636253e-01
1.515151515151515150e-03,9.999994171773636253e-01
1.616161616161616160e-03,9.999994171773636253e-01
1.717171717171717170e-03,9.999996114475963038e-01
1.818181818181818180e-03,9.999996114475963038e-01
1.919191919191919190e-03,9.999996114475963038e-01
2.020202020202020200e-03,9.999996114475963038e-01
2.121212121212120993e-03,9.999996114475963038e-01
2.222222222222222220e-03,9.999996114475963038e-01
2.323232323232323447e-03,9.999998057178289823e-01
2.424242424242424240e-03,9.999998057178289823e-01
2.525252525252525033e-03,9.999998057178289823e-01
2.626262626262626260e-03,9.999998057178289823e-01
2.727272727272727487e-03,9.999998057178289823e-01
2.828282828282828280e-03,9.999998057178289823e-01
2.929292929292929074e-03,9.999998057178289823e-01
3.030303030303030300e-03,9.999998057178289823e-01
3.131313131313131527e-03,9.999998057178289823e-01
3.232323232323232320e-03,9.999998057178289823e-01
3.333333333333333114e-03,9.999998057178289823e-01
3.434343434343434340e-03,9.999998057178289823e-01
3.535353535353535567e-03,9.999998057178289823e-01
3.636363636363636360e-03,9.999998057178289823e-01
3.737373737373737154e-03,9.999998057178289823e-01
3.838383838383838381e-03,9.999998057178289823e-01
3.939393939393939607e-03,9.999998057178289823e-01
4.040404040404040401e-03,9.999998057178289823e-01
4.141414141414141194e-03,9.999998057178289823e-01
4.242424242424241987e-03,9.999999999880615498e-01
4.343434343434343647e-03,9.999999999880615498e-01
4.444444444444444441e-03,9.999999999880615498e-01
4.545454545454545234e-03,9.999999999880615498e-01
4.646464646464646894e-03,9.999999999880615498e-01
4.747474747474747687e-03,9.999999999880615498e-01
4.848484848484848481e-03,9.999999999880615498e-01
4.949494949494949274e-03,9.999999999880615498e-01
5.050505050505050067e-03,9.999999999880615498e-01
5.151515151515151728e-03,9.999999999880615498e-01
5.252525252525252521e-03,9.999999999880615498e-01
5.353535353535353314e-03,9.999999999880615498e-01
5.454545454545454974e-03,9.999999999880615498e-01
5.555555555555555768e-03,9.999999999880615498e-01
5.656565656565656561e-03,9.999999999880615498e-01
5.757575757575757354e-03,9.999999999880615498e-01
5.858585858585858147e-03,9.999999999880615498e-01
5.959595959595959808e-03,9.999999999880615498e-01
6.060606060606060601e-03,9.999999999880615498e-01
6.161616161616161394e-03,9.999999999880615498e-01
6.262626262626263055e-03,9.999999999880615498e-01
6.363636363636363848e-03,9.999999999880615498e-01
6.464646464646464641e-03,9.999999999880615498e-01
6.565656565656565434e-03,9.999999999880615498e-01
6.666666666666666227e-03,9.999999999880615498e-01
6.767676767676767888e-03,9.999999999880615498e-01
6.868686868686868681e-03,9.999999999880615498e-01
6.969696969696969474e-03,9.999999999880615498e-01
7.070707070707071135e-03,9.999999999880615498e-01
7.171717171717171928e-03,9.999999999880615498e-01
7.272727272727272721e-03,9.999999999880615498e-01
7.373737373737373514e-03,9.999999999880615498e-01
7.474747474747474307e-03,9.999999999880615498e-01
7.575757575757575968e-03,9.999999999880615498e-01
7.676767676767676761e-03,9.999999999880615498e-01
7.777777777777777554e-03,9.999999999880615498e-01
7.878787878787879215e-03,9.999999999880615498e-01
7.979797979797979141e-03,9.999999999880615498e-01
8.080808080808080801e-03,9.999999999880615498e-01
8.181818181818182462e-03,9.999999999880615498e-01
8.282828282828282387e-03,9.999999999880615498e-01
8.383838383838384048e-03,9.999999999880615498e-01
8.484848484848483974e-03,9.999999999880615498e-01
8.585858585858585634e-03,9.999999999880615498e-01
8.686868686868687295e-03,9.999999999880615498e-01
8.787878787878787221e-03,9.999999999880615498e-01
8.888888888888888881e-03,9.999999999880615498e-01
8.989898989898990542e-03,9.999999999880615498e-01
9.090909090909090468e-03,9.999999999880615498e-01
9.191919191919192128e-03,9.999999999880615498e-01
9.292929292929293789e-03,9.999999999880615498e-01
9.393939393939393714e-03,9.999999999880615498e-01
9.494949494949495375e-03,9.999999999880615498e-01
9.595959595959595301e-03,9.999999999880615498e-01
9.696969696969696961e-03,9.999999999880615498e-01
9.797979797979798622e-03,9.999999999880615498e-01
9.898989898989898548e-03,9.999999999880615498e-01
1.000000000000000021e-02,9.999999999880615498e-01
1.200000000000000000e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_SNMP_2packet_flow_log.csv <==
-5.993411126525938215e+00,2.590900666764870963e-01
-5.986822253051875542e+00,2.590900666764870963e-01
-5.980233379577813757e+00,2.590900666764870963e-01
-5.973644506103751084e+00,2.590900666764870963e-01
-5.967055632629689299e+00,2.590900666764870963e-01
-5.960466759155626626e+00,2.590900666764870963e-01
-5.953877885681564841e+00,2.590900666764870963e-01
-5.947289012207502168e+00,2.590900666764870963e-01
-5.940700138733440383e+00,2.590900666764870963e-01
-5.934111265259377710e+00,2.590900666764870963e-01
-5.927522391785315925e+00,2.590900666764870963e-01
-5.920933518311253252e+00,2.590900666764870963e-01
-5.914344644837191467e+00,2.590900666764870963e-01
-5.907755771363129682e+00,2.590900666764870963e-01
-5.901166897889067009e+00,2.590900666764870963e-01
-5.894578024415005224e+00,2.590900666764870963e-01
-5.887989150940942551e+00,2.590900666764870963e-01
-5.881400277466880766e+00,2.590900666764870963e-01
-5.874811403992818093e+00,2.590900666764870963e-01
-5.868222530518756308e+00,2.590900666764870963e-01
-5.861633657044693635e+00,2.590900666764870963e-01
-5.855044783570631850e+00,2.590900666764870963e-01
-5.848455910096569177e+00,2.590900666764870963e-01
-5.841867036622507392e+00,2.590900666764870963e-01
-5.835278163148444719e+00,2.590900666764870963e-01
-5.828689289674382934e+00,2.590900666764870963e-01
-5.822100416200321149e+00,2.590900666764870963e-01
-5.815511542726258476e+00,2.590900666764870963e-01
-5.808922669252196691e+00,2.590900666764870963e-01
-5.802333795778134018e+00,2.590900666764870963e-01
-5.795744922304072233e+00,2.590900666764870963e-01
-5.789156048830009560e+00,2.590900666764870963e-01
-5.782567175355947775e+00,2.590900666764870963e-01
-5.775978301881885102e+00,2.590900666764870963e-01
-5.769389428407823317e+00,2.590900666764870963e-01
-5.762800554933760644e+00,2.590900666764870963e-01
-5.756211681459698859e+00,2.590900666764870963e-01
-5.749622807985636186e+00,2.590900666764870963e-01
-5.743033934511574401e+00,2.590900666764870963e-01
-5.736445061037512616e+00,2.590900666764870963e-01
-5.729856187563449943e+00,2.590900666764870963e-01
-5.723267314089388158e+00,2.590900666764870963e-01
-5.716678440615325485e+00,2.590900666764870963e-01
-5.710089567141263700e+00,2.590900666764870963e-01
-5.703500693667201027e+00,2.590900666764870963e-01
-5.696911820193139242e+00,8.735598466219527403e-01
-5.690322946719076569e+00,8.735598466219527403e-01
-5.683734073245014784e+00,8.735598466219527403e-01
-5.677145199770952111e+00,8.735598466219527403e-01
-5.670556326296890326e+00,8.735598466219527403e-01
-5.663967452822828541e+00,8.735598466219527403e-01
-5.657378579348765868e+00,8.735598466219527403e-01
-5.650789705874704083e+00,8.735598466219527403e-01
-5.644200832400641410e+00,8.735598466219527403e-01
-5.637611958926579625e+00,8.735598466219527403e-01
-5.631023085452516952e+00,8.735598466219527403e-01
-5.624434211978455167e+00,8.735598466219527403e-01
-5.617845338504392494e+00,8.735598466219527403e-01
-5.611256465030330709e+00,8.735598466219527403e-01
-5.604667591556268036e+00,8.735598466219527403e-01
-5.598078718082206251e+00,8.735598466219527403e-01
-5.591489844608144466e+00,8.735598466219527403e-01
-5.584900971134081793e+00,8.735598466219527403e-01
-5.578312097660020008e+00,8.735598466219527403e-01
-5.571723224185957335e+00,8.735598466219527403e-01
-5.565134350711895550e+00,8.735598466219527403e-01
-5.558545477237832877e+00,8.735598466219527403e-01
-5.551956603763771092e+00,8.735598466219527403e-01
-5.545367730289708419e+00,8.735598466219527403e-01
-5.538778856815646634e+00,8.735598466219527403e-01
-5.532189983341583961e+00,8.735598466219527403e-01
-5.525601109867522176e+00,8.735598466219527403e-01
-5.519012236393459503e+00,9.632255550318975512e-01
-5.512423362919397718e+00,9.632255550318975512e-01
-5.505834489445335933e+00,9.632255550318975512e-01
-5.499245615971273260e+00,9.632255550318975512e-01
-5.492656742497211475e+00,9.632255550318975512e-01
-5.486067869023148802e+00,9.632255550318975512e-01
-5.479478995549087017e+00,9.632255550318975512e-01
-5.472890122075024344e+00,9.632255550318975512e-01
-5.466301248600962559e+00,9.632255550318975512e-01
-5.459712375126899886e+00,9.632255550318975512e-01
-5.453123501652838101e+00,9.632255550318975512e-01
-5.446534628178775428e+00,9.632255550318975512e-01
-5.439945754704713643e+00,9.632255550318975512e-01
-5.433356881230650970e+00,9.632255550318975512e-01
-5.426768007756589185e+00,9.632255550318975512e-01
-5.420179134282527400e+00,9.632255550318975512e-01
-5.413590260808464727e+00,9.632255550318975512e-01
-5.407001387334402942e+00,9.632255550318975512e-01
-5.400412513860340269e+00,9.632255550318975512e-01
-5.393823640386278484e+00,9.691843213712494354e-01
-5.387234766912215811e+00,9.691843213712494354e-01
-5.380645893438154026e+00,9.691843213712494354e-01
-5.374057019964091353e+00,9.691843213712494354e-01
-5.367468146490029568e+00,9.691843213712494354e-01
-5.360879273015966895e+00,9.691843213712494354e-01
-5.354290399541905110e+00,9.691843213712494354e-01
-5.347701526067842437e+00,9.691843213712494354e-01
-5.341112652593780652e+00,9.691843213712494354e-01
-5.334523779119718867e+00,9.691843213712494354e-01
-5.327934905645656194e+00,9.691843213712494354e-01
-5.321346032171594409e+00,9.691843213712494354e-01
-5.314757158697531736e+00,9.691843213712494354e-01
-5.308168285223469951e+00,9.691843213712494354e-01
-5.301579411749407278e+00,9.691843213712494354e-01
-5.294990538275345493e+00,9.733039575004933663e-01
-5.288401664801282820e+00,9.733039575004933663e-01
-5.281812791327221035e+00,9.733039575004933663e-01
-5.275223917853158362e+00,9.733039575004933663e-01
-5.268635044379096577e+00,9.733039575004933663e-01
-5.262046170905033904e+00,9.733039575004933663e-01
-5.255457297430972119e+00,9.733039575004933663e-01
-5.248868423956910334e+00,9.733039575004933663e-01
-5.242279550482847661e+00,9.733039575004933663e-01
-5.235690677008785876e+00,9.733039575004933663e-01
-5.229101803534723203e+00,9.733039575004933663e-01
-5.222512930060661418e+00,9.733039575004933663e-01
-5.215924056586598745e+00,9.754743137598494984e-01
-5.209335183112536960e+00,9.754743137598494984e-01
-5.202746309638474287e+00,9.754743137598494984e-01
-5.196157436164412502e+00,9.754743137598494984e-01
-5.189568562690349829e+00,9.754743137598494984e-01
-5.182979689216288044e+00,9.754743137598494984e-01
-5.176390815742225371e+00,9.754743137598494984e-01
-5.169801942268163586e+00,9.754743137598494984e-01
-5.163213068794101801e+00,9.754743137598494984e-01
-5.156624195320039128e+00,9.754743137598494984e-01
-5.150035321845977343e+00,9.759883455054864099e-01
-5.143446448371914670e+00,9.759883455054864099e-01
-5.136857574897852885e+00,9.759883455054864099e-01
-5.130268701423790212e+00,9.759883455054864099e-01
-5.123679827949728427e+00,9.759883455054864099e-01
-5.117090954475665754e+00,9.759883455054864099e-01
-5.110502081001603969e+00,9.759883455054864099e-01
-5.103913207527542184e+00,9.759883455054864099e-01
-5.097324334053479511e+00,9.759883455054864099e-01
-5.090735460579416838e+00,9.761859155301699786e-01
-5.084146587105355053e+00,9.761859155301699786e-01
-5.077557713631293268e+00,9.761859155301699786e-01
-5.070968840157230595e+00,9.761859155301699786e-01
-5.064379966683168810e+00,9.761859155301699786e-01
-5.057791093209106137e+00,9.761859155301699786e-01
-5.051202219735044352e+00,9.761859155301699786e-01
-5.044613346260981679e+00,9.762929569103082628e-01
-5.038024472786919894e+00,9.762929569103082628e-01
-5.031435599312857221e+00,9.762929569103082628e-01
-5.024846725838795436e+00,9.762929569103082628e-01
-5.018257852364733651e+00,9.762929569103082628e-01
-5.011668978890670978e+00,9.762929569103082628e-01
-5.005080105416608305e+00,9.762929569103082628e-01
-4.998491231942546520e+00,9.763421065821322742e-01
-4.991902358468484735e+00,9.763421065821322742e-01
-4.985313484994422062e+00,9.763421065821322742e-01
-4.978724611520360277e+00,9.763421065821322742e-01
-4.972135738046297604e+00,9.763421065821322742e-01
-4.965546864572235819e+00,9.763421065821322742e-01
-4.958957991098173146e+00,9.763421065821322742e-01
-4.952369117624111361e+00,9.763898963816133314e-01
-4.945780244150048688e+00,9.763898963816133314e-01
-4.939191370675986903e+00,9.763898963816133314e-01
-4.932602497201925118e+00,9.763898963816133314e-01
-4.926013623727862445e+00,9.763898963816133314e-01
-4.919424750253799772e+00,9.764440970078540616e-01
-4.912835876779737987e+00,9.764440970078540616e-01
-4.906247003305676202e+00,9.764440970078540616e-01
-4.899658129831613529e+00,9.764440970078540616e-01
-4.893069256357551744e+00,9.764440970078540616e-01
-4.886480382883489071e+00,9.764440970078540616e-01
-4.879891509409427286e+00,9.764899441325594065e-01
-4.873302635935364613e+00,9.764899441325594065e-01
-4.866713762461302828e+00,9.764899441325594065e-01
-4.860124888987240155e+00,9.764899441325594065e-01
-4.853536015513178370e+00,9.765350141873545553e-01
-4.846947142039116585e+00,9.765350141873545553e-01
-4.840358268565053912e+00,9.765350141873545553e-01
-4.833769395090991239e+00,9.765350141873545553e-01
-4.827180521616929454e+00,9.765350141873545553e-01
-4.820591648142867669e+00,9.765851351965664229e-01
-4.814002774668804996e+00,9.765851351965664229e-01
-4.807413901194743211e+00,9.765851351965664229e-01
-4.800825027720680538e+00,9.765851351965664229e-01
-4.794236154246618753e+00,9.766459409170442640e-01
-4.787647280772556080e+00,9.766459409170442640e-01
-4.781058407298494295e+00,9.766459409170442640e-01
-4.774469533824431622e+00,9.766459409170442640e-01
-4.767880660350369837e+00,9.766964504612111186e-01
-4.761291786876308052e+00,9.766964504612111186e-01
-4.754702913402245379e+00,9.766964504612111186e-01
-4.748114039928182706e+00,9.766964504612111186e-01
-4.741525166454120921e+00,9.767386065038425880e-01
-4.734936292980059136e+00,9.767386065038425880e-01
-4.728347419505996463e+00,9.767386065038425880e-01
-4.721758546031934678e+00,9.767386065038425880e-01
-4.715169672557872005e+00,9.767621128686280185e-01
-4.708580799083810220e+00,9.767621128686280185e-01
-4.701991925609748435e+00,9.767621128686280185e-01
-4.695403052135685762e+00,9.767943612699038214e-01
-4.688814178661623089e+00,9.767943612699038214e-01
-4.682225305187561304e+00,9.767943612699038214e-01
-4.675636431713499519e+00,9.768252497988366700e-01
-4.669047558239436846e+00,9.768252497988366700e-01
-4.662458684765375061e+00,9.768252497988366700e-01
-4.655869811291312388e+00,9.768602179447984923e-01
-4.649280937817250603e+00,9.768602179447984923e-01
-4.642692064343187930e+00,9.768602179447984923e-01
-4.636103190869126145e+00,9.768895523339108378e-01
-4.629514317395063472e+00,9.768895523339108378e-01
-4.622925443921001687e+00,9.768895523339108378e-01
-4.616336570446939902e+00,9.769221892701417387e-01
-4.609747696972877229e+00,9.769221892701417387e-01
-4.603158823498814556e+00,9.769221892701417387e-01
-4.596569950024752771e+00,9.769519121942092932e-01
-4.589981076550690986e+00,9.769519121942092932e-01
-4.583392203076628313e+00,9.769783325711580702e-01
-4.576803329602566528e+00,9.769783325711580702e-01
-4.570214456128503855e+00,9.769783325711580702e-01
-4.563625582654442070e+00,9.770053357505396052e-01
-4.557036709180379397e+00,9.770053357505396052e-01
-4.550447835706317612e+00,9.770302019876677679e-01
-4.543858962232254939e+00,9.770302019876677679e-01
-4.537270088758193154e+00,9.770649758661520412e-01
-4.530681215284131369e+00,9.770649758661520412e-01
-4.524092341810068696e+00,9.770649758661520412e-01
-4.517503468336006023e+00,9.771055777689631183e-01
-4.510914594861944238e+00,9.771055777689631183e-01
-4.504325721387882453e+00,9.771452083343863393e-01
-4.497736847913819780e+00,9.771452083343863393e-01
-4.491147974439757995e+00,9.771813420852133447e-01
-4.484559100965695322e+00,9.771813420852133447e-01
-4.477970227491633537e+00,9.772176701035180102e-01
-4.471381354017570864e+00,9.772176701035180102e-01
-4.464792480543509079e+00,9.772462274227200485e-01
-4.458203607069446406e+00,9.772462274227200485e-01
-4.451614733595384621e+00,9.772689567175952829e-01
-4.445025860121322836e+00,9.772689567175952829e-01
-4.438436986647260163e+00,9.772856637206659425e-01
-4.431848113173197490e+00,9.772856637206659425e-01
-4.425259239699135705e+00,9.773013993863486348e-01
-4.418670366225073920e+00,9.773521031979931495e-01
-4.412081492751011247e+00,9.773521031979931495e-01
-4.405492619276949462e+00,9.774620585902950021e-01
-4.398903745802886789e+00,9.774620585902950021e-01
-4.392314872328825004e+00,9.775815330889974231e-01
-4.385725998854762331e+00,9.777404438856455160e-01
-4.379137125380700546e+00,9.777404438856455160e-01
-4.372548251906637873e+00,9.779622973450247114e-01
-4.365959378432576088e+00,9.783962908899049848e-01
-4.359370504958514303e+00,9.783962908899049848e-01
-4.352781631484451630e+00,9.791960900950400504e-01
-4.346192758010388957e+00,9.807760674900761755e-01
-4.339603884536327172e+00,9.807760674900761755e-01
-4.333015011062265387e+00,9.833050415130175637e-01
-4.326426137588202714e+00,9.873487190585330531e-01
-4.319837264114140929e+00,9.873487190585330531e-01
-4.313248390640078256e+00,9.920130811948686400e-01
-4.306659517166016471e+00,9.949325328477158781e-01
-4.300070643691953798e+00,9.972023540555853272e-01
-4.293481770217892013e+00,9.972023540555853272e-01
-4.286892896743829340e+00,9.982465417474971625e-01
-4.280304023269767555e+00,9.986595544048003648e-01
-4.273715149795705770e+00,9.988522677425448748e-01
-4.267126276321643097e+00,9.989049142289649907e-01
-4.260537402847580424e+00,9.989049142289649907e-01
-4.253948529373518639e+00,9.989307518034812317e-01
-4.247359655899456854e+00,9.989511498886255447e-01
-4.240770782425394181e+00,9.989684396941288513e-01
-4.234181908951332396e+00,9.989814556151256353e-01
-4.227593035477269723e+00,9.989954428735102754e-01
-4.221004162003207938e+00,9.990094301318949155e-01
-4.214415288529145265e+00,9.990274970073084182e-01
-4.207826415055083480e+00,9.990274970073084182e-01
-4.201237541581020807e+00,9.990445925453341758e-01
-4.194648668106959022e+00,9.990748982718342663e-01
-4.188059794632897237e+00,9.991358982597897676e-01
-4.181470921158834564e+00,9.992254555669471960e-01
-4.174882047684771891e+00,9.992878154272455404e-01
-4.168293174210710106e+00,9.993391020413225911e-01
-4.161704300736648321e+00,9.993773727344028579e-01
-4.155115427262585648e+00,9.993969937496369749e-01
-4.148526553788523863e+00,9.994323504305537842e-01
-4.141937680314461190e+00,9.994574109351596070e-01
-4.135348806840399405e+00,9.994818886373328937e-01
-4.128759933366336732e+00,9.995077262118490236e-01
-4.122171059892274947e+00,9.995390032757369703e-01
-4.115582186418212274e+00,9.995671720599839105e-01
-4.108993312944150489e+00,9.995953408442307397e-01
-4.102404439470088704e+00,9.996270064430738955e-01
-4.095815565996026031e+00,9.996901433732825470e-01
-4.089226692521963358e+00,9.997157866803212389e-01
-4.082637819047901573e+00,9.997326879508693365e-01
-4.076048945573839788e+00,9.997464809417763165e-01
-4.069460072099777115e+00,9.997661019570105445e-01
-4.062871198625715330e+00,9.997725127837702175e-01
-4.056282325151652657e+00,9.997781465406194723e-01
-4.049693451677590872e+00,9.997921337990041124e-01
-4.043104578203529087e+00,9.998022357078375499e-01
-4.036515704729466414e+00,9.998142802914464777e-01
-4.029926831255403741e+00,9.998457516228120845e-01
-4.023337957781341956e+00,9.998607102185844697e-01
-4.016749084307280171e+00,9.998898503402192661e-01
-4.010160210833217498e+00,9.998997579815749326e-01
-4.003571337359155713e+00,9.999104426928410172e-01
-3.996982463885093040e+00,9.999123853676166185e-01
-3.990393590411030811e+00,9.999178248569885463e-01
-3.983804716936969026e+00,9.999195732642864876e-01
-3.977215843462906797e+00,9.999224872764499450e-01
-3.970626969988844568e+00,9.999242356837479972e-01
-3.964038096514782339e+00,9.999287038357320689e-01
-3.957449223040720110e+00,9.999312293129405393e-01
-3.950860349566657881e+00,9.999322006503283955e-01
-3.944271476092595652e+00,9.999351146624917419e-01
-3.937682602618533423e+00,9.999390000120430555e-01
-3.931093729144471194e+00,9.999399713494309117e-01
-3.924504855670408965e+00,9.999401656169084607e-01
-3.917915982196346736e+00,9.999409426868186568e-01
-3.911327108722284507e+00,9.999421082916840620e-01
-3.904738235248222278e+00,9.999436624315045652e-01
-3.898149361774160493e+00,9.999450223038475194e-01
-3.891560488300098264e+00,9.999461879087130356e-01
-3.884971614826036035e+00,9.999465764436681336e-01
-3.878382741351973806e+00,9.999471592461007807e-01
-3.871793867877911577e+00,9.999481305834886369e-01
-3.865204994403849348e+00,9.999489076533988330e-01
-3.858616120929787119e+00,9.999494904558314801e-01
-3.852027247455724890e+00,9.999504617932192252e-01
-3.845438373981662661e+00,9.999514331306070813e-01
-3.838849500507600432e+00,9.999524044679949375e-01
-3.832260627033538203e+00,9.999535700728603427e-01
-3.825671753559475974e+00,9.999551242126807349e-01
-3.819082880085414189e+00,9.999560955500685910e-01
-3.812494006611351960e+00,9.999576496898889832e-01
-3.805905133137289731e+00,9.999595923646645845e-01
-3.799316259663227502e+00,9.999605637020524407e-01
-3.792727386189165273e+00,9.999621178418728329e-01
-3.786138512715103044e+00,9.999627006443054800e-01
-3.779549639241040815e+00,9.999636719816933361e-01
-3.772960765766978586e+00,9.999642547841259832e-01
-3.766371892292916357e+00,9.999658089239463754e-01
-3.759783018818854128e+00,9.999665859938565715e-01
-3.753194145344791899e+00,9.999677515987219767e-01
-3.746605271870729670e+00,9.999679458661996367e-01
-3.740016398396667441e+00,9.999691114710650419e-01
-3.733427524922605656e+00,9.999695000060202510e-01
-3.726838651448543427e+00,9.999704713434079961e-01
-3.720249777974481198e+00,9.999718312157510614e-01
-3.713660904500418969e+00,9.999728025531389175e-01
-3.707072031026356740e+00,9.999737738905266626e-01
-3.700483157552294511e+00,9.999745509604368587e-01
-3.693894284078232282e+00,9.999761051002573620e-01
-3.687305410604170053e+00,9.999764936352125710e-01
-3.680716537130107824e+00,9.999770764376451071e-01
-3.674127663656045595e+00,9.999774649726003162e-01
-3.667538790181983366e+00,9.999784363099881723e-01
-3.660949916707921137e+00,9.999784363099881723e-01
-3.654361043233859352e+00,9.999790191124208194e-01
-3.647772169759797123e+00,9.999794076473760285e-01
-3.641183296285734894e+00,9.999794076473760285e-01
-3.634594422811672665e+00,9.999797961823312376e-01
-3.628005549337610436e+00,9.999803789847637736e-01
-3.621416675863548207e+00,9.999809617871964207e-01
-3.614827802389485978e+00,9.999813503221516298e-01
-3.608238928915423749e+00,9.999817388571068388e-01
-3.601650055441361520e+00,9.999819331245843879e-01
-3.595061181967299291e+00,9.999819331245843879e-01
-3.588472308493237062e+00,9.999821273920620479e-01
-3.581883435019174833e+00,9.999821273920620479e-01
-3.575294561545112604e+00,9.999821273920620479e-01
-3.568705688071050819e+00,9.999827101944946950e-01
-3.562116814596988590e+00,9.999827101944946950e-01
-3.555527941122926361e+00,9.999827101944946950e-01
-3.548939067648864132e+00,9.999829044619722440e-01
-3.542350194174801903e+00,9.999829044619722440e-01
-3.535761320700739674e+00,9.999829044619722440e-01
-3.529172447226677445e+00,9.999829044619722440e-01
-3.522583573752615216e+00,9.999829044619722440e-01
-3.515994700278552987e+00,9.999829044619722440e-01
-3.509405826804490758e+00,9.999830987294497930e-01
-3.502816953330428529e+00,9.999830987294497930e-01
-3.496228079856366300e+00,9.999832929969274531e-01
-3.489639206382304515e+00,9.999834872644050021e-01
-3.483050332908242286e+00,9.999834872644050021e-01
-3.476461459434180057e+00,9.999834872644050021e-01
-3.469872585960117828e+00,9.999834872644050021e-01
-3.463283712486055599e+00,9.999836815318826622e-01
-3.456694839011993370e+00,9.999836815318826622e-01
-3.450105965537931141e+00,9.999836815318826622e-01
-3.443517092063868912e+00,9.999836815318826622e-01
-3.436928218589806683e+00,9.999836815318826622e-01
-3.430339345115744454e+00,9.999836815318826622e-01
-3.423750471641682225e+00,9.999836815318826622e-01
-3.417161598167619996e+00,9.999838757993602112e-01
-3.410572724693557767e+00,9.999838757993602112e-01
-3.403983851219495982e+00,9.999838757993602112e-01
-3.397394977745433753e+00,9.999838757993602112e-01
-3.390806104271371524e+00,9.999838757993602112e-01
-3.384217230797309295e+00,9.999838757993602112e-01
-3.377628357323247066e+00,9.999838757993602112e-01
-3.371039483849184837e+00,9.999840700668378712e-01
-3.364450610375122608e+00,9.999840700668378712e-01
-3.357861736901060379e+00,9.999840700668378712e-01
-3.351272863426998150e+00,9.999840700668378712e-01
-3.344683989952935921e+00,9.999840700668378712e-01
-3.338095116478873692e+00,9.999840700668378712e-01
-3.331506243004811463e+00,9.999840700668378712e-01
-3.324917369530749678e+00,9.999840700668378712e-01
-3.318328496056687449e+00,9.999840700668378712e-01
-3.311739622582625220e+00,9.999840700668378712e-01
-3.305150749108562991e+00,9.999840700668378712e-01
-3.298561875634500762e+00,9.999842643343154203e-01
-3.291973002160438533e+00,9.999842643343154203e-01
-3.285384128686376304e+00,9.999842643343154203e-01
-3.278795255212314075e+00,9.999842643343154203e-01
-3.272206381738251846e+00,9.999842643343154203e-01
-3.265617508264189617e+00,9.999842643343154203e-01
-3.259028634790127388e+00,9.999842643343154203e-01
-3.252439761316065159e+00,9.999842643343154203e-01
-3.245850887842002930e+00,9.999844586017930803e-01
-3.239262014367941145e+00,9.999844586017930803e-01
-3.232673140893878916e+00,9.999844586017930803e-01
-3.226084267419816687e+00,9.999844586017930803e-01
-3.219495393945754458e+00,9.999844586017930803e-01
-3.212906520471692229e+00,9.999844586017930803e-01
-3.206317646997630000e+00,9.999844586017930803e-01
-3.199728773523567771e+00,9.999844586017930803e-01
-3.193139900049505542e+00,9.999844586017930803e-01
-3.186551026575443313e+00,9.999844586017930803e-01
-3.179962153101381084e+00,9.999844586017930803e-01
-3.173373279627318855e+00,9.999844586017930803e-01
-3.166784406153256626e+00,9.999844586017930803e-01
-3.160195532679194841e+00,9.999844586017930803e-01
-3.153606659205132612e+00,9.999846528692706293e-01
-3.147017785731070383e+00,9.999846528692706293e-01
-3.140428912257008154e+00,9.999850414042258384e-01
-3.133840038782945925e+00,9.999850414042258384e-01
-3.127251165308883696e+00,9.999850414042258384e-01
-3.120662291834821467e+00,9.999850414042258384e-01
-3.114073418360759238e+00,9.999850414042258384e-01
-3.107484544886697009e+00,9.999852356717034985e-01
-3.100895671412634780e+00,9.999852356717034985e-01
-3.094306797938572551e+00,9.999852356717034985e-01
-3.087717924464510322e+00,9.999852356717034985e-01
-3.081129050990448093e+00,9.999852356717034985e-01
-3.074540177516386308e+00,9.999852356717034985e-01
-3.067951304042324079e+00,9.999852356717034985e-01
-3.061362430568261850e+00,9.999852356717034985e-01
-3.054773557094199621e+00,9.999852356717034985e-01
-3.048184683620137392e+00,9.999852356717034985e-01
-3.041595810146075163e+00,9.999852356717034985e-01
-3.035006936672012934e+00,9.999852356717034985e-01
-3.028418063197950705e+00,9.999852356717034985e-01
-3.021829189723888476e+00,9.999852356717034985e-01
-3.015240316249826247e+00,9.999852356717034985e-01
-3.008651442775764018e+00,9.999852356717034985e-01
-3.002062569301701789e+00,9.999852356717034985e-01
-2.995473695827640004e+00,9.999852356717034985e-01
-2.988884822353577775e+00,9.999852356717034985e-01
-2.982295948879515546e+00,9.999852356717034985e-01
-2.975707075405453317e+00,9.999852356717034985e-01
-2.969118201931391088e+00,9.999852356717034985e-01
-2.962529328457328859e+00,9.999852356717034985e-01
-2.955940454983266630e+00,9.999852356717034985e-01
-2.949351581509204401e+00,9.999852356717034985e-01
-2.942762708035142172e+00,9.999852356717034985e-01
-2.936173834561079943e+00,9.999852356717034985e-01
-2.929584961087017714e+00,9.999852356717034985e-01
-2.922996087612955485e+00,9.999852356717034985e-01
-2.916407214138893256e+00,9.999852356717034985e-01
-2.909818340664831471e+00,9.999852356717034985e-01
-2.903229467190769242e+00,9.999852356717034985e-01
-2.896640593716707013e+00,9.999852356717034985e-01
-2.890051720242644784e+00,9.999852356717034985e-01
-2.883462846768582555e+00,9.999852356717034985e-01
-2.876873973294520326e+00,9.999852356717034985e-01
-2.870285099820458097e+00,9.999852356717034985e-01
-2.863696226346395868e+00,9.999852356717034985e-01
-2.857107352872333639e+00,9.999852356717034985e-01
-2.850518479398271410e+00,9.999852356717034985e-01
-2.843929605924209181e+00,9.999852356717034985e-01
-2.837340732450146952e+00,9.999852356717034985e-01
-2.830751858976085167e+00,9.999852356717034985e-01
-2.824162985502022938e+00,9.999852356717034985e-01
-2.817574112027960709e+00,9.999852356717034985e-01
-2.810985238553898480e+00,9.999852356717034985e-01
-2.804396365079836251e+00,9.999852356717034985e-01
-2.797807491605774022e+00,9.999852356717034985e-01
-2.791218618131711793e+00,9.999852356717034985e-01
-2.784629744657649564e+00,9.999852356717034985e-01
-2.778040871183587335e+00,9.999852356717034985e-01
-2.771451997709525106e+00,9.999852356717034985e-01
-2.764863124235462877e+00,9.999854299391810475e-01
-2.758274250761400648e+00,9.999854299391810475e-01
-2.751685377287338419e+00,9.999854299391810475e-01
-2.745096503813276634e+00,9.999854299391810475e-01
-2.738507630339214405e+00,9.999854299391810475e-01
-2.731918756865152176e+00,9.999854299391810475e-01
-2.725329883391089947e+00,9.999854299391810475e-01
-2.718741009917027718e+00,9.999854299391810475e-01
-2.712152136442965489e+00,9.999854299391810475e-01
-2.705563262968903260e+00,9.999854299391810475e-01
-2.698974389494841031e+00,9.999854299391810475e-01
-2.692385516020778802e+00,9.999854299391810475e-01
-2.685796642546716573e+00,9.999854299391810475e-01
-2.679207769072654344e+00,9.999854299391810475e-01
-2.672618895598592115e+00,9.999854299391810475e-01
-2.666030022124530330e+00,9.999854299391810475e-01
-2.659441148650468101e+00,9.999854299391810475e-01
-2.652852275176405872e+00,9.999854299391810475e-01
-2.646263401702343643e+00,9.999856242066587075e-01
-2.639674528228281414e+00,9.999856242066587075e-01
-2.633085654754219185e+00,9.999856242066587075e-01
-2.626496781280156956e+00,9.999856242066587075e-01
-2.619907907806094727e+00,9.999856242066587075e-01
-2.613319034332032498e+00,9.999856242066587075e-01
-2.606730160857970269e+00,9.999856242066587075e-01
-2.600141287383908040e+00,9.999856242066587075e-01
-2.593552413909845811e+00,9.999856242066587075e-01
-2.586963540435783582e+00,9.999856242066587075e-01
-2.580374666961721797e+00,9.999856242066587075e-01
-2.573785793487659568e+00,9.999856242066587075e-01
-2.567196920013597339e+00,9.999856242066587075e-01
-2.560608046539535110e+00,9.999856242066587075e-01
-2.554019173065472881e+00,9.999856242066587075e-01
-2.547430299591410652e+00,9.999856242066587075e-01
-2.540841426117348423e+00,9.999856242066587075e-01
-2.534252552643286194e+00,9.999856242066587075e-01
-2.527663679169223965e+00,9.999856242066587075e-01
-2.521074805695161736e+00,9.999856242066587075e-01
-2.514485932221099507e+00,9.999856242066587075e-01
-2.507897058747037278e+00,9.999856242066587075e-01
-2.501308185272975493e+00,9.999856242066587075e-01
-2.494719311798913264e+00,9.999856242066587075e-01
-2.488130438324851035e+00,9.999856242066587075e-01
-2.481541564850788806e+00,9.999856242066587075e-01
-2.474952691376726577e+00,9.999856242066587075e-01
-2.468363817902664348e+00,9.999856242066587075e-01
-2.461774944428602119e+00,9.999856242066587075e-01
-2.455186070954539890e+00,9.999856242066587075e-01
-2.448597197480477661e+00,9.999856242066587075e-01
-2.442008324006415432e+00,9.999856242066587075e-01
-2.435419450532353203e+00,9.999856242066587075e-01
-2.428830577058290974e+00,9.999856242066587075e-01
-2.422241703584228745e+00,9.999856242066587075e-01
-2.415652830110166960e+00,9.999856242066587075e-01
-2.409063956636104731e+00,9.999856242066587075e-01
-2.402475083162042502e+00,9.999856242066587075e-01
-2.395886209687980273e+00,9.999856242066587075e-01
-2.389297336213918044e+00,9.999856242066587075e-01
-2.382708462739855815e+00,9.999856242066587075e-01
-2.376119589265793586e+00,9.999858184741362566e-01
-2.369530715791731357e+00,9.999858184741362566e-01
-2.362941842317669128e+00,9.999858184741362566e-01
-2.356352968843606899e+00,9.999858184741362566e-01
-2.349764095369544670e+00,9.999858184741362566e-01
-2.343175221895482441e+00,9.999858184741362566e-01
-2.336586348421420656e+00,9.999858184741362566e-01
-2.329997474947358427e+00,9.999858184741362566e-01
-2.323408601473296198e+00,9.999858184741362566e-01
-2.316819727999233969e+00,9.999858184741362566e-01
-2.310230854525171740e+00,9.999858184741362566e-01
-2.303641981051109511e+00,9.999858184741362566e-01
-2.297053107577047282e+00,9.999858184741362566e-01
-2.290464234102985053e+00,9.999858184741362566e-01
-2.283875360628922824e+00,9.999858184741362566e-01
-2.277286487154860595e+00,9.999858184741362566e-01
-2.270697613680798366e+00,9.999858184741362566e-01
-2.264108740206736137e+00,9.999858184741362566e-01
-2.257519866732673908e+00,9.999858184741362566e-01
-2.250930993258612123e+00,9.999858184741362566e-01
-2.244342119784549894e+00,9.999858184741362566e-01
-2.237753246310487665e+00,9.999858184741362566e-01
-2.231164372836425436e+00,9.999858184741362566e-01
-2.224575499362363207e+00,9.999858184741362566e-01
-2.217986625888300978e+00,9.999858184741362566e-01
-2.211397752414238749e+00,9.999858184741362566e-01
-2.204808878940176520e+00,9.999858184741362566e-01
-2.198220005466114291e+00,9.999858184741362566e-01
-2.191631131992052062e+00,9.999858184741362566e-01
-2.185042258517989833e+00,9.999858184741362566e-01
-2.178453385043927604e+00,9.999858184741362566e-01
-2.171864511569865819e+00,9.999858184741362566e-01
-2.165275638095803590e+00,9.999858184741362566e-01
-2.158686764621741361e+00,9.999858184741362566e-01
-2.152097891147679132e+00,9.999858184741362566e-01
-2.145509017673616903e+00,9.999858184741362566e-01
-2.138920144199554674e+00,9.999858184741362566e-01
-2.132331270725492445e+00,9.999858184741362566e-01
-2.125742397251430216e+00,9.999858184741362566e-01
-2.119153523777367987e+00,9.999858184741362566e-01
-2.112564650303305758e+00,9.999858184741362566e-01
-2.105975776829243529e+00,9.999858184741362566e-01
-2.099386903355181300e+00,9.999858184741362566e-01
-2.092798029881119071e+00,9.999858184741362566e-01
-2.086209156407057286e+00,9.999858184741362566e-01
-2.079620282932995057e+00,9.999858184741362566e-01
-2.073031409458932828e+00,9.999858184741362566e-01
-2.066442535984870599e+00,9.999858184741362566e-01
-2.059853662510808370e+00,9.999858184741362566e-01
-2.053264789036746141e+00,9.999858184741362566e-01
-2.046675915562683912e+00,9.999858184741362566e-01
-2.040087042088621683e+00,9.999858184741362566e-01
-2.033498168614559454e+00,9.999858184741362566e-01
-2.026909295140497225e+00,9.999858184741362566e-01
-2.020320421666434996e+00,9.999858184741362566e-01
-2.013731548192372767e+00,9.999858184741362566e-01
-2.007142674718310982e+00,9.999858184741362566e-01
-2.000553801244248753e+00,9.999858184741362566e-01
-1.993964927770186080e+00,9.999858184741362566e-01
-1.987376054296124295e+00,9.999858184741362566e-01
-1.980787180822061622e+00,9.999858184741362566e-01
-1.974198307347999837e+00,9.999858184741362566e-01
-1.967609433873938052e+00,9.999858184741362566e-01
-1.961020560399875379e+00,9.999858184741362566e-01
-1.954431686925813594e+00,9.999858184741362566e-01
-1.947842813451750921e+00,9.999858184741362566e-01
-1.941253939977689136e+00,9.999858184741362566e-01
-1.934665066503626463e+00,9.999858184741362566e-01
-1.928076193029564678e+00,9.999858184741362566e-01
-1.921487319555502005e+00,9.999858184741362566e-01
-1.914898446081440220e+00,9.999858184741362566e-01
-1.908309572607377547e+00,9.999858184741362566e-01
-1.901720699133315762e+00,9.999858184741362566e-01
-1.895131825659253089e+00,9.999858184741362566e-01
-1.888542952185191304e+00,9.999858184741362566e-01
-1.881954078711129519e+00,9.999858184741362566e-01
-1.875365205237066846e+00,9.999858184741362566e-01
-1.868776331763005061e+00,9.999858184741362566e-01
-1.862187458288942388e+00,9.999858184741362566e-01
-1.855598584814880603e+00,9.999858184741362566e-01
-1.849009711340817930e+00,9.999858184741362566e-01
-1.842420837866756145e+00,9.999858184741362566e-01
-1.835831964392693472e+00,9.999858184741362566e-01
-1.829243090918631687e+00,9.999858184741362566e-01
-1.822654217444569014e+00,9.999858184741362566e-01
-1.816065343970507229e+00,9.999858184741362566e-01
-1.809476470496444556e+00,9.999858184741362566e-01
-1.802887597022382771e+00,9.999858184741362566e-01
-1.796298723548320986e+00,9.999858184741362566e-01
-1.789709850074258313e+00,9.999862070090914656e-01
-1.783120976600196528e+00,9.999862070090914656e-01
-1.776532103126133855e+00,9.999862070090914656e-01
-1.769943229652072070e+00,9.999862070090914656e-01
-1.763354356178009397e+00,9.999862070090914656e-01
-1.756765482703947612e+00,9.999862070090914656e-01
-1.750176609229884939e+00,9.999862070090914656e-01
-1.743587735755823154e+00,9.999862070090914656e-01
-1.736998862281760481e+00,9.999862070090914656e-01
-1.730409988807698696e+00,9.999862070090914656e-01
-1.723821115333636023e+00,9.999862070090914656e-01
-1.717232241859574238e+00,9.999862070090914656e-01
-1.710643368385512453e+00,9.999862070090914656e-01
-1.704054494911449780e+00,9.999862070090914656e-01
-1.697465621437387995e+00,9.999862070090914656e-01
-1.690876747963325322e+00,9.999862070090914656e-01
-1.684287874489263537e+00,9.999862070090914656e-01
-1.677699001015200864e+00,9.999862070090914656e-01
-1.671110127541139079e+00,9.999862070090914656e-01
-1.664521254067076406e+00,9.999862070090914656e-01
-1.657932380593014621e+00,9.999862070090914656e-01
-1.651343507118951948e+00,9.999862070090914656e-01
-1.644754633644890163e+00,9.999862070090914656e-01
-1.638165760170828378e+00,9.999862070090914656e-01
-1.631576886696765705e+00,9.999862070090914656e-01
-1.624988013222703920e+00,9.999862070090914656e-01
-1.618399139748641247e+00,9.999862070090914656e-01
-1.611810266274579462e+00,9.999862070090914656e-01
-1.605221392800516789e+00,9.999862070090914656e-01
-1.598632519326455004e+00,9.999862070090914656e-01
-1.592043645852392331e+00,9.999862070090914656e-01
-1.585454772378330546e+00,9.999862070090914656e-01
-1.578865898904267873e+00,9.999862070090914656e-01
-1.572277025430206088e+00,9.999862070090914656e-01
-1.565688151956143415e+00,9.999862070090914656e-01
-1.559099278482081630e+00,9.999862070090914656e-01
-1.552510405008019845e+00,9.999862070090914656e-01
-1.545921531533957172e+00,9.999862070090914656e-01
-1.539332658059895387e+00,9.999862070090914656e-01
-1.532743784585832714e+00,9.999862070090914656e-01
-1.526154911111770929e+00,9.999862070090914656e-01
-1.519566037637708256e+00,9.999862070090914656e-01
-1.512977164163646471e+00,9.999862070090914656e-01
-1.506388290689583798e+00,9.999862070090914656e-01
-1.499799417215522013e+00,9.999862070090914656e-01
-1.493210543741459340e+00,9.999862070090914656e-01
-1.486621670267397555e+00,9.999862070090914656e-01
-1.480032796793334882e+00,9.999862070090914656e-01
-1.473443923319273097e+00,9.999862070090914656e-01
-1.466855049845211312e+00,9.999862070090914656e-01
-1.460266176371148639e+00,9.999862070090914656e-01
-1.453677302897086854e+00,9.999862070090914656e-01
-1.447088429423024181e+00,9.999862070090914656e-01
-1.440499555948962396e+00,9.999862070090914656e-01
-1.433910682474899723e+00,9.999862070090914656e-01
-1.427321809000837938e+00,9.999862070090914656e-01
-1.420732935526775265e+00,9.999862070090914656e-01
-1.414144062052713480e+00,9.999862070090914656e-01
-1.407555188578650807e+00,9.999862070090914656e-01
-1.400966315104589022e+00,9.999862070090914656e-01
-1.394377441630526349e+00,9.999862070090914656e-01
-1.387788568156464564e+00,9.999862070090914656e-01
-1.381199694682402779e+00,9.999862070090914656e-01
-1.374610821208340106e+00,9.999862070090914656e-01
-1.368021947734278321e+00,9.999862070090914656e-01
-1.361433074260215648e+00,9.999862070090914656e-01
-1.354844200786153863e+00,9.999864012765690147e-01
-1.348255327312091190e+00,9.999864012765690147e-01
-1.341666453838029405e+00,9.999864012765690147e-01
-1.335077580363966732e+00,9.999864012765690147e-01
-1.328488706889904947e+00,9.999864012765690147e-01
-1.321899833415842274e+00,9.999864012765690147e-01
-1.315310959941780489e+00,9.999864012765690147e-01
-1.308722086467718704e+00,9.999864012765690147e-01
-1.302133212993656031e+00,9.999864012765690147e-01
-1.295544339519594246e+00,9.999864012765690147e-01
-1.288955466045531573e+00,9.999864012765690147e-01
-1.282366592571469788e+00,9.999864012765690147e-01
-1.275777719097407115e+00,9.999864012765690147e-01
-1.269188845623345330e+00,9.999864012765690147e-01
-1.262599972149282657e+00,9.999864012765690147e-01
-1.256011098675220872e+00,9.999864012765690147e-01
-1.249422225201158199e+00,9.999864012765690147e-01
-1.242833351727096414e+00,9.999864012765690147e-01
-1.236244478253033741e+00,9.999864012765690147e-01
-1.229655604778971956e+00,9.999864012765690147e-01
-1.223066731304910171e+00,9.999864012765690147e-01
-1.216477857830847498e+00,9.999864012765690147e-01
-1.209888984356785713e+00,9.999864012765690147e-01
-1.203300110882723040e+00,9.999864012765690147e-01
-1.196711237408661255e+00,9.999864012765690147e-01
-1.190122363934598582e+00,9.999864012765690147e-01
-1.183533490460536797e+00,9.999865955440466747e-01
-1.176944616986474124e+00,9.999865955440466747e-01
-1.170355743512412339e+00,9.999865955440466747e-01
-1.163766870038349666e+00,9.999865955440466747e-01
-1.157177996564287881e+00,9.999865955440466747e-01
-1.150589123090225208e+00,9.999865955440466747e-01
-1.144000249616163423e+00,9.999865955440466747e-01
-1.137411376142101638e+00,9.999865955440466747e-01
-1.130822502668038965e+00,9.999865955440466747e-01
-1.124233629193977180e+00,9.999865955440466747e-01
-1.117644755719914507e+00,9.999865955440466747e-01
-1.111055882245852722e+00,9.999865955440466747e-01
-1.104467008771790049e+00,9.999865955440466747e-01
-1.097878135297728264e+00,9.999865955440466747e-01
-1.091289261823665591e+00,9.999865955440466747e-01
-1.084700388349603806e+00,9.999865955440466747e-01
-1.078111514875541133e+00,9.999865955440466747e-01
-1.071522641401479348e+00,9.999869840790018838e-01
-1.064933767927416675e+00,9.999873726139570929e-01
-1.058344894453354890e+00,9.999875668814346419e-01
-1.051756020979293105e+00,9.999877611489123019e-01
-1.045167147505230432e+00,9.999877611489123019e-01
-1.038578274031168647e+00,9.999879554163898510e-01
-1.031989400557105974e+00,9.999881496838675110e-01
-1.025400527083044189e+00,9.999887324863000471e-01
-1.018811653608981516e+00,9.999889267537777071e-01
-1.012222780134919731e+00,9.999893152887329162e-01
-1.005633906660857058e+00,9.999893152887329162e-01
-9.990450331867952727e-01,9.999893152887329162e-01
-9.924561597127325996e-01,9.999897038236881253e-01
-9.858672862386708147e-01,9.999900923586433343e-01
-9.792784127646090298e-01,9.999900923586433343e-01
-9.726895392905463567e-01,9.999902866261208834e-01
-9.661006658164845717e-01,9.999908694285535304e-01
-9.595117923424218986e-01,9.999908694285535304e-01
-9.529229188683601137e-01,9.999908694285535304e-01
-9.463340453942974406e-01,9.999908694285535304e-01
-9.397451719202356557e-01,9.999910636960310795e-01
-9.331562984461729826e-01,9.999910636960310795e-01
-9.265674249721111977e-01,9.999910636960310795e-01
-9.199785514980485246e-01,9.999912579635087395e-01
-9.133896780239867397e-01,9.999918407659412756e-01
-9.068008045499240666e-01,9.999918407659412756e-01
-9.002119310758622817e-01,9.999918407659412756e-01
-8.936230576018004967e-01,9.999918407659412756e-01
-8.870341841277378236e-01,9.999920350334189356e-01
-8.804453106536760387e-01,9.999920350334189356e-01
-8.738564371796133656e-01,9.999924235683741447e-01
-8.672675637055515807e-01,9.999930063708067918e-01
-8.606786902314889076e-01,9.999930063708067918e-01
-8.540898167574271227e-01,9.999930063708067918e-01
-8.475009432833644496e-01,9.999932006382843408e-01
-8.409120698093026647e-01,9.999933949057618898e-01
-8.343231963352399916e-01,9.999933949057618898e-01
-8.277343228611782067e-01,9.999933949057618898e-01
-8.211454493871155336e-01,9.999933949057618898e-01
-8.145565759130537486e-01,9.999933949057618898e-01
-8.079677024389919637e-01,9.999933949057618898e-01
-8.013788289649292906e-01,9.999933949057618898e-01
-7.947899554908675057e-01,9.999933949057618898e-01
-7.882010820168048326e-01,9.999933949057618898e-01
-7.816122085427430477e-01,9.999933949057618898e-01
-7.750233350686803746e-01,9.999933949057618898e-01
-7.684344615946185897e-01,9.999933949057618898e-01
-7.618455881205559166e-01,9.999935891732395499e-01
-7.552567146464941317e-01,9.999935891732395499e-01
-7.486678411724314586e-01,9.999935891732395499e-01
-7.420789676983696737e-01,9.999935891732395499e-01
-7.354900942243070006e-01,9.999935891732395499e-01
-7.289012207502452156e-01,9.999935891732395499e-01
-7.223123472761834307e-01,9.999935891732395499e-01
-7.157234738021207576e-01,9.999935891732395499e-01
-7.091346003280589727e-01,9.999935891732395499e-01
-7.025457268539962996e-01,9.999935891732395499e-01
-6.959568533799345147e-01,9.999937834407170989e-01
-6.893679799058718416e-01,9.999937834407170989e-01
-6.827791064318100567e-01,9.999937834407170989e-01
-6.761902329577473836e-01,9.999939777081947589e-01
-6.696013594836855987e-01,9.999939777081947589e-01
-6.630124860096229256e-01,9.999939777081947589e-01
-6.564236125355611406e-01,9.999939777081947589e-01
-6.498347390614993557e-01,9.999939777081947589e-01
-6.432458655874366826e-01,9.999939777081947589e-01
-6.366569921133748977e-01,9.999939777081947589e-01
-6.300681186393122246e-01,9.999941719756723080e-01
-6.234792451652504397e-01,9.999941719756723080e-01
-6.168903716911877666e-01,9.999941719756723080e-01
-6.103014982171259817e-01,9.999945605106275170e-01
-6.037126247430633086e-01,9.999949490455827261e-01
-5.971237512690015237e-01,9.999953375805379352e-01
-5.905348777949388506e-01,9.999955318480155952e-01
-5.839460043208770657e-01,9.999957261154931443e-01
-5.773571308468143926e-01,9.999963089179257913e-01
-5.707682573727526076e-01,9.999965031854033404e-01
-5.641793838986908227e-01,9.999966974528810004e-01
-5.575905104246281496e-01,9.999970859878362095e-01
-5.510016369505663647e-01,9.999976687902687456e-01
-5.444127634765036916e-01,9.999978630577464056e-01
-5.378238900024419067e-01,9.999982515927016147e-01
-5.312350165283792336e-01,9.999984458601791637e-01
-5.246461430543174487e-01,9.999984458601791637e-01
-5.180572695802547756e-01,9.999984458601791637e-01
-5.114683961061929907e-01,9.999984458601791637e-01
-5.048795226321303176e-01,9.999984458601791637e-01
-4.982906491580685326e-01,9.999984458601791637e-01
-4.917017756840058595e-01,9.999984458601791637e-01
-4.851129022099440746e-01,9.999984458601791637e-01
-4.785240287358822897e-01,9.999986401276568238e-01
-4.719351552618196166e-01,9.999988343951343728e-01
-4.653462817877578317e-01,9.999988343951343728e-01
-4.587574083136951586e-01,9.999992229300895819e-01
-4.521685348396333737e-01,9.999992229300895819e-01
-4.455796613655707006e-01,9.999992229300895819e-01
-4.389907878915089157e-01,9.999992229300895819e-01
-4.324019144174462426e-01,9.999992229300895819e-01
-4.258130409433844576e-01,9.999992229300895819e-01
-4.192241674693217846e-01,9.999992229300895819e-01
-4.126352939952599996e-01,9.999992229300895819e-01
-4.060464205211973265e-01,9.999992229300895819e-01
-3.994575470471355416e-01,9.999992229300895819e-01
-3.928686735730737567e-01,9.999992229300895819e-01
-3.862798000990110836e-01,9.999992229300895819e-01
-3.796909266249492987e-01,9.999992229300895819e-01
-3.731020531508866256e-01,9.999992229300895819e-01
-3.665131796768248407e-01,9.999992229300895819e-01
-3.599243062027621676e-01,9.999992229300895819e-01
-3.533354327287003827e-01,9.999992229300895819e-01
-3.467465592546377096e-01,9.999992229300895819e-01
-3.401576857805759246e-01,9.999992229300895819e-01
-3.335688123065132515e-01,9.999992229300895819e-01
-3.269799388324514666e-01,9.999992229300895819e-01
-3.203910653583896817e-01,9.999992229300895819e-01
-3.138021918843270086e-01,9.999992229300895819e-01
-3.072133184102652237e-01,9.999992229300895819e-01
-3.006244449362025506e-01,9.999992229300895819e-01
-2.940355714621407657e-01,9.999992229300895819e-01
-2.874466979880780926e-01,9.999992229300895819e-01
-2.808578245140163077e-01,9.999992229300895819e-01
-2.742689510399536346e-01,9.999992229300895819e-01
-2.676800775658918496e-01,9.999992229300895819e-01
-2.610912040918291765e-01,9.999994171975672419e-01
-2.545023306177673916e-01,9.999994171975672419e-01
-2.479134571437047185e-01,9.999996114650447909e-01
-2.413245836696429336e-01,9.999998057325224510e-01
-2.347357101955811487e-01,9.999998057325224510e-01
-2.281468367215184756e-01,9.999998057325224510e-01
-2.215579632474566907e-01,9.999998057325224510e-01
-2.149690897733940176e-01,9.999998057325224510e-01
-2.083802162993322327e-01,9.999998057325224510e-01
-2.017913428252695596e-01,9.999998057325224510e-01
-1.952024693512077747e-01,9.999998057325224510e-01
-1.886135958771451016e-01,9.999998057325224510e-01
-1.820247224030833166e-01,9.999998057325224510e-01
-1.754358489290206435e-01,9.999998057325224510e-01
-1.688469754549588586e-01,9.999998057325224510e-01
-1.622581019808961855e-01,9.999998057325224510e-01
-1.556692285068344006e-01,9.999998057325224510e-01
-1.490803550327726157e-01,9.999998057325224510e-01
-1.424914815587099426e-01,9.999998057325224510e-01
-1.359026080846481577e-01,9.999998057325224510e-01
-1.293137346105854846e-01,9.999998057325224510e-01
-1.227248611365236997e-01,9.999998057325224510e-01
-1.161359876624610266e-01,9.999998057325224510e-01
-1.095471141883992416e-01,9.999998057325224510e-01
-1.029582407143365685e-01,9.999998057325224510e-01
-9.636936724027478363e-02,9.999998057325224510e-01
-8.978049376621211053e-02,9.999998057325224510e-01
-8.319162029215032561e-02,9.999998057325224510e-01
-7.660274681808765251e-02,9.999998057325224510e-01
-7.001387334402586760e-02,9.999998057325224510e-01
-6.342499986996408268e-02,9.999998057325224510e-01
-5.683612639590140958e-02,9.999998057325224510e-01
-5.024725292183962466e-02,9.999998057325224510e-01
-4.365837944777695157e-02,9.999998057325224510e-01
-3.706950597371516665e-02,9.999998057325224510e-01
-3.048063249965249355e-02,9.999998057325224510e-01
-2.389175902559070863e-02,9.999998057325224510e-01
-1.730288555152803553e-02,9.999998057325224510e-01
-1.071401207746625062e-02,9.999998057325224510e-01
-4.125138603403577520e-03,9.999998057325224510e-01
2.463734870658207399e-03,9.999998057325224510e-01
9.052608344719992317e-03,9.999998057325224510e-01
1.564148181878266541e-02,9.999998057325224510e-01
2.223035529284445033e-02,9.999998057325224510e-01
2.881922876690712343e-02,9.999998057325224510e-01
3.540810224096890835e-02,9.999998057325224510e-01
4.199697571503158144e-02,9.999998057325224510e-01
4.858584918909336636e-02,9.999998057325224510e-01
5.517472266315603946e-02,9.999998057325224510e-01
6.176359613721782438e-02,9.999998057325224510e-01
6.835246961128049747e-02,9.999998057325224510e-01
7.494134308534228239e-02,9.999998057325224510e-01
8.153021655940495549e-02,9.999998057325224510e-01
8.811909003346674041e-02,9.999998057325224510e-01
9.470796350752852533e-02,9.999998057325224510e-01
1.012968369815911984e-01,9.999998057325224510e-01
1.078857104556529833e-01,9.999998057325224510e-01
1.144745839297156564e-01,9.999998057325224510e-01
1.210634574037774414e-01,9.999998057325224510e-01
1.276523308778401145e-01,9.999998057325224510e-01
1.342412043519018994e-01,9.999998057325224510e-01
1.408300778259645725e-01,9.999998057325224510e-01
1.474189513000263574e-01,9.999998057325224510e-01
1.540078247740890305e-01,9.999998057325224510e-01
1.605966982481508154e-01,9.999998057325224510e-01
1.671855717222134885e-01,9.999998057325224510e-01
1.737744451962752734e-01,9.999998057325224510e-01
1.803633186703370583e-01,9.999998057325224510e-01
1.869521921443997314e-01,9.999998057325224510e-01
1.935410656184615164e-01,9.999998057325224510e-01
2.001299390925241894e-01,9.999998057325224510e-01
2.067188125665859744e-01,9.999998057325224510e-01
2.133076860406486475e-01,9.999998057325224510e-01
2.198965595147104324e-01,9.999998057325224510e-01
2.264854329887731055e-01,9.999998057325224510e-01
2.330743064628348904e-01,9.999998057325224510e-01
2.396631799368975635e-01,9.999998057325224510e-01
2.462520534109593484e-01,9.999998057325224510e-01
2.528409268850220215e-01,9.999998057325224510e-01
2.594298003590838064e-01,9.999998057325224510e-01
2.660186738331455913e-01,9.999998057325224510e-01
2.726075473072082644e-01,9.999998057325224510e-01
2.791964207812700494e-01,9.999998057325224510e-01
2.857852942553327225e-01,9.999998057325224510e-01
2.923741677293945074e-01,9.999998057325224510e-01
2.989630412034571805e-01,9.999998057325224510e-01
3.055519146775189654e-01,9.999998057325224510e-01
3.121407881515816385e-01,9.999998057325224510e-01
3.187296616256434234e-01,9.999998057325224510e-01
3.253185350997060965e-01,9.999998057325224510e-01
3.319074085737678814e-01,9.999998057325224510e-01
3.384962820478296663e-01,9.999998057325224510e-01
3.450851555218923394e-01,9.999998057325224510e-01
3.516740289959541244e-01,9.999998057325224510e-01
3.582629024700167975e-01,9.999998057325224510e-01
3.648517759440785824e-01,9.999998057325224510e-01
3.714406494181412555e-01,9.999998057325224510e-01
3.780295228922030404e-01,9.999998057325224510e-01
3.846183963662657135e-01,9.999998057325224510e-01
3.912072698403274984e-01,9.999998057325224510e-01
3.977961433143901715e-01,9.999998057325224510e-01
4.043850167884519564e-01,9.999998057325224510e-01
4.109738902625146295e-01,9.999998057325224510e-01
4.175627637365764144e-01,9.999998057325224510e-01
4.241516372106381993e-01,9.999998057325224510e-01
4.307405106847008724e-01,9.999998057325224510e-01
4.373293841587626574e-01,9.999998057325224510e-01
4.439182576328253305e-01,9.999998057325224510e-01
4.505071311068871154e-01,9.999998057325224510e-01
4.570960045809497885e-01,9.999998057325224510e-01
4.636848780550115734e-01,9.999998057325224510e-01
4.702737515290742465e-01,9.999998057325224510e-01
4.768626250031360314e-01,9.999998057325224510e-01
4.834514984771987045e-01,9.999998057325224510e-01
4.900403719512604894e-01,9.999998057325224510e-01
4.966292454253231625e-01,9.999998057325224510e-01
5.032181188993849474e-01,9.999998057325224510e-01
5.098069923734467324e-01,9.999998057325224510e-01
5.163958658475094055e-01,9.999998057325224510e-01
5.229847393215711904e-01,9.999998057325224510e-01
5.295736127956338635e-01,9.999998057325224510e-01
5.361624862696956484e-01,9.999998057325224510e-01
5.427513597437583215e-01,9.999998057325224510e-01
5.493402332178201064e-01,9.999998057325224510e-01
5.559291066918827795e-01,9.999998057325224510e-01
5.625179801659445644e-01,9.999998057325224510e-01
5.691068536400072375e-01,9.999998057325224510e-01
5.756957271140690224e-01,9.999998057325224510e-01
5.822846005881316955e-01,9.999998057325224510e-01
5.888734740621931474e-01,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_SNMP_full_flow.csv <==
1.010101010101010100e-04,9.996643620071533620e-01
2.020202020202020200e-04,9.997844685871251080e-01
3.030303030303030300e-04,9.998140093640760506e-01
4.040404040404040401e-04,9.998270306276005881e-01
5.050505050505050501e-04,9.998381084189571499e-01
6.060606060606060601e-04,9.998486031686634190e-01
7.070707070707070701e-04,9.998565714045514197e-01
8.080808080808080801e-04,9.998649283348731709e-01
9.090909090909090901e-04,9.998771722095305403e-01
1.010101010101010100e-03,9.998853347926354163e-01
1.111111111111111110e-03,9.998917482507891918e-01
1.212121212121212120e-03,9.999014656116284039e-01
1.313131313131313130e-03,9.999090451530829871e-01
1.414141414141414140e-03,9.999168190417543345e-01
1.515151515151515150e-03,9.999218720693907603e-01
1.616161616161616160e-03,9.999240098887753891e-01
1.717171717171717170e-03,9.999308120413628043e-01
1.818181818181818180e-03,9.999364481106494118e-01
1.919191919191919190e-03,9.999397520133347372e-01
2.020202020202020200e-03,9.999426672215865342e-01
2.121212121212120993e-03,9.999457767770549843e-01
2.222222222222222220e-03,9.999483032908731417e-01
2.323232323232323447e-03,9.999516071935583561e-01
2.424242424242424240e-03,9.999547167490269173e-01
2.525252525252525033e-03,9.999587980405792997e-01
2.626262626262626260e-03,9.999613245543974571e-01
2.727272727272727487e-03,9.999634623737820860e-01
2.828282828282828280e-03,9.999646284570828936e-01
2.929292929292929074e-03,9.999656001931667149e-01
3.030303030303030300e-03,9.999659888876003544e-01
3.131313131313131527e-03,9.999659888876003544e-01
3.232323232323232320e-03,9.999667662764675224e-01
3.333333333333333114e-03,9.999681267069850943e-01
3.434343434343434340e-03,9.999685154014187338e-01
3.535353535353535567e-03,9.999696814847195414e-01
3.636363636363636360e-03,9.999704588735865984e-01
3.737373737373737154e-03,9.999708475680202380e-01
3.838383838383838381e-03,9.999714306096706418e-01
3.939393939393939607e-03,9.999716249568874060e-01
4.040404040404040401e-03,9.999722079985378098e-01
4.141414141414141194e-03,9.999729853874049779e-01
4.242424242424241987e-03,9.999737627762720349e-01
4.343434343434343647e-03,9.999741514707056744e-01
4.444444444444444441e-03,9.999741514707056744e-01
4.545454545454545234e-03,9.999747345123560782e-01
4.646464646464646894e-03,9.999751232067897178e-01
4.747474747474747687e-03,9.999757062484401215e-01
4.848484848484848481e-03,9.999764836373072896e-01
4.949494949494949274e-03,9.999774553733911109e-01
5.050505050505050067e-03,9.999778440678248614e-01
5.151515151515151728e-03,9.999778440678248614e-01
5.252525252525252521e-03,9.999788158039086827e-01
5.353535353535353314e-03,9.999790101511254470e-01
5.454545454545454974e-03,9.999793988455590865e-01
5.555555555555555768e-03,9.999797875399927261e-01
5.656565656565656561e-03,9.999797875399927261e-01
5.757575757575757354e-03,9.999807592760765473e-01
5.858585858585858147e-03,9.999809536232933116e-01
5.959595959595959808e-03,9.999809536232933116e-01
6.060606060606060601e-03,9.999817310121604796e-01
6.161616161616161394e-03,9.999827027482443009e-01
6.262626262626263055e-03,9.999830914426779405e-01
6.363636363636363848e-03,9.999832857898947047e-01
6.464646464646464641e-03,9.999838688315451085e-01
6.565656565656565434e-03,9.999848405676289298e-01
6.666666666666666227e-03,9.999850349148456941e-01
6.767676767676767888e-03,9.999852292620624583e-01
6.868686868686868681e-03,9.999856179564960978e-01
6.969696969696969474e-03,9.999856179564960978e-01
7.070707070707071135e-03,9.999862009981465016e-01
7.171717171717171928e-03,9.999863953453632659e-01
7.272727272727272721e-03,9.999875614286640735e-01
7.373737373737373514e-03,9.999877557758807267e-01
7.474747474747474307e-03,9.999883388175311305e-01
7.575757575757575968e-03,9.999889218591815343e-01
7.676767676767676761e-03,9.999889218591815343e-01
7.777777777777777554e-03,9.999889218591815343e-01
7.878787878787879215e-03,9.999893105536151738e-01
7.979797979797979141e-03,9.999906709841327457e-01
8.080808080808080801e-03,9.999912540257831495e-01
8.181818181818182462e-03,9.999912540257831495e-01
8.282828282828282387e-03,9.999920314146502065e-01
8.383838383838384048e-03,9.999922257618669708e-01
8.484848484848483974e-03,9.999922257618669708e-01
8.585858585858585634e-03,9.999924201090837350e-01
8.686868686868687295e-03,9.999931974979509031e-01
8.787878787878787221e-03,9.999939748868179601e-01
8.888888888888888881e-03,9.999945579284683639e-01
8.989898989898990542e-03,9.999955296645522962e-01
9.090909090909090468e-03,9.999959183589859357e-01
9.191919191919192128e-03,9.999959183589859357e-01
9.292929292929293789e-03,9.999961127062025890e-01
9.393939393939393714e-03,9.999963070534193532e-01
9.494949494949495375e-03,9.999966957478529928e-01
9.595959595959595301e-03,9.999968900950697570e-01
9.696969696969696961e-03,9.999974731367201608e-01
9.797979797979798622e-03,9.999984448728039821e-01
9.898989898989898548e-03,9.999988335672377326e-01
1.000000000000000021e-02,9.999999996505384292e-01
1.200000000000000000e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_SNMP_full_flow_log.csv <==
-5.991920818804620019e+00,2.588602069405231410e-01
-5.983841637609240038e+00,2.588602069405231410e-01
-5.975762456413860058e+00,2.588602069405231410e-01
-5.967683275218480077e+00,2.588602069405231410e-01
-5.959604094023100096e+00,2.588602069405231410e-01
-5.951524912827720115e+00,2.588602069405231410e-01
-5.943445731632340134e+00,2.588602069405231410e-01
-5.935366550436960154e+00,2.588602069405231410e-01
-5.927287369241581061e+00,2.588602069405231410e-01
-5.919208188046201080e+00,2.588602069405231410e-01
-5.911129006850821099e+00,2.588602069405231410e-01
-5.903049825655441118e+00,2.588602069405231410e-01
-5.894970644460061138e+00,2.588602069405231410e-01
-5.886891463264681157e+00,2.588602069405231410e-01
-5.878812282069301176e+00,2.588602069405231410e-01
-5.870733100873921195e+00,2.588602069405231410e-01
-5.862653919678541214e+00,2.588602069405231410e-01
-5.854574738483161234e+00,2.588602069405231410e-01
-5.846495557287781253e+00,2.588602069405231410e-01
-5.838416376092401272e+00,2.588602069405231410e-01
-5.830337194897021291e+00,2.588602069405231410e-01
-5.822258013701641310e+00,2.588602069405231410e-01
-5.814178832506261330e+00,2.588602069405231410e-01
-5.806099651310881349e+00,2.588602069405231410e-01
-5.798020470115501368e+00,2.588602069405231410e-01
-5.789941288920121387e+00,2.588602069405231410e-01
-5.781862107724741406e+00,2.588602069405231410e-01
-5.773782926529362314e+00,2.588602069405231410e-01
-5.765703745333982333e+00,2.588602069405231410e-01
-5.757624564138602352e+00,2.588602069405231410e-01
-5.749545382943222371e+00,2.588602069405231410e-01
-5.741466201747842391e+00,2.588602069405231410e-01
-5.733387020552462410e+00,2.588602069405231410e-01
-5.725307839357082429e+00,2.588602069405231410e-01
-5.717228658161702448e+00,2.588602069405231410e-01
-5.709149476966322467e+00,2.588602069405231410e-01
-5.701070295770942487e+00,2.588602069405231410e-01
-5.692991114575562506e+00,8.729640377607598145e-01
-5.684911933380182525e+00,8.729640377607598145e-01
-5.676832752184802544e+00,8.729640377607598145e-01
-5.668753570989422563e+00,8.729640377607598145e-01
-5.660674389794042582e+00,8.729640377607598145e-01
-5.652595208598662602e+00,8.729640377607598145e-01
-5.644516027403282621e+00,8.729640377607598145e-01
-5.636436846207902640e+00,8.729640377607598145e-01
-5.628357665012522659e+00,8.729640377607598145e-01
-5.620278483817143567e+00,8.729640377607598145e-01
-5.612199302621763586e+00,8.729640377607598145e-01
-5.604120121426383605e+00,8.729640377607598145e-01
-5.596040940231003624e+00,8.729640377607598145e-01
-5.587961759035623643e+00,8.729640377607598145e-01
-5.579882577840243663e+00,8.729640377607598145e-01
-5.571803396644863682e+00,8.729640377607598145e-01
-5.563724215449483701e+00,8.729640377607598145e-01
-5.555645034254103720e+00,8.729640377607598145e-01
-5.547565853058723739e+00,8.729640377607598145e-01
-5.539486671863343759e+00,8.729640377607598145e-01
-5.531407490667963778e+00,8.729640377607598145e-01
-5.523328309472583797e+00,8.729640377607598145e-01
-5.515249128277203816e+00,9.625566724156628950e-01
-5.507169947081823835e+00,9.625566724156628950e-01
-5.499090765886443855e+00,9.625566724156628950e-01
-5.491011584691063874e+00,9.625566724156628950e-01
-5.482932403495684781e+00,9.625566724156628950e-01
-5.474853222300303912e+00,9.625566724156628950e-01
-5.466774041104924819e+00,9.625566724156628950e-01
-5.458694859909544839e+00,9.625566724156628950e-01
-5.450615678714164858e+00,9.625566724156628950e-01
-5.442536497518784877e+00,9.625566724156628950e-01
-5.434457316323404896e+00,9.625566724156628950e-01
-5.426378135128024915e+00,9.625566724156628950e-01
-5.418298953932644935e+00,9.625566724156628950e-01
-5.410219772737264954e+00,9.625566724156628950e-01
-5.402140591541884973e+00,9.625566724156628950e-01
-5.394061410346504992e+00,9.685115256414398299e-01
-5.385982229151125011e+00,9.685115256414398299e-01
-5.377903047955745031e+00,9.685115256414398299e-01
-5.369823866760365050e+00,9.685115256414398299e-01
-5.361744685564985069e+00,9.685115256414398299e-01
-5.353665504369605088e+00,9.685115256414398299e-01
-5.345586323174225107e+00,9.685115256414398299e-01
-5.337507141978845127e+00,9.685115256414398299e-01
-5.329427960783466034e+00,9.685115256414398299e-01
-5.321348779588086053e+00,9.685115256414398299e-01
-5.313269598392706072e+00,9.685115256414398299e-01
-5.305190417197326092e+00,9.685115256414398299e-01
-5.297111236001946111e+00,9.726295884307269990e-01
-5.289032054806566130e+00,9.726295884307269990e-01
-5.280952873611186149e+00,9.726295884307269990e-01
-5.272873692415806168e+00,9.726295884307269990e-01
-5.264794511220426187e+00,9.726295884307269990e-01
-5.256715330025046207e+00,9.726295884307269990e-01
-5.248636148829666226e+00,9.726295884307269990e-01
-5.240556967634286245e+00,9.726295884307269990e-01
-5.232477786438906264e+00,9.726295884307269990e-01
-5.224398605243526283e+00,9.726295884307269990e-01
-5.216319424048146303e+00,9.747991575047321167e-01
-5.208240242852766322e+00,9.747991575047321167e-01
-5.200161061657386341e+00,9.747991575047321167e-01
-5.192081880462007248e+00,9.747991575047321167e-01
-5.184002699266626379e+00,9.747991575047321167e-01
-5.175923518071247287e+00,9.747991575047321167e-01
-5.167844336875867306e+00,9.747991575047321167e-01
-5.159765155680487325e+00,9.747991575047321167e-01
-5.151685974485107344e+00,9.753135753868923397e-01
-5.143606793289727364e+00,9.753135753868923397e-01
-5.135527612094347383e+00,9.753135753868923397e-01
-5.127448430898967402e+00,9.753135753868923397e-01
-5.119369249703587421e+00,9.753135753868923397e-01
-5.111290068508207440e+00,9.753135753868923397e-01
-5.103210887312827460e+00,9.753135753868923397e-01
-5.095131706117447479e+00,9.755117272901413505e-01
-5.087052524922067498e+00,9.755117272901413505e-01
-5.078973343726687517e+00,9.755117272901413505e-01
-5.070894162531307536e+00,9.755117272901413505e-01
-5.062814981335927556e+00,9.755117272901413505e-01
-5.054735800140547575e+00,9.755117272901413505e-01
-5.046656618945167594e+00,9.755117272901413505e-01
-5.038577437749788501e+00,9.756187681712101822e-01
-5.030498256554407632e+00,9.756187681712101822e-01
-5.022419075359028540e+00,9.756187681712101822e-01
-5.014339894163648559e+00,9.756187681712101822e-01
-5.006260712968268578e+00,9.756187681712101822e-01
-4.998181531772888597e+00,9.756681118804506614e-01
-4.990102350577508616e+00,9.756681118804506614e-01
-4.982023169382128636e+00,9.756681118804506614e-01
-4.973943988186748655e+00,9.756681118804506614e-01
-4.965864806991368674e+00,9.756681118804506614e-01
-4.957785625795988693e+00,9.757159014571165079e-01
-4.949706444600608712e+00,9.757159014571165079e-01
-4.941627263405228732e+00,9.757159014571165079e-01
-4.933548082209848751e+00,9.757159014571165079e-01
-4.925468901014468770e+00,9.757159014571165079e-01
-4.917389719819088789e+00,9.757699075640804409e-01
-4.909310538623708808e+00,9.757699075640804409e-01
-4.901231357428329716e+00,9.757699075640804409e-01
-4.893152176232948847e+00,9.757699075640804409e-01
-4.885072995037569754e+00,9.758155602084565006e-01
-4.876993813842188885e+00,9.758155602084565006e-01
-4.868914632646809793e+00,9.758155602084565006e-01
-4.860835451451429812e+00,9.758155602084565006e-01
-4.852756270256049831e+00,9.758606300531170730e-01
-4.844677089060669850e+00,9.758606300531170730e-01
-4.836597907865289869e+00,9.758606300531170730e-01
-4.828518726669909888e+00,9.758606300531170730e-01
-4.820439545474529908e+00,9.759109450952164755e-01
-4.812360364279149927e+00,9.759109450952164755e-01
-4.804281183083769946e+00,9.759109450952164755e-01
-4.796202001888389965e+00,9.759109450952164755e-01
-4.788122820693009984e+00,9.759717505321939823e-01
-4.780043639497630004e+00,9.759717505321939823e-01
-4.771964458302250023e+00,9.759717505321939823e-01
-4.763885277106870042e+00,9.760222598408652139e-01
-4.755806095911490061e+00,9.760222598408652139e-01
-4.747726914716110969e+00,9.760222598408652139e-01
-4.739647733520730100e+00,9.760642214203768541e-01
-4.731568552325351007e+00,9.760642214203768541e-01
-4.723489371129971026e+00,9.760642214203768541e-01
-4.715410189934591045e+00,9.760879219421380038e-01
-4.707331008739211065e+00,9.760879219421380038e-01
-4.699251827543831084e+00,9.760879219421380038e-01
-4.691172646348451103e+00,9.761201701930589669e-01
-4.683093465153071122e+00,9.761201701930589669e-01
-4.675014283957691141e+00,9.761508643114052974e-01
-4.666935102762311161e+00,9.761508643114052974e-01
-4.658855921566931180e+00,9.761508643114052974e-01
-4.650776740371551199e+00,9.761858322943315347e-01
-4.642697559176171218e+00,9.761858322943315347e-01
-4.634618377980791237e+00,9.762153608132471128e-01
-4.626539196785411256e+00,9.762153608132471128e-01
-4.618460015590031276e+00,9.762479975973116231e-01
-4.610380834394652183e+00,9.762479975973116231e-01
-4.602301653199271314e+00,9.762479975973116231e-01
-4.594222472003892221e+00,9.762777203827990302e-01
-4.586143290808511352e+00,9.762777203827990302e-01
-4.578064109613132260e+00,9.763041406365655650e-01
-4.569984928417752279e+00,9.763041406365655650e-01
-4.561905747222372298e+00,9.763311436900474760e-01
-4.553826566026992317e+00,9.763311436900474760e-01
-4.545747384831612337e+00,9.763560098112396002e-01
-4.537668203636232356e+00,9.763560098112396002e-01
-4.529589022440852375e+00,9.763907835275941194e-01
-4.521509841245472394e+00,9.764313852411029560e-01
-4.513430660050092413e+00,9.764313852411029560e-01
-4.505351478854712433e+00,9.764710156217527581e-01
-4.497272297659332452e+00,9.764710156217527581e-01
-4.489193116463952471e+00,9.765071492041099699e-01
-4.481113935268572490e+00,9.765434770530388997e-01
-4.473034754073192509e+00,9.765434770530388997e-01
-4.464955572877812529e+00,9.765720342390953324e-01
-4.456876391682433436e+00,9.765720342390953324e-01
-4.448797210487052567e+00,9.765947634279974476e-01
-4.440718029291673474e+00,9.766114703531734165e-01
-4.432638848096292605e+00,9.766114703531734165e-01
-4.424559666900913513e+00,9.766272059454903509e-01
-4.416480485705533532e+00,9.766779095207334116e-01
-4.408401304510153551e+00,9.767878644003794575e-01
-4.400322123314773570e+00,9.767878644003794575e-01
-4.392242942119393589e+00,9.769069498089006931e-01
-4.384163760924013609e+00,9.770656655980717309e-01
-4.376084579728633628e+00,9.772871294899382333e-01
-4.368005398533253647e+00,9.772871294899382333e-01
-4.359926217337873666e+00,9.777197611453654069e-01
-4.351847036142493685e+00,9.785168368895131863e-01
-4.343767854947113705e+00,9.800935043863456819e-01
-4.335688673751733724e+00,9.826156672881909415e-01
-4.327609492556353743e+00,9.866544693161786173e-01
-4.319530311360974650e+00,9.866544693161786173e-01
-4.311451130165593781e+00,9.913147301073946815e-01
-4.303371948970214689e+00,9.942320312163074325e-01
-4.295292767774833820e+00,9.965035902405139367e-01
-4.287213586579454727e+00,9.975530182614467112e-01
-4.279134405384074746e+00,9.979732168562777117e-01
-4.271055224188694766e+00,9.981690375606648846e-01
-4.262976042993314785e+00,9.982244035336315102e-01
-4.254896861797934804e+00,9.982516008536853613e-01
-4.246817680602554823e+00,9.982727759100129550e-01
-4.238738499407174842e+00,9.982898713683324710e-01
-4.230659318211794861e+00,9.983024986955003621e-01
-4.222580137016414881e+00,9.983164858886709458e-01
-4.214500955821034900e+00,9.983483456064482509e-01
-4.206421774625654919e+00,9.983654410647677668e-01
-4.198342593430274938e+00,9.983963294496860374e-01
-4.190263412234894957e+00,9.984575234198069804e-01
-4.182184231039514977e+00,9.985470803094126380e-01
-4.174105049844134996e+00,9.986094398789645554e-01
-4.166025868648755903e+00,9.986991910351420421e-01
-4.157946687453375034e+00,9.987190062254669431e-01
-4.149867506257995942e+00,9.987394042155072205e-01
-4.141788325062615073e+00,9.987800059290161681e-01
-4.133709143867235980e+00,9.988046777836363521e-01
-4.125629962671855999e+00,9.988305152376873997e-01
-4.117550781476476018e+00,9.988899608086621029e-01
-4.109471600281096038e+00,9.989185179947185356e-01
-4.101392419085716057e+00,9.989839858294194963e-01
-4.093313237890336076e+00,9.990135143483349633e-01
-4.085234056694956095e+00,9.990566415272773559e-01
-4.077154875499576114e+00,9.990710172535914868e-01
-4.069075694304196134e+00,9.990916095102037042e-01
-4.060996513108816153e+00,9.990976317739298507e-01
-4.052917331913436172e+00,9.991120075002439815e-01
-4.044838150718056191e+00,9.991300742914225319e-01
-4.036758969522676210e+00,9.991417302857312777e-01
-4.028679788327296230e+00,9.991735900035085827e-01
-4.020600607131916249e+00,9.992073923870040675e-01
-4.012521425936537156e+00,9.992287617099033792e-01
-4.004442244741156287e+00,9.992351725067732948e-01
-3.996363063545776750e+00,9.992448858353638608e-01
-3.988283882350396770e+00,9.992528507648081870e-01
-3.980204701155016789e+00,9.992617870271115477e-01
-3.972125519959636808e+00,9.992691691568404977e-01
-3.964046338764257271e+00,9.992757742202821314e-01
-3.955967157568877290e+00,9.992816022174365598e-01
-3.947887976373497310e+00,9.992880130143063644e-01
-3.939808795178117329e+00,9.992920926123144421e-01
-3.931729613982737348e+00,9.993000575417586573e-01
-3.923650432787357367e+00,9.993035543400513587e-01
-3.915571251591977386e+00,9.993072454049157782e-01
-3.907492070396597406e+00,9.993101594034929924e-01
-3.899412889201217425e+00,9.993144332680727882e-01
-3.891333708005837888e+00,9.993173472666500023e-01
-3.883254526810457907e+00,9.993175415332219425e-01
-3.875175345615077926e+00,9.993194841989400112e-01
-3.867096164419697946e+00,9.993202612652272165e-01
-3.859016983224317965e+00,9.993218153978017382e-01
-3.850937802028937984e+00,9.993223981975171144e-01
-3.842858620833558003e+00,9.993255064626661577e-01
-3.834779439638178022e+00,9.993272548618125084e-01
-3.826700258442798042e+00,9.993299745938178935e-01
-3.818621077247418505e+00,9.993311401932487570e-01
-3.810541896052038524e+00,9.993338599252541421e-01
-3.802462714856658543e+00,9.993367739238313563e-01
-3.794383533661278562e+00,9.993396879224085705e-01
-3.786304352465898582e+00,9.993429904541293318e-01
-3.778225171270518601e+00,9.993447388532756825e-01
-3.770145990075138620e+00,9.993468757855656914e-01
-3.762066808879758639e+00,9.993517324498609744e-01
-3.753987627684378658e+00,9.993554235147255049e-01
-3.745908446488999122e+00,9.993558120478691631e-01
-3.737829265293619141e+00,9.993571719138717446e-01
-3.729750084098239160e+00,9.993600859124489588e-01
-3.721670902902859179e+00,9.993620285781671386e-01
-3.713591721707479198e+00,9.993641655104571475e-01
-3.705512540512099218e+00,9.993663024427471564e-01
-3.697433359316719237e+00,9.993686336416087723e-01
-3.689354178121339256e+00,9.993705763073269521e-01
-3.681274996925959275e+00,9.993719361733296447e-01
-3.673195815730579739e+00,9.993731017727605082e-01
-3.665116634535199758e+00,9.993750444384786880e-01
-3.657037453339819777e+00,9.993764043044812695e-01
-3.648958272144439796e+00,9.993777641704839620e-01
-3.640879090949059815e+00,9.993800953693455780e-01
-3.632799909753679835e+00,9.993822323016355869e-01
-3.624720728558299854e+00,9.993839807007819376e-01
-3.616641547362919873e+00,9.993857290999281773e-01
-3.608562366167539892e+00,9.993874774990745280e-01
-3.600483184972159911e+00,9.993890316316490496e-01
-3.592404003776780375e+00,9.993900029645080840e-01
-3.584324822581400394e+00,9.993915570970824946e-01
-3.576245641386020413e+00,9.993919456302262638e-01
-3.568166460190640432e+00,9.993933054962288454e-01
-3.560087278995260451e+00,9.993938882959442216e-01
-3.552008097799880471e+00,9.993944710956595978e-01
-3.543928916604500490e+00,9.993964137613777776e-01
-3.535849735409120509e+00,9.993973850942368120e-01
-3.527770554213740528e+00,9.993979678939522993e-01
-3.519691373018360991e+00,9.993985506936676755e-01
-3.511612191822981011e+00,9.994001048262420861e-01
-3.503533010627601030e+00,9.994002990928139152e-01
-3.495453829432221049e+00,9.994014646922448897e-01
-3.487374648236841068e+00,9.994022417585320950e-01
-3.479295467041461087e+00,9.994034073579629585e-01
-3.471216285846081107e+00,9.994043786908221039e-01
-3.463137104650701126e+00,9.994051557571093092e-01
-3.455057923455321145e+00,9.994055442902529673e-01
-3.446978742259941608e+00,9.994061270899683436e-01
-3.438899561064561627e+00,9.994063213565402837e-01
-3.430820379869181647e+00,9.994078754891146943e-01
-3.422741198673801666e+00,9.994082640222583525e-01
-3.414662017478421685e+00,9.994096238882610450e-01
-3.406582836283041704e+00,9.994104009545482503e-01
-3.398503655087661723e+00,9.994113722874072847e-01
-3.390424473892281743e+00,9.994129264199818063e-01
-3.382345292696901762e+00,9.994133149531254645e-01
-3.374266111501522225e+00,9.994142862859844989e-01
-3.366186930306142244e+00,9.994146748191281571e-01
-3.358107749110762263e+00,9.994154518854154734e-01
-3.350028567915382283e+00,9.994160346851308496e-01
-3.341949386720002302e+00,9.994170060179898840e-01
-3.333870205524622321e+00,9.994181716174208585e-01
-3.325791024329242340e+00,9.994195314834234400e-01
-3.317711843133862359e+00,9.994205028162824744e-01
-3.309632661938482379e+00,9.994214741491416198e-01
-3.301553480743102842e+00,9.994224454820006542e-01
-3.293474299547722861e+00,9.994234168148596886e-01
-3.285395118352342880e+00,9.994239996145751759e-01
-3.277315937156962899e+00,9.994251652140060393e-01
-3.269236755961582919e+00,9.994259422802932447e-01
-3.261157574766202938e+00,9.994271078797242192e-01
-3.253078393570822957e+00,9.994280792125832535e-01
-3.244999212375442976e+00,9.994300218783014333e-01
-3.236920031180062995e+00,9.994309932111604677e-01
-3.228840849984683459e+00,9.994317702774476730e-01
-3.220761668789303478e+00,9.994333244100221947e-01
-3.212682487593923497e+00,9.994339072097375709e-01
-3.204603306398543516e+00,9.994348785425966053e-01
-3.196524125203163536e+00,9.994360441420275798e-01
-3.188444944007783555e+00,9.994364326751712380e-01
-3.180365762812403574e+00,9.994374040080302724e-01
-3.172286581617023593e+00,9.994383753408894178e-01
-3.164207400421643612e+00,9.994399294734638284e-01
-3.156128219226263631e+00,9.994410950728948029e-01
-3.148049038030884095e+00,9.994420664057538373e-01
-3.139969856835504114e+00,9.994426492054692135e-01
-3.131890675640124133e+00,9.994442033380437351e-01
-3.123811494444744152e+00,9.994453689374745986e-01
-3.115732313249364172e+00,9.994465345369055731e-01
-3.107653132053984191e+00,9.994478944029081546e-01
-3.099573950858604210e+00,9.994492542689108472e-01
-3.091494769663224229e+00,9.994500313351980525e-01
-3.083415588467844248e+00,9.994527510672034376e-01
-3.075336407272464712e+00,9.994541109332060191e-01
-3.067257226077084731e+00,9.994566363986395752e-01
-3.059178044881704750e+00,9.994581905312140968e-01
-3.051098863686324769e+00,9.994601331969321656e-01
-3.043019682490944788e+00,9.994616873295066872e-01
-3.034940501295564808e+00,9.994636299952247560e-01
-3.026861320100184827e+00,9.994647955946557305e-01
-3.018782138904804846e+00,9.994667382603739103e-01
-3.010702957709424865e+00,9.994680981263764918e-01
-3.002623776514045328e+00,9.994692637258073553e-01
-2.994544595318665348e+00,9.994706235918100479e-01
-2.986465414123285367e+00,9.994715949246690823e-01
-2.978386232927905386e+00,9.994731490572436039e-01
-2.970307051732525405e+00,9.994737318569589801e-01
-2.962227870537145424e+00,9.994752859895335018e-01
-2.954148689341765444e+00,9.994768401221079124e-01
-2.946069508146385463e+00,9.994781999881106049e-01
-2.937990326951005482e+00,9.994801426538286737e-01
-2.929911145755625945e+00,9.994826681192622297e-01
-2.921831964560245964e+00,9.994851935846957858e-01
-2.913752783364865984e+00,9.994875247835575127e-01
-2.905673602169486003e+00,9.994894674492755815e-01
-2.897594420974106022e+00,9.994912158484219322e-01
-2.889515239778726041e+00,9.994927699809964539e-01
-2.881436058583346060e+00,9.994941298469990354e-01
-2.873356877387966080e+00,9.994960725127172152e-01
-2.865277696192586099e+00,9.994978209118634549e-01
-2.857198514997206562e+00,9.994993750444379765e-01
-2.849119333801826581e+00,9.995019005098715326e-01
-2.841040152606446600e+00,9.995042317087332595e-01
-2.832960971411066620e+00,9.995050087750204648e-01
-2.824881790215686639e+00,9.995065629075948754e-01
-2.816802609020306658e+00,9.995069514407385336e-01
-2.808723427824926677e+00,9.995075342404540208e-01
-2.800644246629546696e+00,9.995077285070258499e-01
-2.792565065434166716e+00,9.995085055733130552e-01
-2.784485884238787179e+00,9.995098654393156368e-01
-2.776406703043407198e+00,9.995125851713210219e-01
-2.768327521848027217e+00,9.995147221036110308e-01
-2.760248340652647236e+00,9.995174418356164159e-01
-2.752169159457267256e+00,9.995193845013345957e-01
-2.744089978261887275e+00,9.995211329004808354e-01
-2.736010797066507294e+00,9.995222984999118099e-01
-2.727931615871127313e+00,9.995234640993426734e-01
-2.719852434675747332e+00,9.995248239653453659e-01
-2.711773253480367796e+00,9.995252124984890241e-01
-2.703694072284987815e+00,9.995259895647762294e-01
-2.695614891089607834e+00,9.995269608976352638e-01
-2.687535709894227853e+00,9.995283207636379563e-01
-2.679456528698847873e+00,9.995300691627843070e-01
-2.671377347503467892e+00,9.995308462290715124e-01
-2.663298166308087911e+00,9.995325946282177521e-01
-2.655218985112707930e+00,9.995333716945050684e-01
-2.647139803917327949e+00,9.995345372939359319e-01
-2.639060622721948413e+00,9.995360914265104535e-01
-2.630981441526568432e+00,9.995372570259413170e-01
-2.622902260331188451e+00,9.995384226253721804e-01
-2.614823079135808470e+00,9.995397824913748730e-01
-2.606743897940428489e+00,9.995415308905212237e-01
-2.598664716745048509e+00,9.995434735562392925e-01
-2.590585535549668528e+00,9.995446391556702670e-01
-2.582506354354288547e+00,9.995459990216728485e-01
-2.574427173158908566e+00,9.995467760879600538e-01
-2.566347991963528585e+00,9.995485244871064046e-01
-2.558268810768149049e+00,9.995487187536782336e-01
-2.550189629572769068e+00,9.995493015533936099e-01
-2.542110448377389087e+00,9.995500786196809262e-01
-2.534031267182009106e+00,9.995504671528245844e-01
-2.525952085986629125e+00,9.995508556859682425e-01
-2.517872904791249145e+00,9.995510499525400716e-01
-2.509793723595869164e+00,9.995510499525400716e-01
-2.501714542400489183e+00,9.995510499525400716e-01
-2.493635361205109202e+00,9.995518270188272769e-01
-2.485556180009729665e+00,9.995524098185426531e-01
-2.477476998814349685e+00,9.995531868848299695e-01
-2.469397817618969704e+00,9.995531868848299695e-01
-2.461318636423589723e+00,9.995537696845453457e-01
-2.453239455228209742e+00,9.995543524842607219e-01
-2.445160274032829761e+00,9.995553238171197563e-01
-2.437081092837449781e+00,9.995555180836915854e-01
-2.429001911642069800e+00,9.995557123502634145e-01
-2.420922730446689819e+00,9.995561008834071837e-01
-2.412843549251310282e+00,9.995564894165508418e-01
-2.404764368055930301e+00,9.995566836831226709e-01
-2.396685186860550321e+00,9.995570722162663291e-01
-2.388606005665170340e+00,9.995578492825535344e-01
-2.380526824469790359e+00,9.995580435491253635e-01
-2.372447643274410378e+00,9.995588206154126798e-01
-2.364368462079030397e+00,9.995590148819845089e-01
-2.356289280883650417e+00,9.995592091485563380e-01
-2.348210099688270436e+00,9.995595976816999961e-01
-2.340130918492890899e+00,9.995599862148436543e-01
-2.332051737297510918e+00,9.995601804814154834e-01
-2.323972556102130937e+00,9.995605690145591415e-01
-2.315893374906750957e+00,9.995611518142746288e-01
-2.307814193711370976e+00,9.995621231471336632e-01
-2.299735012515990995e+00,9.995627059468490394e-01
-2.291655831320611014e+00,9.995629002134208685e-01
-2.283576650125231033e+00,9.995632887465645267e-01
-2.275497468929851053e+00,9.995638715462799029e-01
-2.267418287734471516e+00,9.995642600794236721e-01
-2.259339106539091535e+00,9.995646486125673302e-01
-2.251259925343711554e+00,9.995648428791391593e-01
-2.243180744148331573e+00,9.995648428791391593e-01
-2.235101562952951593e+00,9.995658142119981937e-01
-2.227022381757571612e+00,9.995660084785700228e-01
-2.218943200562191631e+00,9.995667855448573391e-01
-2.210864019366811650e+00,9.995677568777163735e-01
-2.202784838171431669e+00,9.995681454108600317e-01
-2.194705656976052133e+00,9.995685339440036898e-01
-2.186626475780672152e+00,9.995689224771473480e-01
-2.178547294585292171e+00,9.995698938100064934e-01
-2.170468113389912190e+00,9.995702823431501516e-01
-2.162388932194532210e+00,9.995706708762938097e-01
-2.154309750999152229e+00,9.995708651428656388e-01
-2.146230569803772248e+00,9.995714479425810151e-01
-2.138151388608392267e+00,9.995728078085837076e-01
-2.130072207413012286e+00,9.995730020751555367e-01
-2.121993026217632305e+00,9.995737791414427420e-01
-2.113913845022252769e+00,9.995739734080145711e-01
-2.105834663826872788e+00,9.995741676745864002e-01
-2.097755482631492807e+00,9.995757218071609218e-01
-2.089676301436112826e+00,9.995763046068762980e-01
-2.081597120240732846e+00,9.995772759397353324e-01
-2.073517939045352865e+00,9.995772759397353324e-01
-2.065438757849972884e+00,9.995774702063071615e-01
-2.057359576654592903e+00,9.995788300723098541e-01
-2.049280395459212922e+00,9.995799956717407175e-01
-2.041201214263833386e+00,9.995809670045998629e-01
-2.033122033068453405e+00,9.995811612711716920e-01
-2.025042851873073424e+00,9.995813555377435211e-01
-2.016963670677693443e+00,9.995819383374588973e-01
-2.008884489482313462e+00,9.995834924700333080e-01
-2.000805308286933482e+00,9.995846580694642824e-01
-1.992726127091553501e+00,9.995860179354668640e-01
-1.984646945896173520e+00,9.995867950017541803e-01
-1.976567764700793539e+00,9.995873778014695565e-01
-1.968488583505413558e+00,9.995887376674721381e-01
-1.960409402310033578e+00,9.995899032669031126e-01
-1.952330221114653597e+00,9.995902918000467707e-01
-1.944251039919273616e+00,9.995910688663339760e-01
-1.936171858723894523e+00,9.995916516660493523e-01
-1.928092677528514542e+00,9.995922344657647285e-01
-1.920013496333134562e+00,9.995937885983392501e-01
-1.911934315137754581e+00,9.995941771314829083e-01
-1.903855133942374600e+00,9.995949541977701136e-01
-1.895775952746994619e+00,9.995963140637728062e-01
-1.887696771551614638e+00,9.995990337957781913e-01
-1.879617590356234658e+00,9.996033076603579870e-01
-1.871538409160854677e+00,9.996056388592197139e-01
-1.863459227965474696e+00,9.996062216589350902e-01
-1.855380046770094715e+00,9.996075815249377827e-01
-1.847300865574714734e+00,9.996081643246531589e-01
-1.839221684379334754e+00,9.996083585912249880e-01
-1.831142503183954773e+00,9.996091356575121933e-01
-1.823063321988574792e+00,9.996099127237995097e-01
-1.814984140793194811e+00,9.996106897900867150e-01
-1.806904959597814830e+00,9.996110783232303731e-01
-1.798825778402434850e+00,9.996110783232303731e-01
-1.790746597207054869e+00,9.996120496560894075e-01
-1.782667416011675776e+00,9.996132152555203820e-01
-1.774588234816295795e+00,9.996132152555203820e-01
-1.766509053620915815e+00,9.996136037886640402e-01
-1.758429872425535834e+00,9.996139923218076984e-01
-1.750350691230155853e+00,9.996143808549513565e-01
-1.742271510034775872e+00,9.996157407209540491e-01
-1.734192328839395891e+00,9.996161292540977072e-01
-1.726113147644015910e+00,9.996163235206695363e-01
-1.718033966448635930e+00,9.996172948535285707e-01
-1.709954785253255949e+00,9.996176833866722289e-01
-1.701875604057875968e+00,9.996186547195313743e-01
-1.693796422862495987e+00,9.996211801849649303e-01
-1.685717241667116006e+00,9.996221515178239647e-01
-1.677638060471736026e+00,9.996227343175393409e-01
-1.669558879276356045e+00,9.996235113838265463e-01
-1.661479698080976064e+00,9.996244827166856917e-01
-1.653400516885596083e+00,9.996256483161165551e-01
-1.645321335690216102e+00,9.996279795149782821e-01
-1.637242154494837010e+00,9.996347788449916338e-01
-1.629162973299457029e+00,9.996349731115634629e-01
-1.621083792104077048e+00,9.996359444444226083e-01
-1.613004610908697067e+00,9.996363329775662665e-01
-1.604925429713317087e+00,9.996367215107099247e-01
-1.596846248517937106e+00,9.996376928435689591e-01
-1.588767067322557125e+00,9.996382756432844463e-01
-1.580687886127177144e+00,9.996388584429998225e-01
-1.572608704931797163e+00,9.996400240424306860e-01
-1.564529523736417183e+00,9.996400240424306860e-01
-1.556450342541037202e+00,9.996406068421460622e-01
-1.548371161345657221e+00,9.996413839084333786e-01
-1.540291980150277240e+00,9.996423552412924129e-01
-1.532212798954897259e+00,9.996431323075796183e-01
-1.524133617759517279e+00,9.996458520395850034e-01
-1.516054436564137298e+00,9.996472119055876959e-01
-1.507975255368757317e+00,9.996487660381621065e-01
-1.499896074173377336e+00,9.996495431044493118e-01
-1.491816892977998243e+00,9.996509029704520044e-01
-1.483737711782618263e+00,9.996516800367392097e-01
-1.475658530587238282e+00,9.996532341693137313e-01
-1.467579349391858301e+00,9.996545940353163129e-01
-1.459500168196478320e+00,9.996551768350316891e-01
-1.451420987001098339e+00,9.996557596347470653e-01
-1.443341805805718359e+00,9.996561481678908345e-01
-1.435262624610338378e+00,9.996569252341780398e-01
-1.427183443414958397e+00,9.996569252341780398e-01
-1.419104262219578416e+00,9.996573137673216980e-01
-1.411025081024198435e+00,9.996573137673216980e-01
-1.402945899828818455e+00,9.996584793667525615e-01
-1.394866718633438474e+00,9.996641130973351608e-01
-1.386787537438058493e+00,9.996654729633378533e-01
-1.378708356242678512e+00,9.996654729633378533e-01
-1.370629175047298531e+00,9.996658614964815115e-01
-1.362549993851918551e+00,9.996670270959123750e-01
-1.354470812656538570e+00,9.996676098956278622e-01
-1.346391631461159477e+00,9.996681926953432384e-01
-1.338312450265779496e+00,9.996687754950586147e-01
-1.330233269070399515e+00,9.996699410944894781e-01
-1.322154087875019535e+00,9.996701353610614182e-01
-1.314074906679639554e+00,9.996705238942050764e-01
-1.305995725484259573e+00,9.996714952270641108e-01
-1.297916544288879592e+00,9.996771289576467101e-01
-1.289837363093499611e+00,9.996782945570775736e-01
-1.281758181898119631e+00,9.996794601565085481e-01
-1.273679000702739650e+00,9.996802372227957534e-01
-1.265599819507359669e+00,9.996808200225111296e-01
-1.257520638311979688e+00,9.996812085556547878e-01
-1.249441457116599707e+00,9.996812085556547878e-01
-1.241362275921219727e+00,9.996814028222267279e-01
-1.233283094725839746e+00,9.996817913553703860e-01
-1.225203913530459765e+00,9.996825684216575914e-01
-1.217124732335079784e+00,9.996856766868066346e-01
-1.209045551139699803e+00,9.996862594865220109e-01
-1.200966369944319823e+00,9.996868422862373871e-01
-1.192887188748940730e+00,9.996874250859528743e-01
-1.184808007553560749e+00,9.996882021522400796e-01
-1.176728826358180768e+00,9.996889792185272849e-01
-1.168649645162800788e+00,9.996891734850991140e-01
-1.160570463967420807e+00,9.996891734850991140e-01
-1.152491282772040826e+00,9.996905333511018066e-01
-1.144412101576660845e+00,9.996909218842454647e-01
-1.136332920381280864e+00,9.996916989505326701e-01
-1.128253739185900884e+00,9.996928645499636445e-01
-1.120174557990520903e+00,9.996936416162508499e-01
-1.112095376795140922e+00,9.996942244159662261e-01
-1.104016195599760941e+00,9.996948072156816023e-01
-1.095937014404380960e+00,9.996973326811151583e-01
-1.087857833209000979e+00,9.996998581465487144e-01
-1.079778652013620999e+00,9.997008294794077488e-01
-1.071699470818241018e+00,9.997014122791231250e-01
-1.063620289622861037e+00,9.997047148108439973e-01
-1.055541108427481056e+00,9.997091829419956222e-01
-1.047461927232101964e+00,9.997099600082828275e-01
-1.039382746036721983e+00,9.997126797402882126e-01
-1.031303564841342002e+00,9.997140396062909051e-01
-1.023224383645962021e+00,9.997157880054371448e-01
-1.015145202450582040e+00,9.997163708051526321e-01
-1.007066021255202060e+00,9.997169536048680083e-01
-9.989868400598220788e-01,9.997175364045833845e-01
-9.909076588644420980e-01,9.997196733368733934e-01
-9.828284776690621172e-01,9.997200618700170516e-01
-9.747492964736821364e-01,9.997208389363042569e-01
-9.666701152783021556e-01,9.997223930688787785e-01
-9.585909340829221748e-01,9.997243357345968473e-01
-9.505117528875421939e-01,9.997264726668868562e-01
-9.424325716921622131e-01,9.997278325328895487e-01
-9.343533904967822323e-01,9.997282210660332069e-01
-9.262742093014022515e-01,9.997289981323204122e-01
-9.181950281060222707e-01,9.997303579983231048e-01
-9.101158469106422899e-01,9.997305522648949339e-01
-9.020366657152631973e-01,9.997305522648949339e-01
-8.939574845198832165e-01,9.997307465314667629e-01
-8.858783033245032357e-01,9.997319121308976264e-01
-8.777991221291232549e-01,9.997334662634721481e-01
-8.697199409337432741e-01,9.997350203960465587e-01
-8.616407597383632933e-01,9.997357974623337640e-01
-8.535615785429833124e-01,9.997369630617647385e-01
-8.454823973476033316e-01,9.997385171943391491e-01
-8.374032161522233508e-01,9.997389057274829183e-01
-8.293240349568433700e-01,9.997398770603419527e-01
-8.212448537614633892e-01,9.997414311929163633e-01
-8.131656725660834084e-01,9.997422082592036796e-01
-8.050864913707034276e-01,9.997422082592036796e-01
-7.970073101753234468e-01,9.997425967923473378e-01
-7.889281289799434660e-01,9.997449279912090647e-01
-7.808489477845634852e-01,9.997453165243527229e-01
-7.727697665891835044e-01,9.997455107909245520e-01
-7.646905853938035236e-01,9.997460935906399282e-01
-7.566114041984235428e-01,9.997478419897862789e-01
-7.485322230030444501e-01,9.997488133226453133e-01
-7.404530418076644693e-01,9.997493961223606895e-01
-7.323738606122844885e-01,9.997497846555043477e-01
-7.242946794169045077e-01,9.997501731886480059e-01
-7.162154982215245269e-01,9.997517273212225275e-01
-7.081363170261445461e-01,9.997525043875097328e-01
-7.000571358307645653e-01,9.997532814537970491e-01
-6.919779546353845845e-01,9.997544470532279126e-01
-6.838987734400046037e-01,9.997550298529432888e-01
-6.758195922446246229e-01,9.997556126526586651e-01
-6.677404110492446421e-01,9.997561954523741523e-01
-6.596612298538646613e-01,9.997567782520895285e-01
-6.515820486584846805e-01,9.997577495849485629e-01
-6.435028674631046997e-01,9.997583323846639392e-01
-6.354236862677247188e-01,9.997591094509512555e-01
-6.273445050723447380e-01,9.997608578500974952e-01
-6.192653238769647572e-01,9.997618291829565296e-01
-6.111861426815847764e-01,9.997635775821028803e-01
-6.031069614862056838e-01,9.997649374481055728e-01
-5.950277802908257030e-01,9.997670743803954707e-01
-5.869485990954457222e-01,9.997680457132546161e-01
-5.788694179000657414e-01,9.997690170461136505e-01
-5.707902367046857606e-01,9.997699883789726849e-01
-5.627110555093057798e-01,9.997709597118318303e-01
-5.546318743139257990e-01,9.997727081109780700e-01
-5.465526931185458182e-01,9.997738737104090445e-01
-5.384735119231658373e-01,9.997744565101244207e-01
-5.303943307277858565e-01,9.997756221095552842e-01
-5.223151495324058757e-01,9.997769819755579768e-01
-5.142359683370258949e-01,9.997771762421298058e-01
-5.061567871416459141e-01,9.997777590418451821e-01
-4.980776059462659333e-01,9.997781475749888402e-01
-4.899984247508859525e-01,9.997787303747042165e-01
-4.819192435555059717e-01,9.997793131744197037e-01
-4.738400623601259909e-01,9.997800902407069090e-01
-4.657608811647460101e-01,9.997808673069941143e-01
-4.576816999693669175e-01,9.997812558401377725e-01
-4.496025187739869367e-01,9.997818386398531487e-01
-4.415233375786069558e-01,9.997822271729969179e-01
-4.334441563832269750e-01,9.997824214395687470e-01
-4.253649751878469942e-01,9.997831985058559523e-01
-4.172857939924670134e-01,9.997837813055713285e-01
-4.092066127970870326e-01,9.997843641052867047e-01
-4.011274316017070518e-01,9.997859182378612264e-01
-3.930482504063270710e-01,9.997865010375766026e-01
-3.849690692109470902e-01,9.997872781038638079e-01
-3.768898880155671094e-01,9.997874723704356370e-01
-3.688107068201871286e-01,9.997876666370074661e-01
-3.607315256248071478e-01,9.997878609035794062e-01
-3.526523444294271670e-01,9.997884437032947824e-01
-3.445731632340471862e-01,9.997888322364384406e-01
-3.364939820386672054e-01,9.997892207695820987e-01
-3.284148008432872246e-01,9.997899978358693041e-01
-3.203356196479072437e-01,9.997925233013028601e-01
-3.122564384525272629e-01,9.997936889007338346e-01
-3.041772572571481703e-01,9.997942717004492108e-01
-2.960980760617681895e-01,9.997956315664517923e-01
-2.880188948663882087e-01,9.997960200995954505e-01
-2.799397136710082279e-01,9.997969914324545959e-01
-2.718605324756282471e-01,9.998006824973190154e-01
-2.637813512802482663e-01,9.998035964958962296e-01
-2.557021700848682855e-01,9.998051506284707513e-01
-2.476229888894883047e-01,9.998061219613297856e-01
-2.395438076941083239e-01,9.998068990276169909e-01
-2.314646264987283431e-01,9.998098130261942051e-01
-2.233854453033483622e-01,9.998117556919123849e-01
-2.153062641079683814e-01,9.998129212913432484e-01
-2.072270829125884006e-01,9.998133098244869066e-01
-1.991479017172084198e-01,9.998144754239178811e-01
-1.910687205218284390e-01,9.998154467567769155e-01
-1.829895393264484582e-01,9.998164180896360609e-01
-1.749103581310684774e-01,9.998177779556386424e-01
-1.668311769356884966e-01,9.998193320882131641e-01
-1.587519957403094040e-01,9.998201091545003694e-01
-1.506728145449294232e-01,9.998212747539312328e-01
-1.425936333495494424e-01,9.998236059527929598e-01
-1.345144521541694616e-01,9.998257428850829687e-01
-1.264352709587894807e-01,9.998265199513701740e-01
-1.183560897634094999e-01,9.998276855508010375e-01
-1.102769085680295191e-01,9.998298224830910463e-01
-1.021977273726495383e-01,9.998319594153810552e-01
-9.411854617726955752e-02,9.998337078145274059e-01
-8.603936498188957671e-02,9.998348734139582694e-01
-7.796018378650959590e-02,9.998366218131046201e-01
-6.988100259112961510e-02,9.998381759456790308e-01
-6.180182139574963429e-02,9.998397300782535524e-01
-5.372264020036965348e-02,9.998412842108279630e-01
-4.564345900498967268e-02,9.998422555436871084e-01
-3.756427780960969187e-02,9.998436154096896900e-01
-2.948509661422971107e-02,9.998443924759768953e-01
-2.140591541884973026e-02,9.998451695422642116e-01
-1.332673422347063763e-02,9.998463351416950751e-01
-5.247553028090656824e-03,9.998476950076976566e-01
2.831628167289323983e-03,9.998488606071286311e-01
1.091080936266930479e-02,9.998504147397030417e-01
1.898999055804928560e-02,9.998513860725621871e-01
2.706917175342926640e-02,9.998558542037138119e-01
3.514835294880924721e-02,9.998568255365729573e-01
4.322753414418922802e-02,9.998570198031447864e-01
5.130671533956920882e-02,9.998579911360038208e-01
5.938589653494918963e-02,9.998589624688628552e-01
6.746507773032917044e-02,9.998595452685783425e-01
7.554425892570915124e-02,9.998609051345809240e-01
8.362344012108913205e-02,9.998614879342963002e-01
9.170262131646911286e-02,9.998628478002989928e-01
9.978180251184909366e-02,9.998677044645942757e-01
1.078609837072290745e-01,9.998694528637406265e-01
1.159401649026090553e-01,9.998706184631714899e-01
1.240193460979890361e-01,9.998729496620332169e-01
1.320985272933681287e-01,9.998762521937539782e-01
1.401777084887481095e-01,9.998781948594721580e-01
1.482568896841280903e-01,9.998795547254748506e-01
1.563360708795080711e-01,9.998809145914774321e-01
1.644152520748880519e-01,9.998869368552035786e-01
1.724944332702680327e-01,9.998888795209217584e-01
1.805736144656480135e-01,9.998908221866398272e-01
1.886527956610279944e-01,9.998919877860708016e-01
1.967319768564079752e-01,9.998939304517889815e-01
2.048111580517879560e-01,9.998949017846480158e-01
2.128903392471679368e-01,9.998952903177916740e-01
2.209695204425479176e-01,9.998956788509353322e-01
2.290487016379278984e-01,9.998972329835098538e-01
2.371278828333078792e-01,9.998980100497970591e-01
2.452070640286878600e-01,9.998989813826560935e-01
2.532862452240678408e-01,9.998999527155152389e-01
2.613654264194478216e-01,9.999009240483742733e-01
2.694446076148278024e-01,9.999017011146614786e-01
2.775237888102077832e-01,9.999024781809487950e-01
2.856029700055868759e-01,9.999032552472360003e-01
2.936821512009668567e-01,9.999036437803796584e-01
3.017613323963468375e-01,9.999053921795260091e-01
3.098405135917268183e-01,9.999065577789568726e-01
3.179196947871067991e-01,9.999077233783877361e-01
3.259988759824867799e-01,9.999085004446750524e-01
3.340780571778667607e-01,9.999094717775340868e-01
3.421572383732467415e-01,9.999100545772494630e-01
3.502364195686267223e-01,9.999118029763958138e-01
3.583156007640067031e-01,9.999119972429676428e-01
3.663947819593866839e-01,9.999123857761113010e-01
3.744739631547666647e-01,9.999131628423985063e-01
3.825531443501466455e-01,9.999141341752576517e-01
3.906323255455266263e-01,9.999143284418294808e-01
3.987115067409066071e-01,9.999151055081166861e-01
4.067906879362865880e-01,9.999160768409757205e-01
4.148698691316665688e-01,9.999164653741193787e-01
4.229490503270465496e-01,9.999174367069785241e-01
4.310282315224256422e-01,9.999195736392685330e-01
4.391074127178056230e-01,9.999201564389839092e-01
4.471865939131856038e-01,9.999203507055557383e-01
4.552657751085655846e-01,9.999209335052711145e-01
4.633449563039455654e-01,9.999217105715583198e-01
4.714241374993255462e-01,9.999220991047019780e-01
4.795033186947055270e-01,9.999271500355690900e-01
4.875824998900855078e-01,9.999281213684282354e-01
4.956616810854654886e-01,9.999285099015718936e-01
5.037408622808454695e-01,9.999294812344309280e-01
5.118200434762254503e-01,9.999304525672899624e-01
5.198992246716054311e-01,9.999308411004337316e-01
5.279784058669854119e-01,9.999310353670055607e-01
5.360575870623653927e-01,9.999318124332927660e-01
5.441367682577453735e-01,9.999325894995799713e-01
5.522159494531253543e-01,9.999339493655826638e-01
5.602951306485053351e-01,9.999341436321544929e-01
5.683743118438853159e-01,9.999345321652981511e-01
5.764534930392644085e-01,9.999356977647290146e-01
5.845326742346443893e-01,9.999356977647290146e-01
5.926118554300243702e-01,9.999360862978726727e-01
6.006910366254043510e-01,9.999368633641599891e-01
6.087702178207843318e-01,9.999372518973036472e-01
6.168493990161643126e-01,9.999378346970190234e-01
6.249285802115442934e-01,9.999388060298780578e-01
6.330077614069242742e-01,9.999395830961653742e-01
6.410869426023042550e-01,9.999401658958807504e-01
6.491661237976842358e-01,9.999407486955961266e-01
6.572453049930642166e-01,9.999413314953115028e-01
6.653244861884441974e-01,9.999424970947424773e-01
6.734036673838241782e-01,9.999432741610296826e-01
6.814828485792041590e-01,9.999440512273168880e-01
6.895620297745841398e-01,9.999456053598914096e-01
6.976412109699641206e-01,9.999465766927504440e-01
7.057203921653441014e-01,9.999510448239021798e-01
7.137995733607240822e-01,9.999512390904740089e-01
7.218787545561031749e-01,9.999524046899048724e-01
7.299579357514831557e-01,9.999572613542002664e-01
7.380371169468631365e-01,9.999595925530619933e-01
7.461162981422431173e-01,9.999603696193491986e-01
7.541954793376230981e-01,9.999607581524928568e-01
7.622746605330030789e-01,9.999613409522082330e-01
7.703538417283830597e-01,9.999615352187800621e-01
7.784330229237630405e-01,9.999627008182110366e-01
7.865122041191430213e-01,9.999642549507854472e-01
7.945913853145230021e-01,9.999646434839291054e-01
8.026705665099029829e-01,9.999648377505009345e-01
8.107497477052829638e-01,9.999654205502164217e-01
8.188289289006629446e-01,9.999661976165036270e-01
8.269081100960429254e-01,9.999677517490780376e-01
8.349872912914229062e-01,9.999698886813680465e-01
8.430664724868028870e-01,9.999726084133734316e-01
8.511456536821828678e-01,9.999774650776688256e-01
8.592248348775628486e-01,9.999821274753922795e-01
8.673040160729428294e-01,9.999838758745386302e-01
8.753831972683219220e-01,9.999840701411104593e-01
8.834623784637019028e-01,9.999844586742541175e-01
8.915415596590818836e-01,9.999850414739696047e-01
8.996207408544618644e-01,9.999852357405414338e-01
9.076999220498418453e-01,9.999856242736850920e-01
9.157791032452218261e-01,9.999856242736850920e-01
9.238582844406018069e-01,9.999858185402569211e-01
9.319374656359817877e-01,9.999860128068287501e-01
9.400166468313617685e-01,9.999862070734005792e-01
9.480958280267417493e-01,9.999864013399724083e-01
9.561750092221217301e-01,9.999867898731160665e-01
9.642541904175017109e-01,9.999869841396878956e-01
9.723333716128816917e-01,9.999871784062597246e-01
9.804125528082616725e-01,9.999877612059752119e-01
9.884917340036416533e-01,9.999877612059752119e-01
9.965709151990216341e-01,9.999877612059752119e-01
1.004650096394401615e+00,9.999883440056905881e-01
1.012729277589781596e+00,9.999887325388342463e-01
1.020808458785160688e+00,9.999893153385496225e-01
1.028887639980540669e+00,9.999893153385496225e-01
1.036966821175920650e+00,9.999895096051214516e-01
1.045046002371300631e+00,9.999897038716932807e-01
1.053125183566680612e+00,9.999897038716932807e-01
1.061204364762060592e+00,9.999897038716932807e-01
1.069283545957440573e+00,9.999900924048369388e-01
1.077362727152820554e+00,9.999904809379807080e-01
1.085441908348200535e+00,9.999904809379807080e-01
1.093521089543580516e+00,9.999906752045525371e-01
1.101600270738960496e+00,9.999906752045525371e-01
1.109679451934340477e+00,9.999908694711243662e-01
1.117758633129720458e+00,9.999910637376961953e-01
1.125837814325100439e+00,9.999912580042680244e-01
1.133916995520480420e+00,9.999912580042680244e-01
1.141996176715860400e+00,9.999912580042680244e-01
1.150075357911240381e+00,9.999912580042680244e-01
1.158154539106620362e+00,9.999912580042680244e-01
1.166233720301999455e+00,9.999912580042680244e-01
1.174312901497379436e+00,9.999912580042680244e-01
1.182392082692759416e+00,9.999914522708398534e-01
1.190471263888139397e+00,9.999914522708398534e-01
1.198550445083519378e+00,9.999914522708398534e-01
1.206629626278899359e+00,9.999914522708398534e-01
1.214708807474279340e+00,9.999914522708398534e-01
1.222787988669659320e+00,9.999916465374116825e-01
1.230867169865039301e+00,9.999916465374116825e-01
1.238946351060419282e+00,9.999916465374116825e-01
1.247025532255799263e+00,9.999916465374116825e-01
1.255104713451179244e+00,9.999916465374116825e-01
1.263183894646559224e+00,9.999916465374116825e-01
1.271263075841939205e+00,9.999916465374116825e-01
1.279342257037319186e+00,9.999916465374116825e-01
1.287421438232699167e+00,9.999918408039835116e-01
1.295500619428079148e+00,9.999918408039835116e-01
1.303579800623459128e+00,9.999918408039835116e-01
1.311658981818839109e+00,9.999918408039835116e-01
1.319738163014218202e+00,9.999918408039835116e-01
1.327817344209598183e+00,9.999920350705553407e-01
1.335896525404978163e+00,9.999920350705553407e-01
1.343975706600358144e+00,9.999920350705553407e-01
1.352054887795738125e+00,9.999922293371271698e-01
1.360134068991118106e+00,9.999926178702708279e-01
1.368213250186498087e+00,9.999926178702708279e-01
1.376292431381878067e+00,9.999926178702708279e-01
1.384371612577258048e+00,9.999930064034144861e-01
1.392450793772638029e+00,9.999933949365582553e-01
1.400529974968018010e+00,9.999937834697019134e-01
1.408609156163397991e+00,9.999937834697019134e-01
1.416688337358777972e+00,9.999937834697019134e-01
1.424767518554157952e+00,9.999937834697019134e-01
1.432846699749537933e+00,9.999937834697019134e-01
1.440925880944917914e+00,9.999937834697019134e-01
1.449005062140297895e+00,9.999937834697019134e-01
1.457084243335677876e+00,9.999937834697019134e-01
1.465163424531056968e+00,9.999937834697019134e-01
1.473242605726436949e+00,9.999937834697019134e-01
1.481321786921816930e+00,9.999937834697019134e-01
1.489400968117196911e+00,9.999937834697019134e-01
1.497480149312576891e+00,9.999937834697019134e-01
1.505559330507956872e+00,9.999937834697019134e-01
1.513638511703336853e+00,9.999937834697019134e-01
1.521717692898716834e+00,9.999937834697019134e-01
1.529796874094096815e+00,9.999939777362737425e-01
1.537876055289476795e+00,9.999939777362737425e-01
1.545955236484856776e+00,9.999939777362737425e-01
1.554034417680236757e+00,9.999939777362737425e-01
1.562113598875616738e+00,9.999939777362737425e-01
1.570192780070996719e+00,9.999939777362737425e-01
1.578271961266376699e+00,9.999939777362737425e-01
1.586351142461756680e+00,9.999939777362737425e-01
1.594430323657136661e+00,9.999939777362737425e-01
1.602509504852516642e+00,9.999939777362737425e-01
1.610588686047895735e+00,9.999939777362737425e-01
1.618667867243275715e+00,9.999939777362737425e-01
1.626747048438655696e+00,9.999939777362737425e-01
1.634826229634035677e+00,9.999939777362737425e-01
1.642905410829415658e+00,9.999939777362737425e-01
1.650984592024795639e+00,9.999939777362737425e-01
1.659063773220175619e+00,9.999939777362737425e-01
1.667142954415555600e+00,9.999939777362737425e-01
1.675222135610935581e+00,9.999939777362737425e-01
1.683301316806315562e+00,9.999941720028455716e-01
1.691380498001695543e+00,9.999941720028455716e-01
1.699459679197075523e+00,9.999941720028455716e-01
1.707538860392455504e+00,9.999941720028455716e-01
1.715618041587835485e+00,9.999941720028455716e-01
1.723697222783215466e+00,9.999941720028455716e-01
1.731776403978595447e+00,9.999941720028455716e-01
1.739855585173975427e+00,9.999941720028455716e-01
1.747934766369355408e+00,9.999941720028455716e-01
1.756013947564735389e+00,9.999941720028455716e-01
1.764093128760114482e+00,9.999941720028455716e-01
1.772172309955494462e+00,9.999941720028455716e-01
1.780251491150874443e+00,9.999941720028455716e-01
1.788330672346254424e+00,9.999941720028455716e-01
1.796409853541634405e+00,9.999945605359892298e-01
1.804489034737014386e+00,9.999945605359892298e-01
1.812568215932394367e+00,9.999945605359892298e-01
1.820647397127774347e+00,9.999945605359892298e-01
1.828726578323154328e+00,9.999945605359892298e-01
1.836805759518534309e+00,9.999945605359892298e-01
1.844884940713914290e+00,9.999945605359892298e-01
1.852964121909294271e+00,9.999945605359892298e-01
1.861043303104674251e+00,9.999945605359892298e-01
1.869122484300054232e+00,9.999945605359892298e-01
1.877201665495434213e+00,9.999945605359892298e-01
1.885280846690814194e+00,9.999945605359892298e-01
1.893360027886194175e+00,9.999945605359892298e-01
1.901439209081574155e+00,9.999945605359892298e-01
1.909518390276953248e+00,9.999945605359892298e-01
1.917597571472333229e+00,9.999945605359892298e-01
1.925676752667713210e+00,9.999945605359892298e-01
1.933755933863093190e+00,9.999945605359892298e-01
1.941835115058473171e+00,9.999945605359892298e-01
1.949914296253853152e+00,9.999945605359892298e-01
1.957993477449233133e+00,9.999945605359892298e-01
1.966072658644613114e+00,9.999945605359892298e-01
1.974151839839993094e+00,9.999945605359892298e-01
1.982231021035373075e+00,9.999945605359892298e-01
1.990310202230753056e+00,9.999945605359892298e-01
1.998389383426133037e+00,9.999945605359892298e-01
2.006468564621512130e+00,9.999945605359892298e-01
2.014547745816892999e+00,9.999945605359892298e-01
2.022626927012272091e+00,9.999951433357046060e-01
2.030706108207652960e+00,9.999957261354199822e-01
2.038785289403032053e+00,9.999968917348509567e-01
2.046864470598412922e+00,9.999978630677099911e-01
2.054943651793792014e+00,9.999984458674253673e-01
2.063022832989172883e+00,9.999986401339973074e-01
2.071102014184551976e+00,9.999988344005691365e-01
2.079181195379932401e+00,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_SSDP_2packet_flow.csv <==
3.389540000000000781e-03,9.999817013525483800e-01
6.778080000000001430e-03,9.999820991492320843e-01
1.016662000000000121e-02,9.999820991492320843e-01
1.355516000000000186e-02,9.999820991492320843e-01
1.694370000000000598e-02,9.999820991492320843e-01
2.033224000000000489e-02,9.999820991492320843e-01
2.372078000000000381e-02,9.999820991492320843e-01
2.710932000000000619e-02,9.999820991492320843e-01
3.049786000000000857e-02,9.999820991492320843e-01
3.388640000000001096e-02,9.999820991492320843e-01
3.727494000000000640e-02,9.999828947425996040e-01
4.066348000000000878e-02,9.999832925392833083e-01
4.405202000000001117e-02,9.999832925392833083e-01
4.744056000000000661e-02,9.999832925392833083e-01
5.082910000000000900e-02,9.999832925392833083e-01
5.421764000000001138e-02,9.999832925392833083e-01
5.760618000000001376e-02,9.999832925392833083e-01
6.099472000000001615e-02,9.999832925392833083e-01
6.438326000000001159e-02,9.999832925392833083e-01
6.777180000000002091e-02,9.999832925392833083e-01
7.116034000000001636e-02,9.999832925392833083e-01
7.454888000000001180e-02,9.999832925392833083e-01
7.793742000000002113e-02,9.999832925392833083e-01
8.132596000000001657e-02,9.999832925392833083e-01
8.471450000000001201e-02,9.999832925392833083e-01
8.810304000000002134e-02,9.999836903359670126e-01
9.149158000000001678e-02,9.999836903359670126e-01
9.488012000000001223e-02,9.999844859293345323e-01
9.826866000000002155e-02,9.999848837260182366e-01
1.016572000000000170e-01,9.999856793193856452e-01
1.050457400000000263e-01,9.999864749127531649e-01
1.084342800000000218e-01,9.999896572862230215e-01
1.118228200000000172e-01,9.999924418630090628e-01
1.152113600000000265e-01,9.999932374563765825e-01
1.185999000000000220e-01,9.999932374563765825e-01
1.219884400000000313e-01,9.999932374563765825e-01
1.253769800000000267e-01,9.999932374563765825e-01
1.287655200000000222e-01,9.999936352530602868e-01
1.321540600000000176e-01,9.999936352530602868e-01
1.355426000000000408e-01,9.999936352530602868e-01
1.389311400000000363e-01,9.999936352530602868e-01
1.423196800000000317e-01,9.999940330497439911e-01
1.457082200000000272e-01,9.999940330497439911e-01
1.490967600000000226e-01,9.999940330497439911e-01
1.524853000000000181e-01,9.999940330497439911e-01
1.558738400000000413e-01,9.999940330497439911e-01
1.592623800000000367e-01,9.999940330497439911e-01
1.626509200000000321e-01,9.999940330497439911e-01
1.660394600000000276e-01,9.999940330497439911e-01
1.694280000000000230e-01,9.999940330497439911e-01
1.728165400000000462e-01,9.999940330497439911e-01
1.762050800000000417e-01,9.999940330497439911e-01
1.795936200000000371e-01,9.999944308464278064e-01
1.829821600000000326e-01,9.999944308464278064e-01
1.863707000000000280e-01,9.999944308464278064e-01
1.897592400000000235e-01,9.999944308464278064e-01
1.931477800000000467e-01,9.999944308464278064e-01
1.965363200000000421e-01,9.999944308464278064e-01
1.999248600000000375e-01,9.999944308464278064e-01
2.033134000000000330e-01,9.999944308464278064e-01
2.067019400000000284e-01,9.999948286431115108e-01
2.100904800000000516e-01,9.999948286431115108e-01
2.134790200000000471e-01,9.999948286431115108e-01
2.168675600000000425e-01,9.999948286431115108e-01
2.202561000000000380e-01,9.999948286431115108e-01
2.236446400000000334e-01,9.999948286431115108e-01
2.270331800000000566e-01,9.999948286431115108e-01
2.304217200000000521e-01,9.999948286431115108e-01
2.338102600000000475e-01,9.999948286431115108e-01
2.371988000000000429e-01,9.999952264397952151e-01
2.405873400000000384e-01,9.999952264397952151e-01
2.439758800000000616e-01,9.999952264397952151e-01
2.473644200000000570e-01,9.999964198298464391e-01
2.507529600000000247e-01,9.999972154232138477e-01
2.541415000000000202e-01,9.999976132198976631e-01
2.575300400000000156e-01,9.999984088132650717e-01
2.609185800000000111e-01,9.999984088132650717e-01
2.643071200000000065e-01,9.999984088132650717e-01
2.676956600000000019e-01,9.999988066099487760e-01
2.710842000000000529e-01,9.999988066099487760e-01
2.744727400000000483e-01,9.999988066099487760e-01
2.778612800000000438e-01,9.999996022033162957e-01
2.812498200000000392e-01,9.999996022033162957e-01
2.846383600000000347e-01,9.999996022033162957e-01
2.880269000000000301e-01,9.999996022033162957e-01
2.914154400000000256e-01,9.999996022033162957e-01
2.948039800000000210e-01,9.999996022033162957e-01
2.981925200000000165e-01,9.999996022033162957e-01
3.015810600000000119e-01,9.999996022033162957e-01
3.049696000000000073e-01,9.999996022033162957e-01
3.083581400000000583e-01,9.999996022033162957e-01
3.117466800000000537e-01,9.999996022033162957e-01
3.151352200000000492e-01,9.999996022033162957e-01
3.185237600000000446e-01,9.999996022033162957e-01
3.219123000000000401e-01,9.999996022033162957e-01
3.253008400000000355e-01,9.999996022033162957e-01
3.286893800000000310e-01,9.999996022033162957e-01
3.320779200000000264e-01,9.999996022033162957e-01
3.354664600000000219e-01,9.999996022033162957e-01
3.388550000000000173e-01,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_SSDP_2packet_flow_log.csv <==
-5.944699861017123332e+00,7.507091720379158728e-01
-5.889399722034246665e+00,7.507091720379158728e-01
-5.834099583051369997e+00,7.507091720379158728e-01
-5.778799444068494218e+00,7.507091720379158728e-01
-5.723499305085617550e+00,7.507091720379158728e-01
-5.668199166102740882e+00,8.781608427243179360e-01
-5.612899027119864215e+00,8.781608427243179360e-01
-5.557598888136987547e+00,8.781608427243179360e-01
-5.502298749154110880e+00,8.883217634167865917e-01
-5.446998610171235100e+00,8.883217634167865917e-01
-5.391698471188358432e+00,8.895859612776745307e-01
-5.336398332205481765e+00,8.895859612776745307e-01
-5.281098193222605097e+00,8.908016279431478779e-01
-5.225798054239728430e+00,8.908016279431478779e-01
-5.170497915256851762e+00,8.912543205692305959e-01
-5.115197776273975094e+00,8.914520255210434119e-01
-5.059897637291099315e+00,8.915801160532038638e-01
-5.004597498308222647e+00,8.916318296220884232e-01
-4.949297359325345980e+00,8.917018418384247136e-01
-4.893997220342469312e+00,8.917404281167463642e-01
-4.838697081359592644e+00,8.917865725320587300e-01
-4.783396942376715977e+00,8.918899996698280708e-01
-4.728096803393839309e+00,8.919516581558059043e-01
-4.672796664410963530e+00,8.920121232517326249e-01
-4.617496525428086862e+00,8.920694059741895998e-01
-4.562196386445210194e+00,8.921298710701163204e-01
-4.506896247462333527e+00,8.923474658561155737e-01
-4.451596108479456859e+00,8.926354706551348217e-01
-4.396295969496580192e+00,8.934000358812602682e-01
-4.340995830513703524e+00,9.013217590410229629e-01
-4.285695691530827744e+00,9.967237465128157003e-01
-4.230395552547951077e+00,9.982214510270521757e-01
-4.175095413565074409e+00,9.988022341852952346e-01
-4.119795274582197742e+00,9.991248472957987570e-01
-4.064495135599321074e+00,9.997378519854237533e-01
-4.009194996616444406e+00,9.998444614966628397e-01
-3.953894857633568183e+00,9.998762852313610727e-01
-3.898594718650691515e+00,9.998949816754963971e-01
-3.843294579667815292e+00,9.999085067627431211e-01
-3.787994440684938624e+00,9.999303855803480801e-01
-3.732694301702061956e+00,9.999558445681065999e-01
-3.677394162719185289e+00,9.999749388089256286e-01
-3.622094023736309065e+00,9.999777233857116698e-01
-3.566793884753432398e+00,9.999785189790790785e-01
-3.511493745770555730e+00,9.999785189790790785e-01
-3.456193606787679506e+00,9.999785189790790785e-01
-3.400893467804802839e+00,9.999785189790790785e-01
-3.345593328821926171e+00,9.999789167757627828e-01
-3.290293189839049948e+00,9.999789167757627828e-01
-3.234993050856173280e+00,9.999789167757627828e-01
-3.179692911873296612e+00,9.999793145724464871e-01
-3.124392772890419945e+00,9.999797123691303025e-01
-3.069092633907543721e+00,9.999805079624977111e-01
-3.013792494924667054e+00,9.999809057591814154e-01
-2.958492355941790386e+00,9.999809057591814154e-01
-2.903192216958914162e+00,9.999813035558651197e-01
-2.847892077976037495e+00,9.999813035558651197e-01
-2.792591938993160827e+00,9.999813035558651197e-01
-2.737291800010284604e+00,9.999813035558651197e-01
-2.681991661027407936e+00,9.999817013525488241e-01
-2.626691522044531268e+00,9.999817013525488241e-01
-2.571391383061654601e+00,9.999817013525488241e-01
-2.516091244078778377e+00,9.999817013525488241e-01
-2.460791105095901710e+00,9.999817013525488241e-01
-2.405490966113025042e+00,9.999817013525488241e-01
-2.350190827130148818e+00,9.999817013525488241e-01
-2.294890688147272151e+00,9.999817013525488241e-01
-2.239590549164395483e+00,9.999817013525488241e-01
-2.184290410181518816e+00,9.999820991492325284e-01
-2.128990271198642592e+00,9.999820991492325284e-01
-2.073690132215765924e+00,9.999820991492325284e-01
-2.018389993232889257e+00,9.999820991492325284e-01
-1.963089854250013033e+00,9.999820991492325284e-01
-1.907789715267136366e+00,9.999820991492325284e-01
-1.852489576284259698e+00,9.999820991492325284e-01
-1.797189437301383030e+00,9.999820991492325284e-01
-1.741889298318506363e+00,9.999820991492325284e-01
-1.686589159335630583e+00,9.999820991492325284e-01
-1.631289020352753916e+00,9.999820991492325284e-01
-1.575988881369877248e+00,9.999820991492325284e-01
-1.520688742387000580e+00,9.999820991492325284e-01
-1.465388603404123913e+00,9.999820991492325284e-01
-1.410088464421247245e+00,9.999832925392837524e-01
-1.354788325438370578e+00,9.999832925392837524e-01
-1.299488186455494798e+00,9.999832925392837524e-01
-1.244188047472618130e+00,9.999832925392837524e-01
-1.188887908489741463e+00,9.999832925392837524e-01
-1.133587769506864795e+00,9.999832925392837524e-01
-1.078287630523988128e+00,9.999832925392837524e-01
-1.022987491541111460e+00,9.999844859293348653e-01
-9.676873525582356805e-01,9.999884638961721306e-01
-9.123872135753590129e-01,9.999932374563768045e-01
-8.570870745924823453e-01,9.999936352530605088e-01
-8.017869356096056777e-01,9.999940330497442131e-01
-7.464867966267290100e-01,9.999944308464279175e-01
-6.911866576438523424e-01,9.999944308464279175e-01
-6.358865186609756748e-01,9.999948286431116218e-01
-5.805863796780998953e-01,9.999984088132650717e-01
-5.252862406952232277e-01,9.999996022033162957e-01
-4.699861017123465046e-01,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_SSDP_full_flow.csv <==
1.197143289999999860e+00,9.998823533994813939e-01
2.394285580000000024e+00,9.999209196691880575e-01
3.591427869999999967e+00,9.999283212765055495e-01
4.788570159999999909e+00,9.999380602335022905e-01
5.985712450000000295e+00,9.999528634481372746e-01
7.182854739999999794e+00,9.999590963806150867e-01
8.379997029999998404e+00,9.999618232885741920e-01
9.577139319999998790e+00,9.999645501965331862e-01
1.077428160999999918e+01,9.999668875462123241e-01
1.197142389999999956e+01,9.999696144541713183e-01
1.316856618999999817e+01,9.999727309204102799e-01
1.436570847999999856e+01,9.999727309204102799e-01
1.556285076999999895e+01,9.999742891535297051e-01
1.675999305999999933e+01,9.999742891535297051e-01
1.795713535000000149e+01,9.999746787118094504e-01
1.915427764000000010e+01,9.999770160614886993e-01
2.035141992999999871e+01,9.999785742946081246e-01
2.154856222000000088e+01,9.999793534111678373e-01
2.274570450999999949e+01,9.999793534111678373e-01
2.394284680000000165e+01,9.999797429694476936e-01
2.513998909000000026e+01,9.999801325277275499e-01
2.633713137999999887e+01,9.999805220860072952e-01
2.753427367000000103e+01,9.999805220860072952e-01
2.873141595999999964e+01,9.999813012025671188e-01
2.992855824999999825e+01,9.999820803191268315e-01
3.112570054000000042e+01,9.999832489939664004e-01
3.232284282999999903e+01,9.999844176688060804e-01
3.351998511999999408e+01,9.999848072270858257e-01
3.471712740999999625e+01,9.999848072270858257e-01
3.591426969999999841e+01,9.999855863436456493e-01
3.711141198999999347e+01,9.999867550184852183e-01
3.830855427999999563e+01,9.999871445767650746e-01
3.950569656999999779e+01,9.999875341350448199e-01
4.070283885999999285e+01,9.999883132516046436e-01
4.189998114999999501e+01,9.999887028098844999e-01
4.309712343999999717e+01,9.999887028098844999e-01
4.429426572999999223e+01,9.999890923681642452e-01
4.549140801999999439e+01,9.999894819264441015e-01
4.668855030999999656e+01,9.999902610430038141e-01
4.788569259999999872e+01,9.999902610430038141e-01
4.908283488999999378e+01,9.999902610430038141e-01
5.027997717999999594e+01,9.999902610430038141e-01
5.147711946999999810e+01,9.999902610430038141e-01
5.267426175999999316e+01,9.999902610430038141e-01
5.387140404999999532e+01,9.999902610430038141e-01
5.506854633999999749e+01,9.999902610430038141e-01
5.626568862999999254e+01,9.999902610430038141e-01
5.746283091999999471e+01,9.999910401595636378e-01
5.865997320999999687e+01,9.999910401595636378e-01
5.985711549999999193e+01,9.999914297178434941e-01
6.105425778999999409e+01,9.999918192761232394e-01
6.225140007999999625e+01,9.999925983926830630e-01
6.344854236999999131e+01,9.999933775092427757e-01
6.464568466000000058e+01,9.999937670675226320e-01
6.584282694999998853e+01,9.999937670675226320e-01
6.703996923999999069e+01,9.999937670675226320e-01
6.823711152999999285e+01,9.999937670675226320e-01
6.943425381999999502e+01,9.999937670675226320e-01
7.063139610999999718e+01,9.999937670675226320e-01
7.182853839999999934e+01,9.999937670675226320e-01
7.302568068999998729e+01,9.999937670675226320e-01
7.422282297999998946e+01,9.999937670675226320e-01
7.541996526999999162e+01,9.999941566258024883e-01
7.661710755999999378e+01,9.999945461840822336e-01
7.781424984999999594e+01,9.999953253006420573e-01
7.901139213999999811e+01,9.999953253006420573e-01
8.020853443000000027e+01,9.999953253006420573e-01
8.140567671999998822e+01,9.999953253006420573e-01
8.260281900999999039e+01,9.999953253006420573e-01
8.379996129999999255e+01,9.999957148589218026e-01
8.499710358999999471e+01,9.999957148589218026e-01
8.619424587999999687e+01,9.999961044172016589e-01
8.739138816999999904e+01,9.999961044172016589e-01
8.858853045999998699e+01,9.999964939754815152e-01
8.978567274999998915e+01,9.999964939754815152e-01
9.098281503999999131e+01,9.999972730920412278e-01
9.217995732999999348e+01,9.999972730920412278e-01
9.337709961999999564e+01,9.999972730920412278e-01
9.457424190999999780e+01,9.999972730920412278e-01
9.577138419999999996e+01,9.999972730920412278e-01
9.696852648999998792e+01,9.999972730920412278e-01
9.816566877999999008e+01,9.999972730920412278e-01
9.936281106999999224e+01,9.999972730920412278e-01
1.005599533599999944e+02,9.999976626503210841e-01
1.017570956499999966e+02,9.999976626503210841e-01
1.029542379399999987e+02,9.999976626503210841e-01
1.041513802299999867e+02,9.999976626503210841e-01
1.053485225199999888e+02,9.999980522086009405e-01
1.065456648099999910e+02,9.999980522086009405e-01
1.077428070999999932e+02,9.999980522086009405e-01
1.089399493899999953e+02,9.999980522086009405e-01
1.101370916799999975e+02,9.999980522086009405e-01
1.113342339699999854e+02,9.999980522086009405e-01
1.125313762599999876e+02,9.999980522086009405e-01
1.137285185499999898e+02,9.999984417668806858e-01
1.149256608399999919e+02,9.999984417668806858e-01
1.161228031299999941e+02,9.999988313251605421e-01
1.173199454199999963e+02,9.999992208834403984e-01
1.185170877099999984e+02,9.999996104417201437e-01
1.197142300000000006e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_SSDP_full_flow_log.csv <==
-5.919218542235019420e+00,3.658076906595593702e-01
-5.838437084470039729e+00,3.658076906595593702e-01
-5.757655626705059149e+00,3.658076906595593702e-01
-5.676874168940079457e+00,4.354977191362700562e-01
-5.596092711175098877e+00,4.354977191362700562e-01
-5.515311253410119186e+00,4.439667161405669304e-01
-5.434529795645138606e+00,4.439667161405669304e-01
-5.353748337880158914e+00,4.457501139457955563e-01
-5.272966880115178334e+00,4.473574314085245751e-01
-5.192185422350198643e+00,4.479877367053485271e-01
-5.111403964585218063e+00,4.482016042009951962e-01
-5.030622506820238371e+00,4.483547006049827255e-01
-4.949841049055257791e+00,4.484189777211606831e-01
-4.869059591290278100e+00,4.484696202975433366e-01
-4.788278133525297520e+00,4.485405199044790181e-01
-4.707496675760317828e+00,4.486012909961382134e-01
-4.626715217995337248e+00,4.486488171062819053e-01
-4.545933760230357557e+00,4.487103673145008131e-01
-4.465152302465376977e+00,4.489635801964139694e-01
-4.384370844700397285e+00,4.494883151993941395e-01
-4.303589386935416705e+00,4.957292725778225106e-01
-4.222807929170437014e+00,5.036863900023748064e-01
-4.142026471405456434e+00,5.042738438884134533e-01
-4.061245013640476742e+00,5.048675307069299123e-01
-3.980463555875496162e+00,5.054351171206953319e-01
-3.899682098110516026e+00,5.058305187747598186e-01
-3.818900640345535891e+00,5.061460609814516509e-01
-3.738119182580555755e+00,5.065492538011134860e-01
-3.657337724815575619e+00,5.069590691115329895e-01
-3.576556267050595483e+00,5.073887518942257202e-01
-3.495774809285615348e+00,5.077798684072115654e-01
-3.414993351520635212e+00,5.082753865392016790e-01
-3.334211893755655076e+00,5.088698524742779616e-01
-3.253430435990674940e+00,5.095266477341328093e-01
-3.172648978225694805e+00,5.099551618419858601e-01
-3.091867520460714669e+00,5.105180735563928929e-01
-3.011086062695734533e+00,5.111904511474424373e-01
-2.930304604930754397e+00,5.119080174989564247e-01
-2.849523147165774262e+00,5.121246119025621990e-01
-2.768741689400794126e+00,5.125126119493091936e-01
-2.687960231635813990e+00,5.127669935060620299e-01
-2.607178773870833854e+00,5.129489172227595928e-01
-2.526397316105853719e+00,5.132500457730964083e-01
-2.445615858340873583e+00,5.136544072675978123e-01
-2.364834400575893447e+00,5.141658972890624790e-01
-2.284052942810913311e+00,5.146236282679055307e-01
-2.203271485045933176e+00,5.150439616518814878e-01
-2.122490027280952596e+00,5.155519456488273367e-01
-2.041708569515972460e+00,5.160801866763262691e-01
-1.960927111750992324e+00,5.166407610410541640e-01
-1.880145653986012633e+00,5.170903112960200110e-01
-1.799364196221032053e+00,5.174654559195315251e-01
-1.718582738456052361e+00,5.178889057697463327e-01
-1.637801280691071781e+00,5.183415724909511413e-01
-1.557019822926092090e+00,5.188717613098493553e-01
-1.476238365161111510e+00,5.197007413294052469e-01
-1.395456907396131818e+00,5.199991429717828462e-01
-1.314675449631151238e+00,5.203380586752667236e-01
-1.233893991866171547e+00,5.207521591267647576e-01
-1.153112534101190967e+00,5.210774402904532199e-01
-1.072331076336211275e+00,5.213446772704416476e-01
-9.915496185712306954e-01,5.227969505377838555e-01
-9.107681608062510037e-01,8.223828500862877533e-01
-8.299867030412704239e-01,8.229625128067289408e-01
-7.492052452762898440e-01,8.231311915419111669e-01
-6.684237875113101524e-01,8.741403422659055344e-01
-5.876423297463295725e-01,9.842291225978866409e-01
-5.068608719813498809e-01,9.846237451353914150e-01
-4.260794142163693010e-01,9.848578696615911676e-01
-3.452979564513896094e-01,9.850078495993397354e-01
-2.645164986864090295e-01,9.850394038200088742e-01
-1.837350409214293379e-01,9.852213275367064371e-01
-1.029535831564487580e-01,9.855286890195210647e-01
-2.217212539146906636e-02,9.857063275951400971e-01
5.860933237351151348e-02,9.998819638412006494e-01
1.393907901384912051e-01,9.998889758902381741e-01
2.201722479034717850e-01,9.998955983809959536e-01
3.009537056684514766e-01,9.999139076201497556e-01
3.817351634334320565e-01,9.999209196691872803e-01
4.625166211984117481e-01,9.999248152519859545e-01
5.432980789633923280e-01,9.999279317182249160e-01
6.240795367283720196e-01,9.999310481844637666e-01
7.048609944933525995e-01,9.999442931659792144e-01
7.856424522583322911e-01,9.999544216812557007e-01
8.664239100233128710e-01,9.999598754971738002e-01
9.472053677882925626e-01,9.999622128468530491e-01
1.027986825553273142e+00,9.999668875462114359e-01
1.108768283318252834e+00,9.999715622455697117e-01
1.189549741083233414e+00,9.999742891535288170e-01
1.270331198848213106e+00,9.999766265032080659e-01
1.351112656613193685e+00,9.999793534111670601e-01
1.431894114378173377e+00,9.999805220860067401e-01
1.512675572143153957e+00,9.999844176688054143e-01
1.593457029908133649e+00,9.999875341350442648e-01
1.674238487673114228e+00,9.999902610430033700e-01
1.755019945438094808e+00,9.999902610430033700e-01
1.835801403203074500e+00,9.999937670675221879e-01
1.916582860968055080e+00,9.999953253006416132e-01
1.997364318733034771e+00,9.999972730920408948e-01
2.078145776498015795e+00,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_UDP_2packet_flow.csv <==
1.458989999999999940e-02,9.999743546073918132e-01
2.917880000000000126e-02,9.999756697557307117e-01
4.376769999999999966e-02,9.999776424782390594e-01
5.835660000000000153e-02,9.999783000524086196e-01
7.294549999999999645e-02,9.999786288394932887e-01
8.753439999999999832e-02,9.999786288394932887e-01
1.021233000000000002e-01,9.999812591361709746e-01
1.167122000000000021e-01,9.999848757941028898e-01
1.313011000000000039e-01,9.999865197295263464e-01
1.458899999999999919e-01,9.999868485166110155e-01
1.604789000000000077e-01,9.999871773036956846e-01
1.750677999999999956e-01,9.999871773036956846e-01
1.896567000000000114e-01,9.999878348778652448e-01
2.042455999999999994e-01,9.999881636649499139e-01
2.188345000000000151e-01,9.999888212391194742e-01
2.334234000000000031e-01,9.999898076003735925e-01
2.480122999999999911e-01,9.999914515357971601e-01
2.626011999999999791e-01,9.999934242583055077e-01
2.771900999999999948e-01,9.999967121291527539e-01
2.917789999999999551e-01,9.999970409162374230e-01
3.063678999999999708e-01,9.999976984904069832e-01
3.209567999999999866e-01,9.999976984904069832e-01
3.355457000000000023e-01,9.999983560645764324e-01
3.501345999999999625e-01,9.999983560645764324e-01
3.647234999999999783e-01,9.999983560645764324e-01
3.793123999999999940e-01,9.999990136387459927e-01
3.939012999999999542e-01,9.999990136387459927e-01
4.084901999999999700e-01,9.999990136387459927e-01
4.230790999999999857e-01,9.999993424258306618e-01
4.376680000000000015e-01,9.999993424258306618e-01
4.522568999999999617e-01,9.999993424258306618e-01
4.668457999999999775e-01,9.999993424258306618e-01
4.814346999999999932e-01,9.999993424258306618e-01
4.960235999999999534e-01,9.999993424258306618e-01
5.106125000000000247e-01,9.999993424258306618e-01
5.252014000000000404e-01,9.999993424258306618e-01
5.397903000000000562e-01,9.999993424258306618e-01
5.543792000000000719e-01,9.999993424258306618e-01
5.689681000000000877e-01,9.999993424258306618e-01
5.835569999999999924e-01,9.999993424258306618e-01
5.981459000000000081e-01,9.999993424258306618e-01
6.127348000000000239e-01,9.999993424258306618e-01
6.273237000000000396e-01,9.999993424258306618e-01
6.419126000000000554e-01,9.999993424258306618e-01
6.565015000000000711e-01,9.999993424258306618e-01
6.710904000000000869e-01,9.999993424258306618e-01
6.856792999999999916e-01,9.999993424258306618e-01
7.002682000000000073e-01,9.999993424258306618e-01
7.148571000000000231e-01,9.999993424258306618e-01
7.294460000000000388e-01,9.999993424258306618e-01
7.440349000000000546e-01,9.999993424258306618e-01
7.586238000000000703e-01,9.999993424258306618e-01
7.732127000000000860e-01,9.999993424258306618e-01
7.878015999999999908e-01,9.999993424258306618e-01
8.023905000000000065e-01,9.999993424258306618e-01
8.169794000000000223e-01,9.999993424258306618e-01
8.315683000000000380e-01,9.999993424258306618e-01
8.461572000000000537e-01,9.999993424258306618e-01
8.607461000000000695e-01,9.999993424258306618e-01
8.753350000000000852e-01,9.999993424258306618e-01
8.899238999999999900e-01,9.999993424258306618e-01
9.045128000000000057e-01,9.999993424258306618e-01
9.191017000000000214e-01,9.999993424258306618e-01
9.336906000000000372e-01,9.999993424258306618e-01
9.482795000000000529e-01,9.999996712129153309e-01
9.628684000000000687e-01,9.999996712129153309e-01
9.774573000000000844e-01,9.999996712129153309e-01
9.920461999999999891e-01,9.999996712129153309e-01
1.006635100000000005e+00,9.999996712129153309e-01
1.021223999999999910e+00,9.999996712129153309e-01
1.035812900000000036e+00,9.999996712129153309e-01
1.050401799999999941e+00,9.999996712129153309e-01
1.064990699999999846e+00,9.999996712129153309e-01
1.079579599999999973e+00,9.999996712129153309e-01
1.094168499999999877e+00,9.999996712129153309e-01
1.108757400000000004e+00,9.999996712129153309e-01
1.123346299999999909e+00,9.999996712129153309e-01
1.137935200000000036e+00,9.999996712129153309e-01
1.152524099999999940e+00,9.999996712129153309e-01
1.167112999999999845e+00,9.999996712129153309e-01
1.181701899999999972e+00,9.999996712129153309e-01
1.196290799999999876e+00,9.999996712129153309e-01
1.210879700000000003e+00,9.999996712129153309e-01
1.225468599999999908e+00,9.999996712129153309e-01
1.240057500000000035e+00,9.999996712129153309e-01
1.254646399999999939e+00,9.999996712129153309e-01
1.269235299999999844e+00,9.999996712129153309e-01
1.283824199999999971e+00,9.999996712129153309e-01
1.298413099999999876e+00,9.999996712129153309e-01
1.313002000000000002e+00,9.999996712129153309e-01
1.327590899999999907e+00,9.999996712129153309e-01
1.342179800000000034e+00,9.999996712129153309e-01
1.356768699999999939e+00,9.999996712129153309e-01
1.371357599999999843e+00,9.999996712129153309e-01
1.385946499999999970e+00,9.999996712129153309e-01
1.400535399999999875e+00,9.999996712129153309e-01
1.415124300000000002e+00,9.999996712129153309e-01
1.429713199999999906e+00,9.999996712129153309e-01
1.444302100000000033e+00,9.999996712129153309e-01
1.458890999999999938e+00,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_UDP_2packet_flow_log.csv <==
-5.938359771548967103e+00,7.639335034696888016e-01
-5.876719543097935095e+00,7.639335034696888016e-01
-5.815079314646902198e+00,7.639335034696888016e-01
-5.753439086195870189e+00,7.639335034696888016e-01
-5.691798857744837292e+00,8.713383804342735850e-01
-5.630158629293804395e+00,8.713383804342735850e-01
-5.568518400842772387e+00,8.713383804342735850e-01
-5.506878172391739490e+00,8.774173248436107908e-01
-5.445237943940707481e+00,8.774173248436107908e-01
-5.383597715489674584e+00,8.780009219189839342e-01
-5.321957487038641688e+00,8.780009219189839342e-01
-5.260317258587609679e+00,8.789060727632105330e-01
-5.198677030136576782e+00,8.793364550571054483e-01
-5.137036801685544773e+00,8.794643532330604918e-01
-5.075396573234511877e+00,8.795380015400371398e-01
-5.013756344783478980e+00,8.795689075260005874e-01
-4.952116116332446971e+00,8.796057316794888559e-01
-4.890475887881414074e+00,8.796257876916566687e-01
-4.828835659430382066e+00,8.796609679097214807e-01
-4.767195430979349169e+00,8.797392192358841623e-01
-4.705555202528316272e+00,8.797622343318143301e-01
-4.643914974077284263e+00,8.798053054399123107e-01
-4.582274745626251367e+00,8.798611992443142737e-01
-4.520634517175219358e+00,8.799644383889154708e-01
-4.458994288724186461e+00,8.801738757618804421e-01
-4.397354060273153564e+00,8.805911065723865949e-01
-4.335713831822121556e+00,9.037015507571626305e-01
-4.274073603371089547e+00,9.986940576995031460e-01
-4.212433374920056650e+00,9.989561010060227231e-01
-4.150793146469023753e+00,9.993276304117530984e-01
-4.089152918017990856e+00,9.996725280636215016e-01
-4.027512689566958848e+00,9.997705066148671049e-01
-3.965872461115926395e+00,9.998461276443521006e-01
-3.904232232664893942e+00,9.998714442498753963e-01
-3.842592004213861046e+00,9.998944593458056751e-01
-3.780951775762828593e+00,9.999135289967192586e-01
-3.719311547311796140e+00,9.999414758989201291e-01
-3.657671318860763687e+00,9.999654773561045262e-01
-3.596031090409731235e+00,9.999677788656976540e-01
-3.534390861958698338e+00,9.999684364398669922e-01
-3.472750633507665885e+00,9.999687652269517724e-01
-3.411110405056633432e+00,9.999694228011211106e-01
-3.349470176605600980e+00,9.999700803752904488e-01
-3.287829948154568527e+00,9.999704091623752289e-01
-3.226189719703536074e+00,9.999707379494600090e-01
-3.164549491252503177e+00,9.999713955236293472e-01
-3.102909262801470724e+00,9.999727106719682457e-01
-3.041269034350438272e+00,9.999733682461375839e-01
-2.979628805899405819e+00,9.999736970332223640e-01
-2.917988577448373366e+00,9.999740258203071441e-01
-2.856348348997340469e+00,9.999743546073919243e-01
-2.794708120546308017e+00,9.999743546073919243e-01
-2.733067892095275564e+00,9.999743546073919243e-01
-2.671427663644243111e+00,9.999743546073919243e-01
-2.609787435193210658e+00,9.999743546073919243e-01
-2.548147206742178206e+00,9.999743546073919243e-01
-2.486506978291145309e+00,9.999743546073919243e-01
-2.424866749840112856e+00,9.999743546073919243e-01
-2.363226521389080403e+00,9.999743546073919243e-01
-2.301586292938047951e+00,9.999743546073919243e-01
-2.239946064487015498e+00,9.999743546073919243e-01
-2.178305836035982601e+00,9.999743546073919243e-01
-2.116665607584950148e+00,9.999743546073919243e-01
-2.055025379133917696e+00,9.999743546073919243e-01
-1.993385150682884799e+00,9.999743546073919243e-01
-1.931744922231852790e+00,9.999743546073919243e-01
-1.870104693780819893e+00,9.999743546073919243e-01
-1.808464465329787885e+00,9.999743546073919243e-01
-1.746824236878754988e+00,9.999743546073919243e-01
-1.685184008427722091e+00,9.999743546073919243e-01
-1.623543779976690082e+00,9.999743546073919243e-01
-1.561903551525657186e+00,9.999756697557308227e-01
-1.500263323074625177e+00,9.999756697557308227e-01
-1.438623094623592280e+00,9.999766561169849410e-01
-1.376982866172559383e+00,9.999776424782390594e-01
-1.315342637721527375e+00,9.999776424782390594e-01
-1.253702409270494478e+00,9.999783000524083976e-01
-1.192062180819462469e+00,9.999786288394931777e-01
-1.130421952368429572e+00,9.999786288394931777e-01
-1.068781723917396675e+00,9.999786288394931777e-01
-1.007141495466364667e+00,9.999812591361709746e-01
-9.455012670153317700e-01,9.999848757941028898e-01
-8.838610385642997613e-01,9.999865197295265684e-01
-8.222208101132668645e-01,9.999871773036959066e-01
-7.605805816622348559e-01,9.999871773036959066e-01
-6.989403532112019590e-01,9.999881636649500249e-01
-6.373001247601690622e-01,9.999898076003738145e-01
-5.756598963091370535e-01,9.999944106195598481e-01
-5.140196678581041567e-01,9.999976984904069832e-01
-4.523794394070721481e-01,9.999983560645763214e-01
-3.907392109560392512e-01,9.999990136387456596e-01
-3.290989825050063544e-01,9.999993424258304398e-01
-2.674587540539743458e-01,9.999993424258304398e-01
-2.058185256029414489e-01,9.999993424258304398e-01
-1.441782971519094403e-01,9.999993424258304398e-01
-8.253806870087654346e-02,9.999993424258304398e-01
-2.089784024984364663e-02,9.999996712129152199e-01
4.074238820118836202e-02,9.999996712129152199e-01
1.023826166522212588e-01,9.999996712129152199e-01
1.640228451032531565e-01,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_UDP_full_flow.csv <==
1.200000570000000044e+00,9.998456946377743959e-01
2.400000140000000393e+00,9.998977767411666440e-01
3.599999710000000519e+00,9.999097459202070937e-01
4.799999280000000645e+00,9.999239795385256313e-01
5.999998850000000772e+00,9.999563286710673182e-01
7.199998420000000898e+00,9.999647394455282168e-01
8.399997990000001025e+00,9.999676508674569808e-01
9.599997560000000263e+00,9.999715327633620365e-01
1.079999712999999950e+01,9.999773556072195646e-01
1.199999670000000052e+01,9.999792965551721480e-01
1.319999627000000153e+01,9.999796200464976526e-01
1.439999584000000077e+01,9.999812375031247313e-01
1.559999541000000001e+01,9.999831784510773147e-01
1.679999498000000457e+01,9.999835019424027083e-01
1.799999455000000381e+01,9.999844724163790000e-01
1.919999412000000305e+01,9.999844724163790000e-01
2.039999369000000229e+01,9.999851193990298981e-01
2.159999326000000153e+01,9.999857663816807962e-01
2.279999283000000432e+01,9.999857663816807962e-01
2.399999240000000356e+01,9.999870603469823704e-01
2.519999197000000279e+01,9.999877073296332686e-01
2.639999154000000559e+01,9.999880308209587731e-01
2.759999111000000482e+01,9.999883543122841667e-01
2.879999068000000406e+01,9.999883543122841667e-01
2.999999025000000330e+01,9.999890012949350648e-01
3.119998982000000254e+01,9.999890012949350648e-01
3.239998939000000178e+01,9.999902952602367501e-01
3.359998896000000457e+01,9.999909422428876482e-01
3.479998853000000025e+01,9.999915892255385463e-01
3.599998810000000304e+01,9.999915892255385463e-01
3.719998766999999873e+01,9.999915892255385463e-01
3.839998724000000152e+01,9.999915892255385463e-01
3.959998681000000431e+01,9.999915892255385463e-01
4.079998638000000000e+01,9.999915892255385463e-01
4.199998595000000279e+01,9.999915892255385463e-01
4.319998551999999847e+01,9.999915892255385463e-01
4.439998509000000126e+01,9.999915892255385463e-01
4.559998466000000406e+01,9.999915892255385463e-01
4.679998422999999974e+01,9.999915892255385463e-01
4.799998380000000253e+01,9.999915892255385463e-01
4.919998337000000532e+01,9.999915892255385463e-01
5.039998294000000101e+01,9.999915892255385463e-01
5.159998251000000380e+01,9.999919127168640509e-01
5.279998208000000659e+01,9.999919127168640509e-01
5.399998165000000228e+01,9.999919127168640509e-01
5.519998122000000507e+01,9.999922362081894445e-01
5.639998079000000075e+01,9.999925596995149490e-01
5.759998036000000354e+01,9.999925596995149490e-01
5.879997993000000633e+01,9.999928831908403426e-01
5.999997950000000202e+01,9.999928831908403426e-01
6.119997907000000481e+01,9.999932066821658472e-01
6.239997864000000050e+01,9.999932066821658472e-01
6.359997821000000329e+01,9.999932066821658472e-01
6.479997778000000608e+01,9.999932066821658472e-01
6.599997735000000887e+01,9.999935301734912407e-01
6.719997692000001166e+01,9.999935301734912407e-01
6.839997649000000024e+01,9.999935301734912407e-01
6.959997606000000303e+01,9.999935301734912407e-01
7.079997563000000582e+01,9.999935301734912407e-01
7.199997520000000861e+01,9.999935301734912407e-01
7.319997477000001140e+01,9.999938536648167453e-01
7.439997433999999998e+01,9.999938536648167453e-01
7.559997391000000277e+01,9.999941771561421389e-01
7.679997348000000557e+01,9.999941771561421389e-01
7.799997305000000836e+01,9.999941771561421389e-01
7.919997262000001115e+01,9.999945006474676434e-01
8.039997218999999973e+01,9.999945006474676434e-01
8.159997176000000252e+01,9.999945006474676434e-01
8.279997133000000531e+01,9.999945006474676434e-01
8.399997090000000810e+01,9.999945006474676434e-01
8.519997047000001089e+01,9.999945006474676434e-01
8.639997003999999947e+01,9.999951476301185416e-01
8.759996961000000226e+01,9.999951476301185416e-01
8.879996918000000505e+01,9.999951476301185416e-01
8.999996875000000784e+01,9.999951476301185416e-01
9.119996832000001064e+01,9.999951476301185416e-01
9.239996789000001343e+01,9.999951476301185416e-01
9.359996746000000201e+01,9.999954711214439351e-01
9.479996703000000480e+01,9.999954711214439351e-01
9.599996660000000759e+01,9.999954711214439351e-01
9.719996617000001038e+01,9.999954711214439351e-01
9.839996574000001317e+01,9.999954711214439351e-01
9.959996531000000175e+01,9.999954711214439351e-01
1.007999648800000045e+02,9.999954711214439351e-01
1.019999644500000073e+02,9.999954711214439351e-01
1.031999640200000101e+02,9.999954711214439351e-01
1.043999635900000129e+02,9.999957946127694397e-01
1.055999631600000157e+02,9.999957946127694397e-01
1.067999627300000043e+02,9.999957946127694397e-01
1.079999623000000071e+02,9.999957946127694397e-01
1.091999618700000099e+02,9.999957946127694397e-01
1.103999614400000127e+02,9.999961181040948333e-01
1.115999610100000154e+02,9.999961181040948333e-01
1.127999605800000040e+02,9.999964415954203378e-01
1.139999601500000068e+02,9.999964415954203378e-01
1.151999597200000096e+02,9.999967650867457314e-01
1.163999592900000124e+02,9.999967650867457314e-01
1.175999588600000152e+02,9.999974120693966295e-01
1.187999584300000038e+02,9.999974120693966295e-01
1.199999580000000066e+02,1.000000000000000000e+00


==> csv/ddos/cdf/DrDoS_UDP_full_flow_log.csv <==
-5.919208189059554925e+00,3.728806870179379174e-01
-5.838416378119109851e+00,3.728806870179379174e-01
-5.757624567178663888e+00,3.728806870179379174e-01
-5.676832756238218813e+00,4.285881576942580651e-01
-5.596040945297773739e+00,4.285881576942580651e-01
-5.515249134357328664e+00,4.328524203459229169e-01
-5.434457323416882701e+00,4.328524203459229169e-01
-5.353665512476437627e+00,4.337255234332270670e-01
-5.272873701535992552e+00,4.347487264955253727e-01
-5.192081890595547478e+00,4.352278171484699754e-01
-5.111290079655101515e+00,4.353688593663523898e-01
-5.030498268714656440e+00,4.354691416772320522e-01
-4.949706457774211366e+00,4.355111955495364340e-01
-4.868914646833766291e+00,4.355399862774986808e-01
-4.788122835893320328e+00,4.355807461845013773e-01
-4.707331024952875254e+00,4.356088899298127814e-01
-4.626539214012430179e+00,4.356441504842834544e-01
-4.545747403071985104e+00,4.356819989693573869e-01
-4.464955592131540030e+00,4.358291875224227230e-01
-4.384163781191094067e+00,4.361326223856651363e-01
-4.303371970250648992e+00,4.850438638062708474e-01
-4.222580159310203918e+00,4.920681544464052259e-01
-4.141788348369757955e+00,4.924249653783416836e-01
-4.060996537429312880e+00,4.927057558488048272e-01
-3.980204726488867806e+00,4.930551264802566780e-01
-3.899412915548422731e+00,4.933304175981877426e-01
-3.818621104607977212e+00,4.935290412719945952e-01
-3.737829293667532138e+00,4.937761886446142001e-01
-3.657037482727086619e+00,4.940356286875997038e-01
-3.576245671786641545e+00,4.942821290775685217e-01
-3.495453860846196026e+00,4.945030736528292503e-01
-3.414662049905750951e+00,4.947997151982378994e-01
-3.333870238965305877e+00,4.951202951017275034e-01
-3.253078428024860358e+00,4.955049262876498606e-01
-3.172286617084415283e+00,4.957734240877471610e-01
-3.091494806143969765e+00,4.962075494464586178e-01
-3.010702995203524690e+00,4.967089610008570411e-01
-2.929911184263079171e+00,4.971919335497066994e-01
-2.849119373322634097e+00,4.973329757675890583e-01
-2.768327562382188578e+00,4.975943567585270899e-01
-2.687535751441743503e+00,4.977803642706426501e-01
-2.606743940501297985e+00,4.978916452865865261e-01
-2.525952129560852910e+00,4.980530674579702888e-01
-2.445160318620407391e+00,4.982578374669601740e-01
-2.364368507679962317e+00,4.986013852545544411e-01
-2.283576696739516798e+00,4.988068022461951134e-01
-2.202784885799071724e+00,4.990212769949474714e-01
-2.121993074858626649e+00,4.993137131531256712e-01
-2.041201263918181130e+00,4.996588783973470727e-01
-1.960409452977735612e+00,4.999940154104804968e-01
-1.879617642037290537e+00,5.003107134180651006e-01
-1.798825831096845462e+00,5.005462151029697049e-01
-1.718034020156400388e+00,5.008098605331856579e-01
-1.637242209215954425e+00,5.011314109106514980e-01
-1.556450398275509350e+00,5.016179418640807075e-01
-1.475658587335064276e+00,5.024486675877550823e-01
-1.394866776394619201e+00,5.026579664753008103e-01
-1.314074965454173238e+00,5.028607955363381121e-01
-1.233283154513728164e+00,5.030820636029242898e-01
-1.152491343573283089e+00,5.032861866292631658e-01
-1.071699532632838014e+00,5.034479322919723776e-01
-9.909077216923920517e-01,5.048114482286107929e-01
-9.101159107519469771e-01,8.147319890543488485e-01
-8.293240998115019025e-01,8.151547922166705318e-01
-7.485322888710568279e-01,8.152340475913980589e-01
-6.677404779306117533e-01,8.705585045384228726e-01
-5.869486669901657905e-01,9.779543896640643386e-01
-5.061568560497207159e-01,9.781908618229451235e-01
-4.253650451092756413e-01,9.787401500935055676e-01
-3.445732341688305667e-01,9.789581832468375877e-01
-2.637814232283846039e-01,9.790274103904771374e-01
-1.829896122879395293e-01,9.793893971836201695e-01
-1.021978013474944547e-01,9.800383207824094889e-01
-2.140599040704938005e-02,9.803935142577188122e-01
5.938582053339658273e-02,9.998408422678943808e-01
1.401776314738416573e-01,9.998673685565787617e-01
2.209694424142867319e-01,9.998735148917616833e-01
3.017612533547318066e-01,9.998874250187547164e-01
3.825530642951777693e-01,9.998977767411680873e-01
4.633448752356228439e-01,9.999013351457476384e-01
5.441366861760679186e-01,9.999090989375576388e-01
6.249284971165129932e-01,9.999142747987643798e-01
7.057203080569580678e-01,9.999375661741944921e-01
7.865121189974040306e-01,9.999579461276958403e-01
8.673039299378491052e-01,9.999647394455296601e-01
9.480957408782941798e-01,9.999692683240856139e-01
1.028887551818739254e+00,9.999770321158956143e-01
1.109679362759185217e+00,9.999796200464988738e-01
1.190471173699630292e+00,9.999831784510784249e-01
1.271262984640075366e+00,9.999844724163801102e-01
1.352054795580520441e+00,9.999857663816816844e-01
1.432846606520966404e+00,9.999883543122850549e-01
1.513638417461411478e+00,9.999902952602375272e-01
1.594430228401856553e+00,9.999915892255391014e-01
1.675222039342301628e+00,9.999915892255391014e-01
1.756013850282746702e+00,9.999925596995153931e-01
1.836805661223192665e+00,9.999935301734915738e-01
1.917597472163637740e+00,9.999945006474678655e-01
1.998389283104082814e+00,9.999954711214440461e-01
2.079181094044529665e+00,1.000000000000000000e+00


==> csv/ddos/cdf/Syn_2packet_flow.csv <==
3.900080300000000055e-01,9.999932480689484038e-01
7.800150600000000933e-01,9.999932480689484038e-01
1.170022090000000015e+00,9.999932480689484038e-01
1.560029120000000047e+00,9.999932480689484038e-01
1.950036150000000079e+00,9.999932480689484038e-01
2.340043180000000334e+00,9.999932480689484038e-01
2.730050210000000366e+00,9.999932480689484038e-01
3.120057240000000398e+00,9.999932480689484038e-01
3.510064270000000430e+00,9.999932480689484038e-01
3.900071300000000463e+00,9.999932480689484038e-01
4.290078330000000939e+00,9.999932480689484038e-01
4.680085360000000527e+00,9.999932480689484038e-01
5.070092390000000115e+00,9.999932480689484038e-01
5.460099420000000592e+00,9.999932480689484038e-01
5.850106450000001068e+00,9.999932480689484038e-01
6.240113480000000656e+00,9.999932480689484038e-01
6.630120510000000245e+00,9.999932480689484038e-01
7.020127540000000721e+00,9.999932480689484038e-01
7.410134570000001197e+00,9.999932480689484038e-01
7.800141600000000786e+00,9.999932480689484038e-01
8.190148629999999486e+00,9.999932480689484038e-01
8.580155660000000850e+00,9.999932480689484038e-01
8.970162690000000438e+00,9.999932480689484038e-01
9.360169720000000027e+00,9.999932480689484038e-01
9.750176749999999615e+00,9.999932480689484038e-01
1.014018377999999920e+01,9.999932480689484038e-01
1.053019081000000057e+01,9.999932480689484038e-01
1.092019784000000016e+01,9.999932480689484038e-01
1.131020486999999974e+01,9.999932480689484038e-01
1.170021190000000111e+01,9.999932480689484038e-01
1.209021893000000070e+01,9.999932480689484038e-01
1.248022596000000028e+01,9.999932480689484038e-01
1.287023298999999987e+01,9.999932480689484038e-01
1.326024001999999946e+01,9.999932480689484038e-01
1.365024705000000083e+01,9.999932480689484038e-01
1.404025408000000041e+01,9.999932480689484038e-01
1.443026111000000000e+01,9.999939982835096552e-01
1.482026814000000137e+01,9.999939982835096552e-01
1.521027517000000095e+01,9.999947484980709067e-01
1.560028220000000054e+01,9.999954987126322692e-01
1.599028923000000013e+01,9.999954987126322692e-01
1.638029626000000150e+01,9.999954987126322692e-01
1.677030329000000108e+01,9.999954987126322692e-01
1.716031032000000422e+01,9.999962489271935207e-01
1.755031735000000381e+01,9.999962489271935207e-01
1.794032438000000340e+01,9.999962489271935207e-01
1.833033141000000299e+01,9.999962489271935207e-01
1.872033844000000258e+01,9.999962489271935207e-01
1.911034547000000217e+01,9.999962489271935207e-01
1.950035250000000175e+01,9.999962489271935207e-01
1.989035953000000134e+01,9.999962489271935207e-01
2.028036656000000093e+01,9.999962489271935207e-01
2.067037359000000407e+01,9.999962489271935207e-01
2.106038062000000366e+01,9.999962489271935207e-01
2.145038765000000325e+01,9.999962489271935207e-01
2.184039468000000284e+01,9.999969991417548831e-01
2.223040171000000242e+01,9.999969991417548831e-01
2.262040874000000201e+01,9.999969991417548831e-01
2.301041577000000160e+01,9.999969991417548831e-01
2.340042280000000474e+01,9.999977493563161346e-01
2.379042983000000433e+01,9.999984995708773861e-01
2.418043686000000392e+01,9.999984995708773861e-01
2.457044389000000351e+01,9.999984995708773861e-01
2.496045092000000309e+01,9.999984995708773861e-01
2.535045795000000268e+01,9.999992497854387485e-01
2.574046498000000227e+01,9.999992497854387485e-01
2.613047201000000186e+01,9.999992497854387485e-01
2.652047904000000145e+01,9.999992497854387485e-01
2.691048607000000459e+01,9.999992497854387485e-01
2.730049310000000418e+01,9.999992497854387485e-01
2.769050013000000376e+01,9.999992497854387485e-01
2.808050716000000335e+01,9.999992497854387485e-01
2.847051419000000294e+01,9.999992497854387485e-01
2.886052122000000253e+01,9.999992497854387485e-01
2.925052825000000212e+01,9.999992497854387485e-01
2.964053528000000526e+01,9.999992497854387485e-01
3.003054231000000485e+01,9.999992497854387485e-01
3.042054934000000443e+01,9.999992497854387485e-01
3.081055637000000402e+01,9.999992497854387485e-01
3.120056340000000361e+01,9.999992497854387485e-01
3.159057043000000320e+01,9.999992497854387485e-01
3.198057746000000279e+01,9.999992497854387485e-01
3.237058448999999882e+01,9.999992497854387485e-01
3.276059151999999841e+01,9.999992497854387485e-01
3.315059854999999800e+01,9.999992497854387485e-01
3.354060557999999759e+01,9.999992497854387485e-01
3.393061260999999718e+01,9.999992497854387485e-01
3.432061964000000387e+01,9.999992497854387485e-01
3.471062667000000346e+01,9.999992497854387485e-01
3.510063370000000305e+01,9.999992497854387485e-01
3.549064073000000263e+01,9.999992497854387485e-01
3.588064776000000222e+01,9.999992497854387485e-01
3.627065479000000181e+01,9.999992497854387485e-01
3.666066182000000140e+01,9.999992497854387485e-01
3.705066885000000099e+01,9.999992497854387485e-01
3.744067588000000057e+01,9.999992497854387485e-01
3.783068291000000016e+01,9.999992497854387485e-01
3.822068993999999975e+01,9.999992497854387485e-01
3.861069696999999934e+01,9.999992497854387485e-01
3.900070399999999893e+01,1.000000000000000000e+00


==> csv/ddos/cdf/Syn_2packet_flow_log.csv <==
-5.924089275534720755e+00,8.107388713171967964e-01
-5.848178551069441511e+00,8.107388713171967964e-01
-5.772267826604162266e+00,8.107388713171967964e-01
-5.696357102138883022e+00,8.385463242487353197e-01
-5.620446377673603777e+00,8.385463242487353197e-01
-5.544535653208324533e+00,8.385463242487353197e-01
-5.468624928743045288e+00,8.405854074265242115e-01
-5.392714204277766044e+00,8.407099430437107168e-01
-5.316803479812486799e+00,8.407099430437107168e-01
-5.240892755347207554e+00,8.409575138489610024e-01
-5.164982030881928310e+00,8.410302846614134964e-01
-5.089071306416649065e+00,8.412786056812251445e-01
-5.013160581951368933e+00,8.413048631908728314e-01
-4.937249857486089688e+00,8.414143945168320871e-01
-4.861339133020810443e+00,8.414714108234958578e-01
-4.785428408555531199e+00,8.415959464406822521e-01
-4.709517684090251954e+00,8.417069781957642327e-01
-4.633606959624972710e+00,8.418937816215440462e-01
-4.557696235159693465e+00,8.421968683043353776e-01
-4.481785510694414221e+00,8.425817283743154418e-01
-4.405874786229134976e+00,8.436987978561872881e-01
-4.329964061763855732e+00,8.546271733715845587e-01
-4.254053337298576487e+00,9.957020207779428977e-01
-4.178142612833297243e+00,9.960906319207297743e-01
-4.102231888368017998e+00,9.990839880205741874e-01
-4.026321163902738753e+00,9.996361459377386405e-01
-3.950410439437459065e+00,9.998604600915866891e-01
-3.874499714972179820e+00,9.998867176012343760e-01
-3.798588990506900576e+00,9.999204772564956878e-01
-3.722678266041621331e+00,9.999549871263184730e-01
-3.646767541576342087e+00,9.999767433485980961e-01
-3.570856817111062842e+00,9.999804944214049085e-01
-3.494946092645783597e+00,9.999812446359662710e-01
-3.419035368180504353e+00,9.999812446359662710e-01
-3.343124643715225108e+00,9.999812446359662710e-01
-3.267213919249945864e+00,9.999812446359662710e-01
-3.191303194784666619e+00,9.999819948505275224e-01
-3.115392470319386931e+00,9.999842454942116099e-01
-3.039481745854107686e+00,9.999842454942116099e-01
-2.963571021388828441e+00,9.999842454942116099e-01
-2.887660296923549197e+00,9.999842454942116099e-01
-2.811749572458269952e+00,9.999842454942116099e-01
-2.735838847992990708e+00,9.999842454942116099e-01
-2.659928123527711463e+00,9.999842454942116099e-01
-2.584017399062432219e+00,9.999842454942116099e-01
-2.508106674597152974e+00,9.999842454942116099e-01
-2.432195950131873730e+00,9.999842454942116099e-01
-2.356285225666594485e+00,9.999842454942116099e-01
-2.280374501201314796e+00,9.999842454942116099e-01
-2.204463776736035552e+00,9.999842454942116099e-01
-2.128553052270756307e+00,9.999842454942116099e-01
-2.052642327805477063e+00,9.999842454942116099e-01
-1.976731603340198262e+00,9.999842454942116099e-01
-1.900820878874918129e+00,9.999842454942116099e-01
-1.824910154409638885e+00,9.999842454942116099e-01
-1.748999429944359640e+00,9.999842454942116099e-01
-1.673088705479080396e+00,9.999842454942116099e-01
-1.597177981013801151e+00,9.999849957087729724e-01
-1.521267256548521907e+00,9.999849957087729724e-01
-1.445356532083242662e+00,9.999849957087729724e-01
-1.369445807617963418e+00,9.999849957087729724e-01
-1.293535083152684173e+00,9.999849957087729724e-01
-1.217624358687404929e+00,9.999849957087729724e-01
-1.141713634222125684e+00,9.999849957087729724e-01
-1.065802909756846439e+00,9.999849957087729724e-01
-9.898921852915671948e-01,9.999857459233343349e-01
-9.139814608262879503e-01,9.999864961378956973e-01
-8.380707363610087057e-01,9.999872463524570598e-01
-7.621600118957294612e-01,9.999887467815797848e-01
-6.862492874304502166e-01,9.999887467815797848e-01
-6.103385629651709721e-01,9.999894969961410363e-01
-5.344278384998917275e-01,9.999917476398251237e-01
-4.585171140346124830e-01,9.999917476398251237e-01
-3.826063895693332384e-01,9.999932480689478487e-01
-3.066956651040531057e-01,9.999932480689478487e-01
-2.307849406387738611e-01,9.999932480689478487e-01
-1.548742161734946166e-01,9.999932480689478487e-01
-7.896349170821537200e-02,9.999932480689478487e-01
-3.052767242936127445e-03,9.999932480689478487e-01
7.285795722234311711e-02,9.999932480689478487e-01
1.487686816876223617e-01,9.999932480689478487e-01
2.246794061529016062e-01,9.999932480689478487e-01
3.005901306181808508e-01,9.999932480689478487e-01
3.765008550834600953e-01,9.999932480689478487e-01
4.524115795487393399e-01,9.999932480689478487e-01
5.283223040140185844e-01,9.999932480689478487e-01
6.042330284792978290e-01,9.999932480689478487e-01
6.801437529445770735e-01,9.999932480689478487e-01
7.560544774098563181e-01,9.999932480689478487e-01
8.319652018751355627e-01,9.999932480689478487e-01
9.078759263404148072e-01,9.999932480689478487e-01
9.837866508056940518e-01,9.999932480689478487e-01
1.059697375270973296e+00,9.999932480689478487e-01
1.135608099736252541e+00,9.999932480689478487e-01
1.211518824201531785e+00,9.999954987126319361e-01
1.287429548666811030e+00,9.999962489271932986e-01
1.363340273132091163e+00,9.999969991417545501e-01
1.439250997597370407e+00,9.999992497854386375e-01
1.515161722062649652e+00,9.999992497854386375e-01
1.591072446527929118e+00,1.000000000000000000e+00


==> csv/ddos/cdf/Syn_full_flow.csv <==
1.199997519999999929e+00,8.946132147080129160e-01
2.399994040000000162e+00,8.970998805965391121e-01
3.599990560000000173e+00,8.993444046755122434e-01
4.799987080000000184e+00,9.012170163344228602e-01
5.999983600000000195e+00,9.025973696439720806e-01
7.199980120000000205e+00,9.037935791821845033e-01
8.399976640000000216e+00,9.044257577987427910e-01
9.599973159999999339e+00,9.047179229162577441e-01
1.079996967999999846e+01,9.047447470089327037e-01
1.199996619999999936e+01,9.047563466165758905e-01
1.319996272000000026e+01,9.047614214449198888e-01
1.439995923999999938e+01,9.047643213468307133e-01
1.559995575999999851e+01,9.047708461261301238e-01
1.679995228000000296e+01,9.047846206602063734e-01
1.799994880000000208e+01,9.047911454395057840e-01
1.919994532000000120e+01,9.047940453414166084e-01
2.039994184000000033e+01,9.048012950961936696e-01
2.159993835999999945e+01,9.048128947038368564e-01
2.279993488000000212e+01,9.048215944095693297e-01
2.399993140000000125e+01,9.048404437719895776e-01
2.519992792000000037e+01,9.048462435758112266e-01
2.639992444000000305e+01,9.048505934286774632e-01
2.759992096000000217e+01,9.048600181098876982e-01
2.879991748000000129e+01,9.048701677665755838e-01
2.999991400000000041e+01,9.048810423987411200e-01
3.119991051999999954e+01,9.048969918592505435e-01
3.239990703999999511e+01,9.049158412216707914e-01
3.359990356000000133e+01,9.049325156576579765e-01
3.479990008000000046e+01,9.049484651181674000e-01
3.599989659999999958e+01,9.049644145786769345e-01
3.719989311999999870e+01,9.049818139901418812e-01
3.839988963999999783e+01,9.049926886223074174e-01
3.959988615999999695e+01,9.050137129111608392e-01
4.079988267999999607e+01,9.050441618812244959e-01
4.199987919999999519e+01,9.050695360229441544e-01
4.319987571999999432e+01,9.050956351401414635e-01
4.439987224000000055e+01,9.051239091837719464e-01
4.559986875999999967e+01,9.051645078105234887e-01
4.679986527999999879e+01,9.052159810694404563e-01
4.799986179999999791e+01,9.052529548188034125e-01
4.919985831999999704e+01,9.053124028079752028e-01
5.039985483999999616e+01,9.053602511895035843e-01
5.159985135999999528e+01,9.054247740070192618e-01
5.279984788000000151e+01,9.055016214076559988e-01
5.399984440000000063e+01,9.055842686121143847e-01
5.519984091999999976e+01,9.056763404977828946e-01
5.639983743999999888e+01,9.057763871137061162e-01
5.759983395999999800e+01,9.058800586070178129e-01
5.879983047999999712e+01,9.060062043401384546e-01
5.999982699999999625e+01,9.061280002203928596e-01
6.119982351999999537e+01,9.062635706347235143e-01
6.239982003999999449e+01,9.064194403624299401e-01
6.359981656000000072e+01,9.066072090111554349e-01
6.479981307999999274e+01,9.067949776598809297e-01
6.599980959999999186e+01,9.070479941015998637e-01
6.719980612000000519e+01,9.073437840965032919e-01
6.839980264000000432e+01,9.076323243366295479e-01
6.959979916000000344e+01,9.079890122716601786e-01
7.079979568000000256e+01,9.083493250840792843e-01
7.199979220000000169e+01,9.087879352480904283e-01
7.319978872000000081e+01,9.092990429598720725e-01
7.439978523999999993e+01,9.098587240286598599e-01
7.559978175999999905e+01,9.104952524980844952e-01
7.679977827999999818e+01,9.112158781229225957e-01
7.799977479999999730e+01,9.119705775952129390e-01
7.919977131999999642e+01,9.128129991003054444e-01
8.039976783999999554e+01,9.137844662404294160e-01
8.159976435999999467e+01,9.149219527649476991e-01
8.279976087999999379e+01,9.161471613222682553e-01
8.399975739999999291e+01,9.175101152203526400e-01
8.519975391999999204e+01,9.190224140668441510e-01
8.639975043999999116e+01,9.207398809735259926e-01
8.759974696000000449e+01,9.226922399349840598e-01
8.879974348000000361e+01,9.248403422754224446e-01
8.999974000000000274e+01,9.272255115970701178e-01
9.119973652000000186e+01,9.298752969680799119e-01
9.239973304000000098e+01,9.326128043718919791e-01
9.359972956000000011e+01,9.356461017706074745e-01
9.479972607999999923e+01,9.389527149244174531e-01
9.599972259999999835e+01,9.424971200349147038e-01
9.719971911999999747e+01,9.463800886934998768e-01
9.839971563999999660e+01,9.502927813466708340e-01
9.959971215999999572e+01,9.544091921090768205e-01
1.007997086799999948e+02,9.586524735800810992e-01
1.019997051999999940e+02,9.630929483810209968e-01
1.031997017199999931e+02,9.675123988931074726e-01
1.043996982399999922e+02,9.719144499937290016e-01
1.055996947600000055e+02,9.759605381347975506e-01
1.067996912800000047e+02,9.799754523303249032e-01
1.079996878000000038e+02,9.836829769233056409e-01
1.091996843200000029e+02,9.871664840936755780e-01
1.103996808400000020e+02,9.900207125493980520e-01
1.115996773600000012e+02,9.925704513044846244e-01
1.127996738800000003e+02,9.946460560971526199e-01
1.139996703999999994e+02,9.964874938105219293e-01
1.151996669199999985e+02,9.978504477086063140e-01
1.163996634399999976e+02,9.987552171047814342e-01
1.175996599599999968e+02,9.993823208929957236e-01
1.187996564799999959e+02,9.998173061796183925e-01
1.199996529999999950e+02,1.000000000000000000e+00


==> csv/ddos/cdf/Syn_full_flow_log.csv <==
-5.919208200097890504e+00,6.313963680178512616e-01
-5.838416400195781009e+00,6.313963680178512616e-01
-5.757624600293672401e+00,6.313963680178512616e-01
-5.676832800391562905e+00,6.534566468289204622e-01
-5.596041000489453410e+00,6.534566468289204622e-01
-5.515249200587343914e+00,6.551690389072584164e-01
-5.434457400685234418e+00,6.551690389072584164e-01
-5.353665600783125811e+00,6.554626539757286707e-01
-5.272873800881016315e+00,6.557627938234983356e-01
-5.192082000978906819e+00,6.559041640416507501e-01
-5.111290201076797324e+00,6.560535089900578765e-01
-5.030498401174687828e+00,6.561644302381467453e-01
-4.949706601272579221e+00,6.562601270012036192e-01
-4.868914801370469725e+00,6.563181250394199973e-01
-4.788123001468360229e+00,6.564486206254067646e-01
-4.707331201566250733e+00,6.565725914320942325e-01
-4.626539401664141238e+00,6.567770345168069124e-01
-4.545747601762032630e+00,6.571416971820922548e-01
-4.464955801859923135e+00,6.576172810954663550e-01
-4.384164001957813639e+00,6.589512359744424952e-01
-4.303372202055704143e+00,7.598127243345986770e-01
-4.222580402153594648e+00,7.984270932035717472e-01
-4.141788602251486040e+00,8.063503501994039313e-01
-4.060996802349376544e+00,8.158272296439567084e-01
-3.980205002447267049e+00,8.542828288833123063e-01
-3.899413202545157997e+00,8.859265585341570270e-01
-3.818621402643048501e+00,8.906446989430576444e-01
-3.737829602740939006e+00,8.914979950803157971e-01
-3.657037802838829954e+00,8.916400902739458623e-01
-3.576246002936720458e+00,8.916966383612068281e-01
-3.495454203034611407e+00,8.917234624538817878e-01
-3.414662403132501911e+00,8.917249124048372000e-01
-3.333870603230392415e+00,8.917270873312703738e-01
-3.253078803328283364e+00,8.917278123067481355e-01
-3.172287003426173868e+00,8.917299872331813093e-01
-3.091495203524064816e+00,8.917336121105698954e-01
-3.010703403621955321e+00,8.917394119143915443e-01
-2.929911603719845825e+00,8.917401368898693059e-01
-2.849119803817736774e+00,8.917408618653470675e-01
-2.768328003915627278e+00,8.917408618653470675e-01
-2.687536204013518226e+00,8.917408618653470675e-01
-2.606744404111408731e+00,8.917408618653470675e-01
-2.525952604209299235e+00,8.917408618653470675e-01
-2.445160804307190183e+00,8.917415868408248292e-01
-2.364369004405080688e+00,8.917452117182134153e-01
-2.283577204502971636e+00,8.917481116201242397e-01
-2.202785404600862140e+00,8.917517364975127148e-01
-2.121993604698753089e+00,8.917539114239458886e-01
-2.041201804796643593e+00,8.917597112277675375e-01
-1.960410004894534097e+00,8.917626111296783620e-01
-1.879618204992424602e+00,8.917713108354107243e-01
-1.798826405090315994e+00,8.917763856637547226e-01
-1.718034605188206498e+00,8.917829104430541332e-01
-1.637242805286097003e+00,8.917981349280859060e-01
-1.556451005383987507e+00,8.918148093640730911e-01
-1.475659205481878011e+00,8.918264089717162779e-01
-1.394867405579769404e+00,8.918409084812704002e-01
-1.314075605677659908e+00,8.918648326720346464e-01
-1.233283805775550412e+00,8.918887568627988927e-01
-1.152492005873440917e+00,8.919184808573847878e-01
-1.071700205971331421e+00,8.919576295331808069e-01
-9.909084060692228135e-01,8.919989531354098888e-01
-9.101166061671133178e-01,8.920468015169384923e-01
-8.293248062650038221e-01,8.921134992608872327e-01
-7.485330063628943265e-01,8.921867217841353837e-01
-6.677412064607848308e-01,8.922715439150268324e-01
-5.869494065586762233e-01,8.923897149178926513e-01
-5.061576066565667276e-01,8.925281852341343525e-01
-4.253658067544572319e-01,8.926724553541974805e-01
-3.445740068523477362e-01,8.928391997140695535e-01
-2.637822069502382405e-01,8.930537924554701190e-01
-1.829904070481296330e-01,8.933111587500551787e-01
-1.021986071460201373e-01,8.935946241618376584e-01
-2.140680724391064160e-02,8.939534870233013519e-01
5.938499265819885409e-02,8.944935937541911297e-01
1.401767925603083498e-01,8.950010765885841879e-01
2.209685924624169573e-01,8.956383300334864739e-01
3.017603923645264530e-01,8.963488060016369108e-01
3.825521922666359487e-01,8.971238047873030252e-01
4.633439921687454444e-01,8.980191495022681325e-01
5.441357920708549401e-01,8.991718605118181884e-01
6.249275919729635476e-01,9.004282430146800520e-01
7.057193918750730433e-01,9.015831289506632817e-01
7.865111917771825389e-01,9.027300401563917998e-01
8.673029916792920346e-01,9.038921758471520906e-01
9.480947915814015303e-01,9.045838024528821686e-01
1.028886591483510138e+00,9.047432970579771805e-01
1.109678391385619634e+00,9.047606964694421272e-01
1.190470191287729129e+00,9.047701211506523622e-01
1.271261991189838625e+00,9.047925953904610852e-01
1.352053791091948121e+00,9.048208694340916791e-01
1.432845590994056728e+00,9.048563932324992232e-01
1.513637390896166224e+00,9.049165661971486641e-01
1.594429190798275719e+00,9.050064631563840001e-01
1.675220990700385215e+00,9.052304805789948006e-01
1.756012790602493823e+00,9.058351101274002559e-01
1.836804590504603318e+00,9.077156965165656954e-01
1.917596390406712814e+00,9.160623391913772506e-01
1.998388190308822310e+00,9.545230132590768468e-01
2.079179990210932250e+00,1.000000000000000000e+00


==> csv/ddos/cdf/TFTP_2packet_flow.csv <==
4.710414600000000229e-01,9.999823996227494849e-01
9.420819200000001281e-01,9.999829810165924426e-01
1.413122380000000122e+00,9.999829810165924426e-01
1.884162840000000116e+00,9.999830867245639299e-01
2.355203300000000333e+00,9.999833509944926480e-01
2.826243760000000549e+00,9.999833509944926480e-01
3.297284220000000321e+00,9.999998942920286238e-01
3.768324680000000537e+00,9.999998942920286238e-01
4.239365140000000309e+00,9.999998942920286238e-01
4.710405600000000526e+00,9.999998942920286238e-01
5.181446060000000742e+00,9.999998942920286238e-01
5.652486520000000958e+00,9.999998942920286238e-01
6.123526980000001174e+00,9.999998942920286238e-01
6.594567440000000502e+00,9.999998942920286238e-01
7.065607900000000718e+00,9.999998942920286238e-01
7.536648360000000935e+00,9.999998942920286238e-01
8.007688820000000263e+00,9.999998942920286238e-01
8.478729279999999591e+00,9.999998942920286238e-01
8.949769740000000695e+00,9.999998942920286238e-01
9.420810200000000023e+00,9.999998942920286238e-01
9.891850660000001128e+00,9.999998942920286238e-01
1.036289112000000046e+01,9.999998942920286238e-01
1.083393157999999978e+01,9.999998942920286238e-01
1.130497204000000089e+01,9.999998942920286238e-01
1.177601250000000022e+01,9.999998942920286238e-01
1.224705296000000132e+01,9.999998942920286238e-01
1.271809342000000065e+01,9.999998942920286238e-01
1.318913387999999998e+01,9.999998942920286238e-01
1.366017434000000108e+01,9.999998942920286238e-01
1.413121480000000041e+01,9.999998942920286238e-01
1.460225526000000151e+01,9.999998942920286238e-01
1.507329572000000084e+01,9.999998942920286238e-01
1.554433618000000017e+01,9.999998942920286238e-01
1.601537664000000305e+01,9.999998942920286238e-01
1.648641710000000415e+01,9.999998942920286238e-01
1.695745756000000171e+01,9.999998942920286238e-01
1.742849802000000281e+01,9.999998942920286238e-01
1.789953848000000391e+01,9.999998942920286238e-01
1.837057894000000147e+01,9.999998942920286238e-01
1.884161940000000257e+01,9.999998942920286238e-01
1.931265986000000368e+01,9.999998942920286238e-01
1.978370032000000478e+01,9.999998942920286238e-01
2.025474078000000233e+01,9.999998942920286238e-01
2.072578124000000344e+01,9.999998942920286238e-01
2.119682170000000454e+01,9.999998942920286238e-01
2.166786216000000209e+01,9.999998942920286238e-01
2.213890262000000320e+01,9.999998942920286238e-01
2.260994308000000430e+01,9.999998942920286238e-01
2.308098354000000185e+01,9.999998942920286238e-01
2.355202400000000296e+01,9.999998942920286238e-01
2.402306446000000406e+01,9.999998942920286238e-01
2.449410492000000517e+01,9.999998942920286238e-01
2.496514538000000272e+01,9.999998942920286238e-01
2.543618584000000382e+01,9.999999471460142564e-01
2.590722630000000493e+01,9.999999471460142564e-01
2.637826676000000248e+01,9.999999471460142564e-01
2.684930722000000358e+01,9.999999471460142564e-01
2.732034768000000469e+01,9.999999471460142564e-01
2.779138814000000224e+01,9.999999471460142564e-01
2.826242860000000334e+01,9.999999471460142564e-01
2.873346906000000445e+01,9.999999471460142564e-01
2.920450952000000555e+01,9.999999471460142564e-01
2.967554998000000310e+01,9.999999471460142564e-01
3.014659044000000421e+01,9.999999471460142564e-01
3.061763090000000531e+01,9.999999471460142564e-01
3.108867136000000286e+01,9.999999471460142564e-01
3.155971182000000397e+01,9.999999471460142564e-01
3.203075228000000152e+01,9.999999471460142564e-01
3.250179273999999907e+01,9.999999471460142564e-01
3.297283320000000373e+01,9.999999471460142564e-01
3.344387366000000128e+01,9.999999471460142564e-01
3.391491411999999883e+01,9.999999471460142564e-01
3.438595458000000349e+01,9.999999471460142564e-01
3.485699504000000104e+01,9.999999471460142564e-01
3.532803549999999859e+01,9.999999471460142564e-01
3.579907596000000325e+01,9.999999471460142564e-01
3.627011642000000080e+01,9.999999471460142564e-01
3.674115687999999835e+01,9.999999471460142564e-01
3.721219734000000301e+01,9.999999471460142564e-01
3.768323780000000056e+01,9.999999471460142564e-01
3.815427825999999811e+01,9.999999471460142564e-01
3.862531872000000277e+01,9.999999471460142564e-01
3.909635918000000032e+01,9.999999471460142564e-01
3.956739964000000498e+01,9.999999471460142564e-01
4.003844010000000253e+01,9.999999471460142564e-01
4.050948056000000008e+01,9.999999471460142564e-01
4.098052102000000474e+01,9.999999471460142564e-01
4.145156148000000229e+01,9.999999471460142564e-01
4.192260193999999984e+01,9.999999471460142564e-01
4.239364240000000450e+01,9.999999471460142564e-01
4.286468286000000205e+01,9.999999471460142564e-01
4.333572331999999960e+01,9.999999471460142564e-01
4.380676378000000426e+01,9.999999471460142564e-01
4.427780424000000181e+01,9.999999471460142564e-01
4.474884469999999936e+01,9.999999471460142564e-01
4.521988516000000402e+01,9.999999471460142564e-01
4.569092562000000157e+01,9.999999471460142564e-01
4.616196607999999912e+01,9.999999471460142564e-01
4.663300654000000378e+01,9.999999471460142564e-01
4.710404700000000133e+01,1.000000000000000000e+00


==> csv/ddos/cdf/TFTP_2packet_flow_log.csv <==
-5.923269417783432189e+00,7.979365698260089124e-01
-5.846538835566864378e+00,7.979365698260089124e-01
-5.769808253350296567e+00,7.979365698260089124e-01
-5.693077671133728757e+00,9.170544431465272872e-01
-5.616347088917160946e+00,9.170544431465272872e-01
-5.539616506700593135e+00,9.170544431465272872e-01
-5.462885924484025324e+00,9.245626689444624846e-01
-5.386155342267457513e+00,9.259506674639167434e-01
-5.309424760050889702e+00,9.259506674639167434e-01
-5.232694177834321891e+00,9.268106018118668077e-01
-5.155963595617754081e+00,9.272693744080688916e-01
-5.079233013401186270e+00,9.276310542324709418e-01
-5.002502431184618459e+00,9.276819526207362721e-01
-4.925771848968050648e+00,9.283326380391513366e-01
-4.849041266751482837e+00,9.289577949824552316e-01
-4.772310684534915026e+00,9.298806255734330950e-01
-4.695580102318347215e+00,9.301581089985553330e-01
-4.618849520101779405e+00,9.303204764427410733e-01
-4.542118937885211594e+00,9.304714802799933793e-01
-4.465388355668643783e+00,9.308506019196888248e-01
-4.388657773452075972e+00,9.335593158347531562e-01
-4.311927191235508161e+00,9.860727633422095018e-01
-4.235196609018940350e+00,9.990083535195921627e-01
-4.158466026802372539e+00,9.992762175193100616e-01
-4.081735444585804728e+00,9.996057092663980237e-01
-4.005004862369236918e+00,9.997605714446091696e-01
-3.928274280152669107e+00,9.998204021564641719e-01
-3.851543697936101296e+00,9.998538058754503632e-01
-3.774813115719533485e+00,9.998884252361084357e-01
-3.698082533502965674e+00,9.999234145746667135e-01
-3.621351951286397863e+00,9.999398521642310911e-01
-3.544621369069830052e+00,9.999416491997461520e-01
-3.467890786853262242e+00,9.999420191776462463e-01
-3.391160204636694431e+00,9.999422305935892208e-01
-3.314429622420126620e+00,9.999424420095320842e-01
-3.237699040203558809e+00,9.999430234033752640e-01
-3.160968457986990998e+00,9.999438162131614183e-01
-3.084237875770423187e+00,9.999450318548332994e-01
-3.007507293553855376e+00,9.999453489787476501e-01
-2.930776711337287566e+00,9.999455075407048810e-01
-2.854046129120719755e+00,9.999455075407048810e-01
-2.777315546904151944e+00,9.999455075407048810e-01
-2.700584964687584133e+00,9.999456132486763682e-01
-2.623854382471016322e+00,9.999456661026621118e-01
-2.547123800254448511e+00,9.999457189566478554e-01
-2.470393218037880700e+00,9.999459303725907189e-01
-2.393662635821312890e+00,9.999461417885336934e-01
-2.316932053604745079e+00,9.999462474965050696e-01
-2.240201471388177268e+00,9.999462474965050696e-01
-2.163470889171609457e+00,9.999462474965050696e-01
-2.086740306955041646e+00,9.999462474965050696e-01
-2.010009724738473835e+00,9.999462474965050696e-01
-1.933279142521906024e+00,9.999462474965050696e-01
-1.856548560305338214e+00,9.999462474965050696e-01
-1.779817978088770403e+00,9.999465646204195313e-01
-1.703087395872202592e+00,9.999465646204195313e-01
-1.626356813655634781e+00,9.999465646204195313e-01
-1.549626231439066970e+00,9.999469874523053692e-01
-1.472895649222499159e+00,9.999469874523053692e-01
-1.396165067005931348e+00,9.999481502399915067e-01
-1.319434484789363538e+00,9.999481502399915067e-01
-1.242703902572795727e+00,9.999487316338346865e-01
-1.165973320356227916e+00,9.999492073197062680e-01
-1.089242738139660105e+00,9.999497358595637042e-01
-1.012512155923092294e+00,9.999552326740803743e-01
-9.357815737065244832e-01,9.999591967230107015e-01
-8.590509914899566724e-01,9.999608880505543862e-01
-7.823204092733888615e-01,9.999620508382406348e-01
-7.055898270568210506e-01,9.999631079179552851e-01
-6.288592448402532398e-01,9.999711945777731703e-01
-5.521286626236854289e-01,9.999772199321472765e-01
-4.753980804071176181e-01,9.999806025872344240e-01
-3.986674981905498072e-01,9.999823467687638523e-01
-3.219369159739819963e-01,9.999823996227495959e-01
-2.452063337574141855e-01,9.999827167466639466e-01
-1.684757515408463746e-01,9.999827696006496902e-01
-9.174516932427856375e-02,9.999829281626068100e-01
-1.501458710771075289e-02,9.999829810165925537e-01
6.171599510885705797e-02,9.999829810165925537e-01
1.384465773254248688e-01,9.999829810165925537e-01
2.151771595419926797e-01,9.999830338705782973e-01
2.919077417585604906e-01,9.999830867245640409e-01
3.686383239751283014e-01,9.999833509944927590e-01
4.453689061916961123e-01,9.999833509944927590e-01
5.220994884082639231e-01,9.999998942920285128e-01
5.988300706248317340e-01,9.999998942920285128e-01
6.755606528413995449e-01,9.999998942920285128e-01
7.522912350579673557e-01,9.999998942920285128e-01
8.290218172745351666e-01,9.999998942920285128e-01
9.057523994911029774e-01,9.999998942920285128e-01
9.824829817076707883e-01,9.999998942920285128e-01
1.059213563924238599e+00,9.999998942920285128e-01
1.135944146140806410e+00,9.999998942920285128e-01
1.212674728357374221e+00,9.999998942920285128e-01
1.289405310573942032e+00,9.999998942920285128e-01
1.366135892790509843e+00,9.999998942920285128e-01
1.442866475007077653e+00,9.999999471460142564e-01
1.519597057223645464e+00,9.999999471460142564e-01
1.596327639440213275e+00,9.999999471460142564e-01
1.673058221656781530e+00,1.000000000000000000e+00


==> csv/ddos/cdf/TFTP_full_flow.csv <==
1.200000989999999934e+00,4.582471022691474993e-01
2.400000980000000173e+00,4.674184302351517273e-01
3.600000969999999967e+00,8.987838255997779857e-01
4.800000960000000205e+00,9.023717087389708791e-01
6.000000950000000444e+00,9.263493568872720463e-01
7.200000939999999794e+00,9.696241091453327021e-01
8.400000929999999144e+00,9.698860047964735775e-01
9.600000919999999383e+00,9.886001715953031121e-01
1.080000090999999962e+01,9.886886852401897130e-01
1.200000089999999986e+01,9.906806529863104727e-01
1.320000089000000010e+01,9.944330873040774232e-01
1.440000087999999856e+01,9.944685132988405618e-01
1.560000086999999880e+01,9.965576714914637924e-01
1.680000086000000081e+01,9.965689153941494904e-01
1.800000085000000283e+01,9.975445678267370608e-01
1.920000084000000129e+01,9.999809521100612164e-01
2.040000082999999975e+01,9.999878319409283289e-01
2.160000082000000177e+01,9.999888074393349369e-01
2.280000081000000023e+01,9.999891668334845996e-01
2.400000080000000224e+01,9.999903990419981570e-01
2.520000079000000071e+01,9.999906044100836944e-01
2.640000078000000272e+01,9.999907584361479307e-01
2.760000077000000118e+01,9.999910664882764033e-01
2.880000075999999964e+01,9.999913231983834638e-01
3.000000075000000166e+01,9.999915285664690012e-01
3.120000074000000012e+01,9.999916825925332375e-01
3.240000072999999503e+01,9.999922986967899607e-01
3.360000071999999705e+01,9.999928634590253829e-01
3.480000070999999906e+01,9.999931201691323324e-01
3.600000070000000107e+01,9.999932741951965687e-01
3.720000068999999598e+01,9.999934282212608050e-01
3.840000067999999800e+01,9.999934795632822171e-01
3.960000067000000001e+01,9.999935309053036292e-01
4.080000065999999492e+01,9.999936849313678655e-01
4.200000064999999694e+01,9.999937362733892776e-01
4.320000063999999895e+01,9.999939416414749260e-01
4.440000063000000097e+01,9.999940443255176392e-01
4.560000061999999588e+01,9.999940443255176392e-01
4.680000060999999789e+01,9.999941470095604634e-01
4.800000059999999991e+01,9.999942496936032876e-01
4.920000058999999482e+01,9.999943010356246997e-01
5.040000057999999683e+01,9.999943523776461118e-01
5.160000056999999885e+01,9.999944550616889360e-01
5.280000056000000086e+01,9.999944550616889360e-01
5.400000054999999577e+01,9.999944550616889360e-01
5.520000053999999778e+01,9.999944550616889360e-01
5.640000052999999980e+01,9.999945064037103482e-01
5.760000051999999471e+01,9.999945064037103482e-01
5.880000050999999672e+01,9.999946090877531724e-01
6.000000049999999874e+01,9.999946090877531724e-01
6.120000049000000075e+01,9.999946604297745845e-01
6.240000047999999566e+01,9.999946604297745845e-01
6.360000046999999768e+01,9.999947631138174087e-01
6.480000045999999259e+01,9.999947631138174087e-01
6.600000045000000171e+01,9.999947631138174087e-01
6.720000043999999662e+01,9.999948144558388208e-01
6.840000042999999152e+01,9.999948144558388208e-01
6.960000042000000064e+01,9.999948144558388208e-01
7.080000040999999555e+01,9.999948144558388208e-01
7.200000040000000467e+01,9.999948144558388208e-01
7.320000038999999958e+01,9.999948144558388208e-01
7.440000037999999449e+01,9.999948144558388208e-01
7.560000037000000361e+01,9.999948144558388208e-01
7.680000035999999852e+01,9.999948144558388208e-01
7.800000034999999343e+01,9.999948144558388208e-01
7.920000034000000255e+01,9.999948144558388208e-01
8.040000032999999746e+01,9.999948144558388208e-01
8.160000031999999237e+01,9.999948657978602329e-01
8.280000031000000149e+01,9.999948657978602329e-01
8.400000029999999640e+01,9.999948657978602329e-01
8.520000029000000552e+01,9.999948657978602329e-01
8.640000028000000043e+01,9.999948657978602329e-01
8.760000026999999534e+01,9.999949171398816450e-01
8.880000026000000446e+01,9.999949171398816450e-01
9.000000024999999937e+01,9.999949171398816450e-01
9.120000023999999428e+01,9.999949171398816450e-01
9.240000023000000340e+01,9.999949171398816450e-01
9.360000021999999831e+01,9.999949684819029461e-01
9.480000020999999322e+01,9.999950198239243582e-01
9.600000020000000234e+01,9.999950198239243582e-01
9.720000018999999725e+01,9.999950711659457703e-01
9.840000017999999216e+01,9.999950711659457703e-01
9.960000017000000128e+01,9.999951225079671824e-01
1.008000001599999962e+02,9.999951225079671824e-01
1.020000001500000053e+02,9.999951225079671824e-01
1.032000001400000002e+02,9.999951225079671824e-01
1.044000001299999951e+02,9.999951225079671824e-01
1.056000001200000042e+02,9.999951225079671824e-01
1.068000001099999992e+02,9.999951738499885945e-01
1.080000000999999941e+02,9.999951738499885945e-01
1.092000000900000032e+02,9.999952765340314187e-01
1.104000000799999981e+02,9.999953278760528308e-01
1.116000000699999930e+02,9.999953792180742429e-01
1.128000000600000021e+02,9.999953792180742429e-01
1.140000000499999970e+02,9.999953792180742429e-01
1.152000000399999919e+02,9.999954305600956550e-01
1.164000000300000011e+02,9.999955845861598913e-01
1.176000000199999960e+02,9.999956872702027155e-01
1.188000000100000051e+02,9.999957899542455397e-01
1.200000000000000000e+02,1.000000000000000000e+00


==> csv/ddos/cdf/TFTP_full_flow_log.csv <==
-5.919208187539523713e+00,3.617445875112689779e-01
-5.838416375079047427e+00,3.617445875112689779e-01
-5.757624562618571140e+00,3.617445875112689779e-01
-5.676832750158094854e+00,4.145208996169525983e-01
-5.596040937697618567e+00,4.145208996169525983e-01
-5.515249125237142280e+00,4.175688700591455027e-01
-5.434457312776665994e+00,4.175688700591455027e-01
-5.353665500316189707e+00,4.182018658409363820e-01
-5.272873687855713420e+00,4.185643405119918725e-01
-5.192081875395237134e+00,4.187866514646363392e-01
-5.111290062934761735e+00,4.189036599313977760e-01
-5.030498250474284561e+00,4.189734337384748430e-01
-4.949706438013809162e+00,4.193548022734040481e-01
-4.868914625553332876e+00,4.195651505350633248e-01
-4.788122813092856589e+00,4.201325825555315419e-01
-4.707331000632380302e+00,4.202408115366342289e-01
-4.626539188171904016e+00,4.203171057804286903e-01
-4.545747375711427729e+00,4.204005365651971582e-01
-4.464955563250951442e+00,4.205825440310458352e-01
-4.384163750790475156e+00,4.229050517109136931e-01
-4.303371938329998869e+00,4.515586231158311148e-01
-4.222580125869522583e+00,4.550444896585101873e-01
-4.141788313409046296e+00,4.552413349685423549e-01
-4.060996500948570009e+00,4.554093260625499129e-01
-3.980204688488093723e+00,4.557216395787015983e-01
-3.899412876027617436e+00,4.559626903691555988e-01
-3.818621063567141594e+00,4.560163427815144277e-01
-3.737829251106665307e+00,4.560509473039353057e-01
-3.657037438646189020e+00,4.560769777087830268e-01
-3.576245626185712734e+00,4.560822145949654516e-01
-3.495453813725236447e+00,4.560830874093291243e-01
-3.414662001264760161e+00,4.560834981455003101e-01
-3.333870188804283874e+00,4.560836521715644909e-01
-3.253078376343807587e+00,4.560843196178426262e-01
-3.172286563883331301e+00,4.560853978002920028e-01
-3.091494751422855014e+00,4.560911994487097387e-01
-3.010702938962378727e+00,4.561120956514179148e-01
-2.929911126501902885e+00,4.561168704594077417e-01
-2.849119314041426598e+00,4.561177946157928820e-01
-2.768327501580950312e+00,4.561183080360068365e-01
-2.687535689120474025e+00,4.561190781663277960e-01
-2.606743876659997738e+00,4.561192835344133334e-01
-2.525952064199521452e+00,4.561195915865417505e-01
-2.445160251739045165e+00,4.561199509806914687e-01
-2.364368439278568879e+00,4.561210291631407898e-01
-2.283576626818092592e+00,4.561224153977185281e-01
-2.202784814357616305e+00,4.561230315019753068e-01
-2.121993001897140019e+00,4.561234935801678492e-01
-2.041201189436664176e+00,4.561239043163390350e-01
-1.960409376976187446e+00,4.561242637104888087e-01
-1.879617564515711159e+00,4.561249824987884116e-01
-1.798825752055234872e+00,4.561255472610237782e-01
-1.718033939594758586e+00,4.561266767854944559e-01
-1.637242127134283187e+00,4.561273442317725912e-01
-1.556450314673806901e+00,4.561284224142219124e-01
-1.475658502213330614e+00,4.561294492546498214e-01
-1.394866689752854327e+00,4.561323244078480110e-01
-1.314074877292378041e+00,4.561344807727466533e-01
-1.233283064831901754e+00,4.561571226041822857e-01
-1.152491252371425468e+00,4.561636943829209812e-01
-1.071699439910949181e+00,4.561667749042047082e-01
-9.909076274504728943e-01,4.563417485131221474e-01
-9.101158149899966077e-01,4.563664953674350100e-01
-8.293240025295203210e-01,4.564091092451936227e-01
-7.485321900690440344e-01,4.564162971281890413e-01
-6.677403776085677478e-01,4.564275923728961515e-01
-5.869485651480914612e-01,4.567555652055735882e-01
-5.061567526876151746e-01,4.567866271285181412e-01
-4.253649402271388880e-01,4.567991032397173967e-01
-3.445731277666626013e-01,4.568810451058653577e-01
-2.637813153061863147e-01,4.572903950424553332e-01
-1.829895028457100281e-01,4.573036412839754927e-01
-1.021976903852337415e-01,4.574314829172513863e-01
-2.140587792475745488e-02,4.580509244053937445e-01
5.938593453571794356e-02,4.582396063340239412e-01
1.401777469961942302e-01,4.591846075798381444e-01
2.209695594566705168e-01,4.594074319526966765e-01
3.017613719171468034e-01,4.648564633674933111e-01
3.825531843776230900e-01,4.674639192661088072e-01
4.633449968380993766e-01,4.694155321834122541e-01
5.441368092985756633e-01,8.982985921555655118e-01
6.249286217590519499e-01,9.021535051480388256e-01
7.057204342195282365e-01,9.031948240259918270e-01
7.865122466800045231e-01,9.657262742229731911e-01
8.673040591404808097e-01,9.696351990219550521e-01
9.480958716009570963e-01,9.699767774903024220e-01
1.028887684061433383e+00,9.886873503476343306e-01
1.109679496521909670e+00,9.944146555183970282e-01
1.190471308982385956e+00,9.965521265531539497e-01
1.271263121442862243e+00,9.999595424871400295e-01
1.352054933903338529e+00,9.999890641494427745e-01
1.432846746363814816e+00,9.999910151462557684e-01
1.513638558824291103e+00,9.999923500388120390e-01
1.594430371284767389e+00,9.999935309053041843e-01
1.675222183745243676e+00,9.999941983515823196e-01
1.756013996205719963e+00,9.999945064037106812e-01
1.836805808666195361e+00,9.999948144558390428e-01
1.917597621126671648e+00,9.999948657978604549e-01
1.998389433587147934e+00,9.999951225079674044e-01
2.079181246047624665e+00,1.000000000000000000e+00


==> csv/ddos/cdf/UDP-lag_2packet_flow.csv <==
7.969739999999999464e-03,9.997552167444464510e-01
1.593848000000000140e-02,9.997552167444464510e-01
2.390721999999999986e-02,9.997552167444464510e-01
3.187596000000000179e-02,9.997615747510840700e-01
3.984470000000000373e-02,9.997615747510840700e-01
4.781343999999999872e-02,9.997615747510840700e-01
5.578218000000000065e-02,9.997742907643596411e-01
6.375092000000000259e-02,9.997774697676785616e-01
7.171966000000000452e-02,9.997774697676785616e-01
7.968840000000000645e-02,9.997774697676785616e-01
8.765714000000000838e-02,9.997806487709973711e-01
9.562587999999999644e-02,9.998060807975484021e-01
1.035946199999999984e-01,9.998187968108239732e-01
1.115633600000000003e-01,9.998283338207806237e-01
1.195321000000000022e-01,9.998378708307373852e-01
1.275008400000000042e-01,9.998474078406940357e-01
1.354695800000000061e-01,9.998474078406940357e-01
1.434383200000000080e-01,9.998474078406940357e-01
1.514070600000000100e-01,9.998569448506506863e-01
1.593758000000000119e-01,9.998601238539696068e-01
1.673445400000000138e-01,9.998633028572884163e-01
1.753132800000000158e-01,9.998664818606073368e-01
1.832820200000000177e-01,9.998696608639261463e-01
1.912507599999999919e-01,9.998696608639261463e-01
1.992194999999999938e-01,9.998728398672450668e-01
2.071882399999999957e-01,9.998760188705638763e-01
2.151569799999999977e-01,9.998855558805205268e-01
2.231257199999999996e-01,9.998887348838394473e-01
2.310944600000000015e-01,9.998950928904771773e-01
2.390632000000000035e-01,9.998950928904771773e-01
2.470319400000000054e-01,9.999141669103904784e-01
2.550006799999999796e-01,9.999268829236659384e-01
2.629694199999999538e-01,9.999268829236659384e-01
2.709381599999999835e-01,9.999459569435792394e-01
2.789068999999999576e-01,9.999523149502169694e-01
2.868756399999999873e-01,9.999554939535358900e-01
2.948443799999999615e-01,9.999554939535358900e-01
3.028131199999999912e-01,9.999554939535358900e-01
3.107818599999999654e-01,9.999586729568546994e-01
3.187505999999999950e-01,9.999682099668113500e-01
3.267193399999999692e-01,9.999713889701302705e-01
3.346880799999999989e-01,9.999745679734490800e-01
3.426568199999999731e-01,9.999777469767680005e-01
3.506255600000000028e-01,9.999777469767680005e-01
3.585942999999999770e-01,9.999809259800868100e-01
3.665630400000000066e-01,9.999841049834057305e-01
3.745317799999999808e-01,9.999872839867245400e-01
3.825005199999999550e-01,9.999936419933622700e-01
3.904692599999999847e-01,9.999968209966811905e-01
3.984379999999999589e-01,9.999968209966811905e-01
4.064067399999999886e-01,9.999968209966811905e-01
4.143754799999999627e-01,9.999968209966811905e-01
4.223442199999999924e-01,9.999968209966811905e-01
4.303129599999999666e-01,9.999968209966811905e-01
4.382816999999999963e-01,9.999968209966811905e-01
4.462504399999999705e-01,9.999968209966811905e-01
4.542191800000000002e-01,9.999968209966811905e-01
4.621879199999999743e-01,9.999968209966811905e-01
4.701566600000000040e-01,9.999968209966811905e-01
4.781253999999999782e-01,9.999968209966811905e-01
4.860941400000000079e-01,9.999968209966811905e-01
4.940628799999999821e-01,9.999968209966811905e-01
5.020316200000000117e-01,9.999968209966811905e-01
5.100003600000000414e-01,9.999968209966811905e-01
5.179691000000000711e-01,9.999968209966811905e-01
5.259378399999999898e-01,9.999968209966811905e-01
5.339065800000000195e-01,9.999968209966811905e-01
5.418753200000000492e-01,9.999968209966811905e-01
5.498440600000000789e-01,9.999968209966811905e-01
5.578127999999999975e-01,9.999968209966811905e-01
5.657815400000000272e-01,9.999968209966811905e-01
5.737502800000000569e-01,9.999968209966811905e-01
5.817190200000000866e-01,9.999968209966811905e-01
5.896877600000000053e-01,9.999968209966811905e-01
5.976565000000000349e-01,9.999968209966811905e-01
6.056252400000000646e-01,9.999968209966811905e-01
6.135939800000000943e-01,9.999968209966811905e-01
6.215627200000000130e-01,9.999968209966811905e-01
6.295314600000000427e-01,9.999968209966811905e-01
6.375002000000000724e-01,9.999968209966811905e-01
6.454689399999999910e-01,9.999968209966811905e-01
6.534376800000000207e-01,9.999968209966811905e-01
6.614064200000000504e-01,9.999968209966811905e-01
6.693751600000000801e-01,9.999968209966811905e-01
6.773438999999999988e-01,9.999968209966811905e-01
6.853126400000000285e-01,9.999968209966811905e-01
6.932813800000000581e-01,9.999968209966811905e-01
7.012501200000000878e-01,9.999968209966811905e-01
7.092188600000000065e-01,9.999968209966811905e-01
7.171876000000000362e-01,9.999968209966811905e-01
7.251563400000000659e-01,9.999968209966811905e-01
7.331250800000000956e-01,9.999968209966811905e-01
7.410938200000000142e-01,9.999968209966811905e-01
7.490625600000000439e-01,9.999968209966811905e-01
7.570313000000000736e-01,9.999968209966811905e-01
7.650000399999999923e-01,9.999968209966811905e-01
7.729687800000000220e-01,9.999968209966811905e-01
7.809375200000000516e-01,9.999968209966811905e-01
7.889062600000000813e-01,9.999968209966811905e-01
7.968750000000000000e-01,1.000000000000000000e+00


==> csv/ddos/cdf/UDP-lag_2packet_flow_log.csv <==
-5.940986097978859348e+00,7.782104754517354950e-01
-5.881972195957718696e+00,7.782104754517354950e-01
-5.822958293936578933e+00,7.782104754517354950e-01
-5.763944391915438281e+00,7.782104754517354950e-01
-5.704930489894297629e+00,7.782104754517354950e-01
-5.645916587873156978e+00,8.356932134637138354e-01
-5.586902685852016326e+00,8.356932134637138354e-01
-5.527888783830875674e+00,8.356932134637138354e-01
-5.468874881809735911e+00,8.598504596838791869e-01
-5.409860979788595259e+00,8.598504596838791869e-01
-5.350847077767454607e+00,8.617928307117145303e-01
-5.291833175746313955e+00,8.623110082526919129e-01
-5.232819273725173304e+00,8.623110082526919129e-01
-5.173805371704032652e+00,8.624826744319114002e-01
-5.114791469682892888e+00,8.626956676542762992e-01
-5.055777567661752236e+00,8.627878587505238839e-01
-4.996763665640611585e+00,8.628736918401335165e-01
-4.937749763619470933e+00,8.629468089164678002e-01
-4.878735861598331169e+00,8.630167469894831633e-01
-4.819721959577190518e+00,8.630771480525417649e-01
-4.760708057556049866e+00,8.634872394806772933e-01
-4.701694155534909214e+00,8.636398316399834796e-01
-4.642680253513768562e+00,8.638083188158840464e-01
-4.583666351492627911e+00,8.640880711079454990e-01
-4.524652449471487259e+00,8.642025152274250832e-01
-4.465638547450347495e+00,8.645490265891829784e-01
-4.406624645429206844e+00,8.652039012728721668e-01
-4.347610743408066192e+00,8.670826922343298770e-01
-4.288596841386925540e+00,9.932446179473801706e-01
-4.229582939365785776e+00,9.968305336910763259e-01
-4.170569037344645125e+00,9.970308109001657648e-01
-4.111555135323504473e+00,9.985344794699957394e-01
-4.052541233302363821e+00,9.991734591370904361e-01
-3.993527331281223169e+00,9.994786434557029198e-01
-3.934513429260082962e+00,9.995326865121239024e-01
-3.875499527238942310e+00,9.995930875751826150e-01
-3.816485625217801658e+00,9.996534886382414387e-01
-3.757471723196661451e+00,9.996948156813869613e-01
-3.698457821175520799e+00,9.997170687046191828e-01
-3.639443919154380147e+00,9.997234267112570238e-01
-3.580430017133239939e+00,9.997297847178947539e-01
-3.521416115112099288e+00,9.997297847178947539e-01
-3.462402213090958636e+00,9.997297847178947539e-01
-3.403388311069818428e+00,9.997297847178947539e-01
-3.344374409048677776e+00,9.997297847178947539e-01
-3.285360507027537569e+00,9.997297847178947539e-01
-3.226346605006396917e+00,9.997329637212136744e-01
-3.167332702985256265e+00,9.997361427245325949e-01
-3.108318800964116058e+00,9.997393217278515154e-01
-3.049304898942975406e+00,9.997393217278515154e-01
-2.990290996921834754e+00,9.997393217278515154e-01
-2.931277094900694546e+00,9.997425007311704359e-01
-2.872263192879553895e+00,9.997456797344893564e-01
-2.813249290858413243e+00,9.997456797344893564e-01
-2.754235388837273035e+00,9.997520377411271975e-01
-2.695221486816132384e+00,9.997520377411271975e-01
-2.636207584794991732e+00,9.997520377411271975e-01
-2.577193682773851524e+00,9.997520377411271975e-01
-2.518179780752710872e+00,9.997520377411271975e-01
-2.459165878731570665e+00,9.997552167444461180e-01
-2.400151976710430013e+00,9.997552167444461180e-01
-2.341138074689289361e+00,9.997552167444461180e-01
-2.282124172668149154e+00,9.997552167444461180e-01
-2.223110270647008502e+00,9.997552167444461180e-01
-2.164096368625867850e+00,9.997552167444461180e-01
-2.105082466604727642e+00,9.997552167444461180e-01
-2.046068564583586991e+00,9.997552167444461180e-01
-1.987054662562446339e+00,9.997552167444461180e-01
-1.928040760541305687e+00,9.997552167444461180e-01
-1.869026858520165923e+00,9.997552167444461180e-01
-1.810012956499025272e+00,9.997552167444461180e-01
-1.750999054477884620e+00,9.997552167444461180e-01
-1.691985152456743968e+00,9.997552167444461180e-01
-1.632971250435603316e+00,9.997552167444461180e-01
-1.573957348414462665e+00,9.997583957477650385e-01
-1.514943446393322901e+00,9.997583957477650385e-01
-1.455929544372182249e+00,9.997615747510839590e-01
-1.396915642351041598e+00,9.997615747510839590e-01
-1.337901740329900946e+00,9.997615747510839590e-01
-1.278887838308760294e+00,9.997711117610404985e-01
-1.219873936287620531e+00,9.997774697676783395e-01
-1.160860034266479879e+00,9.997774697676783395e-01
-1.101846132245339227e+00,9.997774697676783395e-01
-1.042832230224198575e+00,9.997806487709972600e-01
-9.838183282030579235e-01,9.998187968108238621e-01
-9.248044261819172718e-01,9.998346918274182427e-01
-8.657905241607775082e-01,9.998474078406937027e-01
-8.067766221396368564e-01,9.998569448506502422e-01
-7.477627201184962047e-01,9.998664818606067817e-01
-6.887488180973555529e-01,9.998728398672446227e-01
-6.297349160762149012e-01,9.998950928904768443e-01
-5.707210140550751376e-01,9.999395989369411764e-01
-5.117071120339344859e-01,9.999554939535355569e-01
-4.526932100127938341e-01,9.999777469767677784e-01
-3.936793079916531823e-01,9.999968209966810795e-01
-3.346654059705125306e-01,9.999968209966810795e-01
-2.756515039493718788e-01,9.999968209966810795e-01
-2.166376019282321153e-01,9.999968209966810795e-01
-1.576236999070914635e-01,9.999968209966810795e-01
-9.860979788595081175e-02,1.000000000000000000e+00


==> csv/ddos/cdf/UDP-lag_full_flow.csv <==
1.200000909999999976e+00,8.062511207218817644e-01
2.400000820000000257e+00,8.080716289445611933e-01
3.600000730000000537e+00,8.098374307431869257e-01
4.800000640000000374e+00,8.111473456746975952e-01
6.000000550000000210e+00,8.122080424521852526e-01
7.200000460000000935e+00,8.132869747043575126e-01
8.400000369999998995e+00,8.139981582170570107e-01
9.600000279999999719e+00,8.144662020672950309e-01
1.080000019000000044e+01,8.146941455008525068e-01
1.200000009999999939e+01,8.179613347151770686e-01
1.320000001000000012e+01,8.218485300687781159e-01
1.439999992000000084e+01,8.257144507019138491e-01
1.559999982999999979e+01,8.290758565354422460e-01
1.679999974000000051e+01,8.326652058025281189e-01
1.799999965000000302e+01,8.361755346793140475e-01
1.919999956000000196e+01,8.396615495898538395e-01
2.039999947000000091e+01,8.432022709244474390e-01
2.159999938000000341e+01,8.466548541313988485e-01
2.279999929000000236e+01,8.502229286780192963e-01
2.399999920000000131e+01,8.551100358934927703e-01
2.519999911000000381e+01,8.612128414212729677e-01
2.639999902000000276e+01,8.680511444279987998e-01
2.759999893000000171e+01,8.758072996605162919e-01
2.879999884000000421e+01,8.836880639700451789e-01
2.999999875000000316e+01,8.923863853946004676e-01
3.119999866000000210e+01,9.010512751155673739e-01
3.239999857000000105e+01,9.100778350844455078e-01
3.359999847999999645e+01,9.193870449109350362e-01
3.479999838999999895e+01,9.285898811350976612e-01
3.599999830000000145e+01,9.379355619109562836e-01
3.719999820999999685e+01,9.471505551182419769e-01
3.839999811999999935e+01,9.562409392485161641e-01
3.959999803000000185e+01,9.647660236635676734e-01
4.079999793999999724e+01,9.727440438380812182e-01
4.199999784999999974e+01,9.804333356634217234e-01
4.319999776000000224e+01,9.869555571089478896e-01
4.439999766999999764e+01,9.921982560807709461e-01
4.559999758000000014e+01,9.962708454269988412e-01
4.679999749000000264e+01,9.989818526634430818e-01
4.799999739999999804e+01,9.999544113132884382e-01
4.919999731000000054e+01,9.999604898048500834e-01
5.039999722000000304e+01,9.999604898048500834e-01
5.159999712999999844e+01,9.999604898048500834e-01
5.279999704000000094e+01,9.999604898048500834e-01
5.399999695000000344e+01,9.999604898048500834e-01
5.519999685999999883e+01,9.999604898048500834e-01
5.639999677000000133e+01,9.999604898048500834e-01
5.759999668000000383e+01,9.999604898048500834e-01
5.879999658999999923e+01,9.999604898048500834e-01
5.999999650000000173e+01,9.999604898048500834e-01
6.119999640999999713e+01,9.999604898048500834e-01
6.239999631999999963e+01,9.999604898048500834e-01
6.359999623000000213e+01,9.999604898048500834e-01
6.479999614000000463e+01,9.999604898048500834e-01
6.599999605000000713e+01,9.999604898048500834e-01
6.719999595999999542e+01,9.999604898048500834e-01
6.839999586999999792e+01,9.999604898048500834e-01
6.959999578000000042e+01,9.999604898048500834e-01
7.079999569000000292e+01,9.999604898048500834e-01
7.199999560000000542e+01,9.999604898048500834e-01
7.319999551000000793e+01,9.999604898048500834e-01
7.439999541999999622e+01,9.999604898048500834e-01
7.559999532999999872e+01,9.999604898048500834e-01
7.679999524000000122e+01,9.999604898048500834e-01
7.799999515000000372e+01,9.999604898048500834e-01
7.919999506000000622e+01,9.999604898048500834e-01
8.039999496999999451e+01,9.999604898048500834e-01
8.159999487999999701e+01,9.999604898048500834e-01
8.279999478999999951e+01,9.999604898048500834e-01
8.399999470000000201e+01,9.999604898048500834e-01
8.519999461000000451e+01,9.999604898048500834e-01
8.639999452000000701e+01,9.999604898048500834e-01
8.759999442999999530e+01,9.999604898048500834e-01
8.879999433999999781e+01,9.999604898048500834e-01
8.999999425000000031e+01,9.999604898048500834e-01
9.119999416000000281e+01,9.999604898048500834e-01
9.239999407000000531e+01,9.999604898048500834e-01
9.359999398000000781e+01,9.999604898048500834e-01
9.479999388999999610e+01,9.999604898048500834e-01
9.599999379999999860e+01,9.999604898048500834e-01
9.719999371000000110e+01,9.999604898048500834e-01
9.839999362000000360e+01,9.999604898048500834e-01
9.959999353000000610e+01,9.999604898048500834e-01
1.007999934400000086e+02,9.999604898048500834e-01
1.019999933499999969e+02,9.999604898048500834e-01
1.031999932599999994e+02,9.999635290506307950e-01
1.043999931700000019e+02,9.999635290506307950e-01
1.055999930800000044e+02,9.999635290506307950e-01
1.067999929900000069e+02,9.999635290506307950e-01
1.079999929000000094e+02,9.999635290506307950e-01
1.091999928099999977e+02,9.999635290506307950e-01
1.103999927200000002e+02,9.999635290506307950e-01
1.115999926300000027e+02,9.999635290506307950e-01
1.127999925400000052e+02,9.999635290506307950e-01
1.139999924500000077e+02,9.999635290506307950e-01
1.151999923600000102e+02,9.999635290506307950e-01
1.163999922699999985e+02,9.999635290506307950e-01
1.175999921800000010e+02,9.999635290506307950e-01
1.187999920900000035e+02,9.999635290506307950e-01
1.199999920000000060e+02,1.000000000000000000e+00


==> csv/ddos/cdf/UDP-lag_full_flow_log.csv <==
-5.919208187829053003e+00,5.080433639587983441e-01
-5.838416375658106894e+00,5.080433639587983441e-01
-5.757624563487159897e+00,5.080433639587983441e-01
-5.676832751316213788e+00,5.425236073416007665e-01
-5.596040939145266790e+00,5.425236073416007665e-01
-5.515249126974320681e+00,5.602576064723766569e-01
-5.434457314803373684e+00,5.602576064723766569e-01
-5.353665502632427575e+00,5.618805637193061697e-01
-5.272873690461480578e+00,5.623607645526673693e-01
-5.192081878290533581e+00,5.625066483501441894e-01
-5.111290066119587472e+00,5.626434144102787638e-01
-5.030498253948641363e+00,5.627467487668248447e-01
-4.949706441777694366e+00,5.628500831233709256e-01
-4.868914629606747368e+00,5.628865540727401306e-01
-4.788122817435801259e+00,5.630749873111476900e-01
-4.707331005264854262e+00,5.632846952700206744e-01
-4.626539193093908153e+00,5.634852854915513021e-01
-4.545747380922961156e+00,5.637466606286972715e-01
-4.464955568752014159e+00,5.640627421898970484e-01
-4.384163756581068050e+00,5.648985347796079415e-01
-4.303371944410121941e+00,6.401988882438928163e-01
-4.222580132239174944e+00,6.690534876864950853e-01
-4.141788320068227947e+00,6.745849150074910705e-01
-4.060996507897281838e+00,6.815204738792015604e-01
-3.980204695726335284e+00,7.109312552996842616e-01
-3.899412883555388731e+00,7.346920788137211167e-01
-3.818621071384441734e+00,7.382905458181492353e-01
-3.737829259213495181e+00,7.389409444152332807e-01
-3.657037447042548628e+00,7.390138863139716907e-01
-3.576245634871602075e+00,7.390868282127101008e-01
-3.495453822700655522e+00,7.391141814247370601e-01
-3.414662010529708969e+00,7.391293776536408400e-01
-3.333870198358762416e+00,7.391354561452023741e-01
-3.253078386187815862e+00,7.391354561452023741e-01
-3.172286574016869309e+00,7.391384953909830857e-01
-3.091494761845922756e+00,7.391658486030100450e-01
-3.010702949674976203e+00,7.393056539089253310e-01
-2.929911137504029206e+00,7.393238893836099335e-01
-2.849119325333082653e+00,7.393299678751714676e-01
-2.768327513162136100e+00,7.393299678751714676e-01
-2.687535700991189547e+00,7.393299678751714676e-01
-2.606743888820242994e+00,7.393299678751714676e-01
-2.525952076649296441e+00,7.393299678751714676e-01
-2.445160264478349887e+00,7.393421248582945360e-01
-2.364368452307403334e+00,7.393542818414177153e-01
-2.283576640136456781e+00,7.393603603329791385e-01
-2.202784827965510228e+00,7.393603603329791385e-01
-2.121993015794563675e+00,7.393633995787598501e-01
-2.041201203623616678e+00,7.393725173161022068e-01
-1.960409391452670569e+00,7.393816350534446746e-01
-1.879617579281723572e+00,7.393877135450060978e-01
-1.798825767110777463e+00,7.393937920365676320e-01
-1.718033954939830465e+00,7.393968312823483435e-01
-1.637242142768883468e+00,7.394059490196907003e-01
-1.556450330597937359e+00,7.394120275112522345e-01
-1.475658518426990362e+00,7.394393807232791938e-01
-1.394866706256044253e+00,7.394515377064022621e-01
-1.314074894085097256e+00,7.394636946895253304e-01
-1.233283081914151147e+00,7.395214403593599606e-01
-1.152491269743204150e+00,7.395518328171676314e-01
-1.071699457572258041e+00,7.395913430123175480e-01
-9.909076454013110435e-01,7.398162472000943124e-01
-9.101158332303649345e-01,7.826696127089100008e-01
-8.293240210594179374e-01,7.828246142437291777e-01
-7.485322088884709402e-01,7.829309878460559702e-01
-6.677403967175248312e-01,7.892374228411476178e-01
-5.869485845465778340e-01,8.023061796984458649e-01
-5.061567723756317250e-01,8.025098091657573152e-01
-4.253649602046847278e-01,8.027681450571224619e-01
-3.445731480337386188e-01,8.029201073461609273e-01
-2.637813358627916216e-01,8.031176583219107323e-01
-1.829895236918455126e-01,8.033668764759335224e-01
-1.021977115208985154e-01,8.037163897407217927e-01
-2.140589934995240640e-02,8.040598245139485289e-01
5.938591282099459079e-02,8.061690610858008865e-01
1.401777249919415880e-01,8.065793592662044986e-01
2.209695371628876970e-01,8.070078929212927132e-01
3.017613493338346942e-01,8.075184862124614726e-01
3.825531615047808032e-01,8.080989821565879305e-01
4.633449736757278004e-01,8.088192834066296744e-01
5.441367858466739094e-01,8.097189001577368428e-01
6.249285980176209065e-01,8.106154776630629666e-01
7.057204101885670156e-01,8.114056815660624089e-01
7.865122223595140127e-01,8.123387300207578487e-01
8.673040345304601217e-01,8.133903090609031494e-01
9.480958467014071189e-01,8.142078661759295510e-01
1.028887658872354116e+00,8.146637530430445029e-01
1.109679471043300225e+00,8.206784204431825103e-01
1.190471283214247222e+00,8.288327168729804351e-01
1.271263095385193331e+00,8.380993772585392243e-01
1.352054907556140328e+00,8.492047813414620450e-01
1.432846719727086438e+00,8.725309927088492623e-01
1.513638531898033435e+00,9.118375583915092619e-01
1.594430344068979544e+00,9.628057101349730695e-01
1.675222156239926541e+00,9.996292120147464155e-01
1.756013968410872650e+00,9.999604898048500834e-01
1.836805780581819647e+00,9.999604898048500834e-01
1.917597592752766644e+00,9.999604898048500834e-01
1.998389404923712753e+00,9.999604898048500834e-01
2.079181217094658418e+00,1.000000000000000000e+00


==> csv/ddos/cdf/WebDDoS_2packet_flow.csv <==
3.049999999999999936e-05,3.663366336633663845e-01
5.999999999999999474e-05,3.762376237623763497e-01
8.949999999999999351e-05,4.059405940594060791e-01
1.189999999999999923e-04,6.534653465346536017e-01
1.485000000000000046e-04,7.698019801980199306e-01
1.779999999999999898e-04,8.787128712871289382e-01
2.074999999999999750e-04,9.702970297029704927e-01
2.369999999999999874e-04,9.851485148514852463e-01
2.665000000000000268e-04,9.900990099009902012e-01
2.960000000000000391e-04,9.900990099009902012e-01
3.254999999999999972e-04,9.950495049504952672e-01
3.550000000000000096e-04,9.950495049504952672e-01
3.845000000000000219e-04,9.950495049504952672e-01
4.139999999999999800e-04,9.950495049504952672e-01
4.434999999999999923e-04,9.950495049504952672e-01
4.730000000000000046e-04,9.950495049504952672e-01
5.025000000000000170e-04,9.950495049504952672e-01
5.320000000000000293e-04,9.950495049504952672e-01
5.615000000000000416e-04,9.950495049504952672e-01
5.910000000000000539e-04,9.950495049504952672e-01
6.204999999999999578e-04,9.975247524752476336e-01
6.499999999999999702e-04,9.975247524752476336e-01
6.794999999999999825e-04,9.975247524752476336e-01
7.089999999999999948e-04,9.975247524752476336e-01
7.385000000000000071e-04,9.975247524752476336e-01
7.680000000000000195e-04,9.975247524752476336e-01
7.975000000000000318e-04,9.975247524752476336e-01
8.269999999999999357e-04,9.975247524752476336e-01
8.564999999999999480e-04,9.975247524752476336e-01
8.859999999999999603e-04,9.975247524752476336e-01
9.154999999999999727e-04,9.975247524752476336e-01
9.449999999999999850e-04,9.975247524752476336e-01
9.744999999999999973e-04,9.975247524752476336e-01
1.003999999999999901e-03,9.975247524752476336e-01
1.033499999999999914e-03,9.975247524752476336e-01
1.062999999999999926e-03,9.975247524752476336e-01
1.092499999999999938e-03,9.975247524752476336e-01
1.121999999999999950e-03,9.975247524752476336e-01
1.151499999999999963e-03,9.975247524752476336e-01
1.180999999999999975e-03,9.975247524752476336e-01
1.210499999999999771e-03,9.975247524752476336e-01
1.239999999999999783e-03,9.975247524752476336e-01
1.269499999999999795e-03,9.975247524752476336e-01
1.298999999999999808e-03,9.975247524752476336e-01
1.328499999999999820e-03,9.975247524752476336e-01
1.357999999999999832e-03,9.975247524752476336e-01
1.387499999999999845e-03,9.975247524752476336e-01
1.416999999999999857e-03,9.975247524752476336e-01
1.446499999999999869e-03,9.975247524752476336e-01
1.475999999999999882e-03,9.975247524752476336e-01
1.505499999999999894e-03,9.975247524752476336e-01
1.534999999999999906e-03,9.975247524752476336e-01
1.564499999999999919e-03,9.975247524752476336e-01
1.593999999999999931e-03,9.975247524752476336e-01
1.623499999999999943e-03,9.975247524752476336e-01
1.652999999999999739e-03,9.975247524752476336e-01
1.682499999999999751e-03,9.975247524752476336e-01
1.711999999999999763e-03,9.975247524752476336e-01
1.741499999999999776e-03,9.975247524752476336e-01
1.770999999999999788e-03,9.975247524752476336e-01
1.800499999999999800e-03,9.975247524752476336e-01
1.829999999999999813e-03,9.975247524752476336e-01
1.859499999999999825e-03,9.975247524752476336e-01
1.888999999999999837e-03,9.975247524752476336e-01
1.918499999999999850e-03,9.975247524752476336e-01
1.947999999999999862e-03,9.975247524752476336e-01
1.977500000000000091e-03,9.975247524752476336e-01
2.007000000000000103e-03,9.975247524752476336e-01
2.036500000000000116e-03,9.975247524752476336e-01
2.066000000000000128e-03,9.975247524752476336e-01
2.095500000000000140e-03,9.975247524752476336e-01
2.125000000000000153e-03,9.975247524752476336e-01
2.154500000000000165e-03,9.975247524752476336e-01
2.184000000000000177e-03,9.975247524752476336e-01
2.213500000000000190e-03,9.975247524752476336e-01
2.243000000000000202e-03,9.975247524752476336e-01
2.272500000000000214e-03,9.975247524752476336e-01
2.302000000000000227e-03,9.975247524752476336e-01
2.331500000000000239e-03,9.975247524752476336e-01
2.361000000000000251e-03,9.975247524752476336e-01
2.390499999999999830e-03,9.975247524752476336e-01
2.419999999999999842e-03,9.975247524752476336e-01
2.449499999999999855e-03,9.975247524752476336e-01
2.478999999999999867e-03,9.975247524752476336e-01
2.508499999999999879e-03,9.975247524752476336e-01
2.537999999999999892e-03,9.975247524752476336e-01
2.567499999999999904e-03,9.975247524752476336e-01
2.596999999999999916e-03,9.975247524752476336e-01
2.626499999999999928e-03,9.975247524752476336e-01
2.655999999999999941e-03,9.975247524752476336e-01
2.685499999999999953e-03,9.975247524752476336e-01
2.714999999999999965e-03,9.975247524752476336e-01
2.744499999999999978e-03,9.975247524752476336e-01
2.773999999999999990e-03,9.975247524752476336e-01
2.803500000000000002e-03,9.975247524752476336e-01
2.833000000000000015e-03,9.975247524752476336e-01
2.862500000000000027e-03,9.975247524752476336e-01
2.892000000000000039e-03,9.975247524752476336e-01
2.921500000000000052e-03,9.975247524752476336e-01
2.951000000000000064e-03,1.000000000000000000e+00


==> csv/ddos/cdf/WebDDoS_2packet_flow_log.csv <==
-5.965300307905000210e+00,4.702970297029684249e-02
-5.930600615810000420e+00,4.702970297029684249e-02
-5.895900923715001518e+00,4.702970297029684249e-02
-5.861201231620001728e+00,4.702970297029684249e-02
-5.826501539525001938e+00,4.702970297029684249e-02
-5.791801847430002148e+00,4.702970297029684249e-02
-5.757102155335003246e+00,4.702970297029684249e-02
-5.722402463240003456e+00,4.702970297029684249e-02
-5.687702771145003666e+00,1.658415841584151840e-01
-5.653003079050003876e+00,1.658415841584151840e-01
-5.618303386955004086e+00,1.658415841584151840e-01
-5.583603694860005184e+00,1.658415841584151840e-01
-5.548904002765005394e+00,1.658415841584151840e-01
-5.514204310670005604e+00,3.514851485148500765e-01
-5.479504618575005814e+00,3.514851485148500765e-01
-5.444804926480006912e+00,3.514851485148500765e-01
-5.410105234385007122e+00,3.514851485148500765e-01
-5.375405542290007332e+00,3.589108910891075088e-01
-5.340705850195007542e+00,3.589108910891075088e-01
-5.306006158100007752e+00,3.589108910891075088e-01
-5.271306466005008851e+00,3.589108910891075088e-01
-5.236606773910009061e+00,3.589108910891075088e-01
-5.201907081815009271e+00,3.589108910891075088e-01
-5.167207389720009481e+00,3.589108910891075088e-01
-5.132507697625010579e+00,3.589108910891075088e-01
-5.097808005530010789e+00,3.589108910891075088e-01
-5.063108313435010999e+00,3.589108910891075088e-01
-5.028408621340011209e+00,3.589108910891075088e-01
-4.993708929245011419e+00,3.589108910891075088e-01
-4.959009237150011629e+00,3.589108910891075088e-01
-4.924309545055012727e+00,3.589108910891075088e-01
-4.889609852960012937e+00,3.589108910891075088e-01
-4.854910160865013147e+00,3.589108910891075088e-01
-4.820210468770014245e+00,3.589108910891075088e-01
-4.785510776675014455e+00,3.589108910891075088e-01
-4.750811084580014665e+00,3.589108910891075088e-01
-4.716111392485014875e+00,3.613861386138599863e-01
-4.681411700390015085e+00,3.613861386138599863e-01
-4.646712008295015295e+00,3.613861386138599863e-01
-4.612012316200016393e+00,3.638613861386125192e-01
-4.577312624105016603e+00,3.663366336633649967e-01
-4.542612932010016813e+00,3.663366336633649967e-01
-4.507913239915017911e+00,3.663366336633649967e-01
-4.473213547820018121e+00,3.663366336633649967e-01
-4.438513855725018331e+00,3.663366336633649967e-01
-4.403814163630018541e+00,3.663366336633649967e-01
-4.369114471535018751e+00,3.663366336633649967e-01
-4.334414779440018961e+00,3.663366336633649967e-01
-4.299715087345020059e+00,3.688118811881174741e-01
-4.265015395250020269e+00,3.712871287128699516e-01
-4.230315703155020479e+00,3.737623762376224290e-01
-4.195616011060021577e+00,3.811881188118800279e-01
-4.160916318965021787e+00,3.836633663366325053e-01
-4.126216626870021997e+00,3.836633663366325053e-01
-4.091516934775022207e+00,3.935643564356423596e-01
-4.056817242680022417e+00,4.009900990098997919e-01
-4.022117550585022627e+00,4.504950495049491188e-01
-3.987417858490023281e+00,5.173267326732665650e-01
-3.952718166395023935e+00,5.866336633663364886e-01
-3.918018474300024145e+00,6.608910891089104789e-01
-3.883318782205024799e+00,6.955445544554453852e-01
-3.848619090110025009e+00,7.376237623762373907e-01
-3.813919398015025664e+00,7.871287128712872727e-01
-3.779219705920025874e+00,8.292079207920791672e-01
-3.744520013825026084e+00,8.960396039603957252e-01
-3.709820321730026738e+00,9.430693069306932408e-01
-3.675120629635026948e+00,9.752475247524753366e-01
-3.640420937540027602e+00,9.801980198019802915e-01
-3.605721245445027812e+00,9.876237623762376128e-01
-3.571021553350028466e+00,9.900990099009900902e-01
-3.536321861255028676e+00,9.900990099009900902e-01
-3.501622169160029330e+00,9.900990099009900902e-01
-3.466922477065029540e+00,9.950495049504950451e-01
-3.432222784970029750e+00,9.950495049504950451e-01
-3.397523092875030404e+00,9.950495049504950451e-01
-3.362823400780030614e+00,9.950495049504950451e-01
-3.328123708685031268e+00,9.950495049504950451e-01
-3.293424016590031478e+00,9.950495049504950451e-01
-3.258724324495032132e+00,9.950495049504950451e-01
-3.224024632400032342e+00,9.950495049504950451e-01
-3.189324940305032552e+00,9.975247524752475226e-01
-3.154625248210033206e+00,9.975247524752475226e-01
-3.119925556115033416e+00,9.975247524752475226e-01
-3.085225864020034070e+00,9.975247524752475226e-01
-3.050526171925034280e+00,9.975247524752475226e-01
-3.015826479830034934e+00,9.975247524752475226e-01
-2.981126787735035144e+00,9.975247524752475226e-01
-2.946427095640035354e+00,9.975247524752475226e-01
-2.911727403545036008e+00,9.975247524752475226e-01
-2.877027711450036218e+00,9.975247524752475226e-01
-2.842328019355036872e+00,9.975247524752475226e-01
-2.807628327260037082e+00,9.975247524752475226e-01
-2.772928635165037736e+00,9.975247524752475226e-01
-2.738228943070037946e+00,9.975247524752475226e-01
-2.703529250975038600e+00,9.975247524752475226e-01
-2.668829558880038810e+00,9.975247524752475226e-01
-2.634129866785039020e+00,9.975247524752475226e-01
-2.599430174690039674e+00,9.975247524752475226e-01
-2.564730482595039884e+00,9.975247524752475226e-01
-2.530030790500040538e+00,1.000000000000000000e+00


==> csv/ddos/cdf/WebDDoS_full_flow.csv <==
4.373978900000000114e-01,7.019704433497542251e-01
8.747947800000001051e-01,7.019704433497542251e-01
1.312191670000000032e+00,7.044334975369462848e-01
1.749588560000000070e+00,7.044334975369462848e-01
2.186985450000000331e+00,7.068965517241383445e-01
2.624382340000000369e+00,7.068965517241383445e-01
3.061779230000000407e+00,7.118226600985225749e-01
3.499176120000000445e+00,7.118226600985225749e-01
3.936573010000000483e+00,7.118226600985225749e-01
4.373969900000000521e+00,7.241379310344832065e-01
4.811366790000000115e+00,7.463054187192122990e-01
5.248763680000000598e+00,8.275862068965522678e-01
5.686160570000001080e+00,8.965517241379314939e-01
6.123557460000000674e+00,9.162561576354685267e-01
6.560954350000000268e+00,9.211822660098527571e-01
6.998351240000000750e+00,9.236453201970448168e-01
7.435748130000001233e+00,9.310344827586211069e-01
7.873145020000000827e+00,9.359605911330053374e-01
8.310541909999999532e+00,9.359605911330053374e-01
8.747938800000000015e+00,9.384236453201973971e-01
9.185335690000000497e+00,9.384236453201973971e-01
9.622732579999999203e+00,9.384236453201973971e-01
1.006012946999999969e+01,9.458128078817736872e-01
1.049752636000000017e+01,9.556650246305421481e-01
1.093492325000000065e+01,9.630541871921184383e-01
1.137232014000000113e+01,9.655172413793106090e-01
1.180971702999999984e+01,9.655172413793106090e-01
1.224711392000000032e+01,9.655172413793106090e-01
1.268451081000000080e+01,9.679802955665026687e-01
1.312190769999999951e+01,9.679802955665026687e-01
1.355930458999999999e+01,9.679802955665026687e-01
1.399670148000000047e+01,9.704433497536947284e-01
1.443409837000000095e+01,9.704433497536947284e-01
1.487149526000000144e+01,9.729064039408868991e-01
1.530889215000000014e+01,9.729064039408868991e-01
1.574628904000000063e+01,9.729064039408868991e-01
1.618368593000000288e+01,9.729064039408868991e-01
1.662108282000000159e+01,9.753694581280789588e-01
1.705847971000000385e+01,9.753694581280789588e-01
1.749587660000000255e+01,9.753694581280789588e-01
1.793327349000000126e+01,9.753694581280789588e-01
1.837067038000000352e+01,9.778325123152710185e-01
1.880806727000000222e+01,9.778325123152710185e-01
1.924546416000000093e+01,9.778325123152710185e-01
1.968286105000000319e+01,9.778325123152710185e-01
2.012025794000000189e+01,9.802955665024631893e-01
2.055765483000000415e+01,9.802955665024631893e-01
2.099505172000000286e+01,9.802955665024631893e-01
2.143244861000000157e+01,9.802955665024631893e-01
2.186984550000000382e+01,9.802955665024631893e-01
2.230724239000000253e+01,9.802955665024631893e-01
2.274463928000000479e+01,9.802955665024631893e-01
2.318203617000000349e+01,9.802955665024631893e-01
2.361943306000000220e+01,9.802955665024631893e-01
2.405682995000000446e+01,9.827586206896552490e-01
2.449422684000000316e+01,9.827586206896552490e-01
2.493162373000000187e+01,9.852216748768474197e-01
2.536902062000000413e+01,9.852216748768474197e-01
2.580641751000000284e+01,9.852216748768474197e-01
2.624381440000000154e+01,9.852216748768474197e-01
2.668121129000000380e+01,9.852216748768474197e-01
2.711860818000000251e+01,9.852216748768474197e-01
2.755600507000000476e+01,9.852216748768474197e-01
2.799340196000000347e+01,9.852216748768474197e-01
2.843079885000000218e+01,9.852216748768474197e-01
2.886819574000000443e+01,9.852216748768474197e-01
2.930559263000000314e+01,9.876847290640394794e-01
2.974298952000000540e+01,9.876847290640394794e-01
3.018038641000000410e+01,9.901477832512315391e-01
3.061778330000000281e+01,9.901477832512315391e-01
3.105518019000000507e+01,9.901477832512315391e-01
3.149257708000000378e+01,9.901477832512315391e-01
3.192997397000000248e+01,9.950738916256157696e-01
3.236737086000000119e+01,9.950738916256157696e-01
3.280476775000000345e+01,9.975369458128079403e-01
3.324216463999999860e+01,9.975369458128079403e-01
3.367956153000000086e+01,9.975369458128079403e-01
3.411695842000000312e+01,9.975369458128079403e-01
3.455435530999999827e+01,9.975369458128079403e-01
3.499175220000000053e+01,9.975369458128079403e-01
3.542914909000000279e+01,9.975369458128079403e-01
3.586654597999999794e+01,9.975369458128079403e-01
3.630394287000000020e+01,9.975369458128079403e-01
3.674133976000000246e+01,9.975369458128079403e-01
3.717873664999999761e+01,9.975369458128079403e-01
3.761613353999999987e+01,9.975369458128079403e-01
3.805353043000000213e+01,9.975369458128079403e-01
3.849092731999999728e+01,9.975369458128079403e-01
3.892832420999999954e+01,9.975369458128079403e-01
3.936572110000000180e+01,9.975369458128079403e-01
3.980311799000000406e+01,9.975369458128079403e-01
4.024051487999999921e+01,9.975369458128079403e-01
4.067791177000000147e+01,9.975369458128079403e-01
4.111530866000000373e+01,9.975369458128079403e-01
4.155270554999999888e+01,9.975369458128079403e-01
4.199010244000000114e+01,9.975369458128079403e-01
4.242749933000000340e+01,9.975369458128079403e-01
4.286489621999999855e+01,9.975369458128079403e-01
4.330229311000000081e+01,9.975369458128079403e-01
4.373969000000000307e+01,1.000000000000000000e+00


==> csv/ddos/cdf/WebDDoS_full_flow_log.csv <==
-5.923591242992994665e+00,4.926108374384252121e-03
-5.847182485985989331e+00,4.926108374384252121e-03
-5.770773728978983108e+00,4.926108374384252121e-03
-5.694364971971977774e+00,3.448275862068975878e-02
-5.617956214964972439e+00,3.448275862068975878e-02
-5.541547457957966216e+00,3.448275862068975878e-02
-5.465138700950960882e+00,4.187192118226613913e-02
-5.388729943943955547e+00,4.187192118226613913e-02
-5.312321186936950212e+00,4.187192118226613913e-02
-5.235912429929944878e+00,4.187192118226613913e-02
-5.159503672922938655e+00,4.433497536945822659e-02
-5.083094915915933321e+00,4.433497536945822659e-02
-5.006686158908927986e+00,4.433497536945822659e-02
-4.930277401901921763e+00,4.433497536945822659e-02
-4.853868644894916429e+00,4.433497536945822659e-02
-4.777459887887911094e+00,4.433497536945822659e-02
-4.701051130880905760e+00,4.433497536945822659e-02
-4.624642373873900425e+00,4.679802955665035569e-02
-4.548233616866894202e+00,5.172413793103455143e-02
-4.471824859859888868e+00,5.172413793103455143e-02
-4.395416102852883533e+00,5.172413793103455143e-02
-4.319007345845877310e+00,5.172413793103455143e-02
-4.242598588838871976e+00,5.172413793103455143e-02
-4.166189831831866641e+00,6.403940886699517610e-02
-4.089781074824861307e+00,7.635467980295580770e-02
-4.013372317817855972e+00,1.182266009852219607e-01
-3.936963560810849749e+00,2.857142857142845882e-01
-3.860554803803844415e+00,3.990147783251223879e-01
-3.784146046796839080e+00,5.024630541871917266e-01
-3.707737289789833302e+00,6.280788177339894363e-01
-3.631328532782827523e+00,6.674876847290631687e-01
-3.554919775775822188e+00,6.748768472906395699e-01
-3.478511018768816854e+00,6.798029556650236893e-01
-3.402102261761811075e+00,6.822660098522158600e-01
-3.325693504754805296e+00,6.822660098522158600e-01
-3.249284747747799962e+00,6.822660098522158600e-01
-3.172875990740794627e+00,6.847290640394080308e-01
-3.096467233733788849e+00,6.871921182266002015e-01
-3.020058476726783070e+00,6.896551724137923722e-01
-2.943649719719777735e+00,6.896551724137923722e-01
-2.867240962712772401e+00,6.896551724137923722e-01
-2.790832205705766622e+00,6.896551724137923722e-01
-2.714423448698760843e+00,6.896551724137923722e-01
-2.638014691691755509e+00,6.896551724137923722e-01
-2.561605934684750174e+00,6.896551724137923722e-01
-2.485197177677744396e+00,6.921182266009845430e-01
-2.408788420670738617e+00,6.921182266009845430e-01
-2.332379663663733282e+00,6.921182266009845430e-01
-2.255970906656727948e+00,6.921182266009845430e-01
-2.179562149649722169e+00,6.921182266009845430e-01
-2.103153392642716391e+00,6.921182266009845430e-01
-2.026744635635711056e+00,6.921182266009845430e-01
-1.950335878628705721e+00,6.921182266009845430e-01
-1.873927121621699499e+00,6.945812807881766027e-01
-1.797518364614694164e+00,6.945812807881766027e-01
-1.721109607607688829e+00,6.945812807881766027e-01
-1.644700850600683495e+00,6.945812807881766027e-01
-1.568292093593678160e+00,6.945812807881766027e-01
-1.491883336586671938e+00,6.945812807881766027e-01
-1.415474579579666603e+00,6.945812807881766027e-01
-1.339065822572661268e+00,6.945812807881766027e-01
-1.262657065565655046e+00,6.945812807881766027e-01
-1.186248308558649711e+00,6.945812807881766027e-01
-1.109839551551644377e+00,6.945812807881766027e-01
-1.033430794544639042e+00,6.945812807881766027e-01
-9.570220375376337074e-01,6.945812807881766027e-01
-8.806132805306274847e-01,6.945812807881766027e-01
-8.042045235236221501e-01,6.945812807881766027e-01
-7.277957665166168155e-01,6.945812807881766027e-01
-6.513870095096105928e-01,6.970443349753686624e-01
-5.749782525026052582e-01,6.995073891625608331e-01
-4.985694954955999236e-01,6.995073891625608331e-01
-4.221607384885945891e-01,6.995073891625608331e-01
-3.457519814815892545e-01,7.019704433497530038e-01
-2.693432244745830317e-01,7.019704433497530038e-01
-1.929344674675776972e-01,7.019704433497530038e-01
-1.165257104605723626e-01,7.019704433497530038e-01
-4.011695345356613984e-02,7.019704433497530038e-01
3.629180355343919473e-02,7.044334975369451746e-01
1.127005605604445293e-01,7.044334975369451746e-01
1.891093175674498639e-01,7.044334975369451746e-01
2.655180745744551984e-01,7.068965517241373453e-01
3.419268315814614212e-01,7.068965517241373453e-01
4.183355885884667558e-01,7.068965517241373453e-01
4.947443455954720903e-01,7.118226600985215757e-01
5.711531026024783131e-01,7.118226600985215757e-01
6.475618596094836477e-01,7.290640394088664378e-01
7.239706166164889822e-01,8.374384236453200625e-01
8.003793736234943168e-01,9.211822660098523130e-01
8.767881306304996514e-01,9.334975369458129446e-01
9.531968876375058741e-01,9.384236453201970640e-01
1.029605644644511209e+00,9.556650246305420371e-01
1.106014401651516543e+00,9.679802955665025577e-01
1.182423158658522766e+00,9.729064039408867881e-01
1.258831915665528101e+00,9.778325123152710185e-01
1.335240672672533435e+00,9.802955665024631893e-01
1.411649429679538770e+00,9.852216748768474197e-01
1.488058186686544104e+00,9.901477832512315391e-01
1.564466943693550327e+00,9.975369458128078293e-01
1.640875700700555662e+00,1.000000000000000000e+00


==> csv/ddos/cdf/overall_2packet_flow_log.csv <==
-5.927297596383265699e+00,4.611460510686103409e-01
-5.854595192766530509e+00,4.611460510686103409e-01
-5.781892789149796208e+00,4.611460510686103409e-01
-5.709190385533061018e+00,4.611460510686103409e-01
-5.636487981916326717e+00,6.605585686792697642e-01
-5.563785578299591528e+00,6.605585686792697642e-01
-5.491083174682857226e+00,8.267663606478883320e-01
-5.418380771066122037e+00,8.267663606478883320e-01
-5.345678367449387736e+00,8.452287774288899103e-01
-5.272975963832652546e+00,8.511128095102166169e-01
-5.200273560215918245e+00,8.528439488393080303e-01
-5.127571156599183055e+00,8.535713956850432549e-01
-5.054868752982448754e+00,8.539305150139505640e-01
-4.982166349365713565e+00,8.543172589066199141e-01
-4.909463945748979263e+00,8.549710402489896222e-01
-4.836761542132244074e+00,8.553117432020554967e-01
-4.764059138515509773e+00,8.564995994438256988e-01
-4.691356734898774583e+00,8.569600088398605653e-01
-4.618654331282040282e+00,8.571441725982745785e-01
-4.545951927665305092e+00,8.573467527325300264e-01
-4.473249524048570791e+00,8.575585410547060805e-01
-4.400547120431835602e+00,8.583872779675689735e-01
-4.327844716815101300e+00,8.813709150176339824e-01
-4.255142313198366111e+00,9.055239919336274257e-01
-4.182439909581631809e+00,9.066013499203492421e-01
-4.109737505964897508e+00,9.080286190480575392e-01
-4.037035102348162319e+00,9.094743045516073821e-01
-3.964332698731427573e+00,9.140047330085911970e-01
-3.891630295114692828e+00,9.186456597206235086e-01
-3.818927891497958083e+00,9.253584287148131082e-01
-3.746225487881223337e+00,9.387287175756680035e-01
-3.673523084264488592e+00,9.516385970404880323e-01
-3.600820680647753846e+00,9.571174688533039543e-01
-3.528118277031019101e+00,9.580474958332946267e-01
-3.455415873414284356e+00,9.583237414709155910e-01
-3.382713469797549610e+00,9.583974069742812185e-01
-3.310011066180814865e+00,9.584250315380433705e-01
-3.237308662564080119e+00,9.584250315380433705e-01
-3.164606258947345374e+00,9.584250315380433705e-01
-3.091903855330610629e+00,9.584342397259640878e-01
-3.019201451713875883e+00,9.584342397259640878e-01
-2.946499048097141138e+00,9.584342397259640878e-01
-2.873796644480406393e+00,9.584710724776468460e-01
-2.801094240863671647e+00,9.585171134172504326e-01
-2.728391837246936902e+00,9.585355297930917562e-01
-2.655689433630202156e+00,9.585539461689331908e-01
-2.582987030013467411e+00,9.586276116722988183e-01
-2.510284626396733110e+00,9.586736526119022939e-01
-2.437582222779998364e+00,9.587104853635850521e-01
-2.364879819163263619e+00,9.587473181152678103e-01
-2.292177415546528874e+00,9.587473181152678103e-01
-2.219475011929794128e+00,9.587565263031885276e-01
-2.146772608313059383e+00,9.588117754307128315e-01
-2.074070204696324637e+00,9.588393999944749835e-01
-2.001367801079589892e+00,9.588486081823957008e-01
-1.928665397462855147e+00,9.588578163703164181e-01
-1.855962993846119957e+00,9.589775228132856322e-01
-1.783260590229385656e+00,9.592353520750650508e-01
-1.710558186612650466e+00,9.592906012025893547e-01
-1.637855782995916165e+00,9.630015009346311050e-01
-1.565153379379180976e+00,9.662611994585585951e-01
-1.492450975762446674e+00,9.695485225462482370e-01
-1.419748572145711485e+00,9.727898046943342925e-01
-1.347046168528977184e+00,9.792355362388236450e-01
-1.274343764912242882e+00,9.817125387894916067e-01
-1.201641361295507693e+00,9.942080497978801334e-01
-1.128938957678773392e+00,9.945119199992631387e-01
-1.056236554062038202e+00,9.947513328852013448e-01
-9.835341504453039008e-01,9.960865201337026908e-01
-9.108317468285687113e-01,9.964180148988478480e-01
-8.381293432118344100e-01,9.965653459055789920e-01
-7.654269395950992205e-01,9.967771342277550461e-01
-6.927245359783649192e-01,9.970533798653760105e-01
-6.200221323616297298e-01,9.971270453687416380e-01
-5.473197287448954285e-01,9.972835845633936103e-01
-4.746173251281602390e-01,9.973848746305211677e-01
-4.019149215114259377e-01,9.979465740936839246e-01
-3.292125178946907482e-01,9.981675706037806961e-01
-2.565101142779564469e-01,9.981951951675428480e-01
-1.838077106612212575e-01,9.981951951675428480e-01
-1.111053070444869562e-01,9.982688606709084755e-01
-3.840290342775176669e-02,9.983609425501154266e-01
3.429950018898253461e-02,9.984346080534810541e-01
1.070019038057177241e-01,9.984530244293224888e-01
1.797043074224520254e-01,9.984714408051638124e-01
2.524067110391872149e-01,9.984898571810052470e-01
3.251091146559215161e-01,9.985543144964500462e-01
3.978115182726567056e-01,9.987937273823882522e-01
4.705139218893910069e-01,9.990147238924850237e-01
5.432163255061261964e-01,9.991896794629783196e-01
6.159187291228604977e-01,9.993278022817887463e-01
6.886211327395956872e-01,9.994383005368371320e-01
7.613235363563299885e-01,9.994935496643614359e-01
8.340259399730651779e-01,9.995672151677270634e-01
9.067283435897994792e-01,9.996224642952513673e-01
9.794307472065337805e-01,9.997513789261410766e-01
1.052133150823268970e+00,9.998618771811894623e-01
1.124835554440003271e+00,9.999355426845550898e-01
1.197537958056738461e+00,9.999815836241586764e-01
1.270240361673473872e+00,1.000000000000000000e+00


==> csv/ddos/cdf/overall_full_flow_log.csv <==
-5.919208233068300906e+00,2.605344482821310148e-01
-5.838416466136600924e+00,2.605344482821310148e-01
-5.757624699204901830e+00,2.605344482821310148e-01
-5.676832932273202736e+00,3.388747500454469264e-01
-5.596041165341502754e+00,3.388747500454469264e-01
-5.515249398409803661e+00,3.543264860934382532e-01
-5.434457631478103679e+00,3.543264860934382532e-01
-5.353665864546404585e+00,3.621159789129255735e-01
-5.272874097614705491e+00,3.653608434830037943e-01
-5.192082330683005509e+00,3.667605889838218003e-01
-5.111290563751306415e+00,3.672786766042544504e-01
-5.030498796819607321e+00,3.675513542992189797e-01
-4.949707029887907339e+00,3.680149063806587018e-01
-4.868915262956208245e+00,3.683239411016185350e-01
-4.788123496024509151e+00,3.687965824395570968e-01
-4.707331729092809169e+00,3.689510998000369857e-01
-4.626539962161110076e+00,3.691056171605168190e-01
-4.545748195229410982e+00,3.693692055989825640e-01
-4.464956428297711000e+00,3.696418832939471488e-01
-4.384164661366011906e+00,3.705871659698242171e-01
-4.303372894434312812e+00,3.967824031994189315e-01
-4.222581127502612830e+00,4.019632794037453216e-01
-4.141789360570913736e+00,4.040628976549723861e-01
-4.060997593639214642e+00,4.055444464642797842e-01
-3.980205826707514660e+00,4.105435375386298213e-01
-3.899414059775815122e+00,4.168060352663157109e-01
-3.818622292844116028e+00,4.239138338483917079e-01
-3.737830525912416491e+00,4.378294855480826531e-01
-3.657038758980716953e+00,4.517905835302676865e-01
-3.576246992049017415e+00,4.589438283948377162e-01
-3.495455225117318321e+00,4.634248318487552143e-01
-3.414663458185618783e+00,4.663152154153794582e-01
-3.333871691253919245e+00,4.686693328485734278e-01
-3.253079924322220151e+00,4.711688783857484464e-01
-3.172288157390520613e+00,4.736684239229235205e-01
-3.091496390458821075e+00,4.760861661516092580e-01
-3.010704623527121537e+00,4.784311943283043322e-01
-2.929912856595422443e+00,4.808034902744959815e-01
-2.849121089663722906e+00,4.827576804217418860e-01
-2.768329322732023368e+00,4.846936920559902218e-01
-2.687537555800324274e+00,4.862297764042905479e-01
-2.606745788868624736e+00,4.870114524631888875e-01
-2.525954021936925198e+00,4.874568260316310409e-01
-2.445162255005225660e+00,4.878203962915838021e-01
-2.364370488073526566e+00,4.883657516815129163e-01
-2.283578721141827028e+00,4.888111252499550141e-01
-2.202786954210127490e+00,4.891928740229053996e-01
-2.121995187278428396e+00,4.894382839483734648e-01
-2.041203420346728858e+00,4.897200508998368340e-01
-1.960411653415029321e+00,4.899745500818037391e-01
-1.879619886483330227e+00,4.902108707507730756e-01
-1.798828119551630245e+00,4.908107616796950623e-01
-1.718036352619931151e+00,4.911107071441560556e-01
-1.637244585688232057e+00,6.441556080712604881e-01
-1.556452818756532075e+00,6.492728594800951658e-01
-1.475661051824832981e+00,6.634520996182519115e-01
-1.394869284893133887e+00,6.662788583893844985e-01
-1.314077517961433905e+00,7.009634611888752032e-01
-1.233285751029734811e+00,7.219960007271409852e-01
-1.152493984098034829e+00,7.330939829121981832e-01
-1.071702217166335735e+00,7.368205780767137503e-01
-9.909104502346366417e-01,7.460189056535180274e-01
-9.101186833029366596e-01,7.678785675331759597e-01
-8.293269163712375658e-01,7.722686784221053369e-01
-7.485351494395384719e-01,7.751408834757318456e-01
-6.677433825078384899e-01,7.810761679694602222e-01
-5.869516155761393961e-01,7.922559534630070344e-01
-5.061598486444403022e-01,7.957644064715508891e-01
-4.253680817127403202e-01,7.986275222686786135e-01
-3.445763147810412264e-01,8.001181603344849069e-01
-2.637845478493412443e-01,8.030630794401019124e-01
-1.829927809176421505e-01,8.044628249409200293e-01
-1.022010139859430566e-01,8.061534266497002443e-01
-2.140924705424307461e-02,8.071259770950738321e-01
5.938251987745601923e-02,8.095982548627524977e-01
1.401742868091551131e-01,8.104890019996366934e-01
2.209660537408550951e-01,8.118523904744594510e-01
3.017578206725541889e-01,8.134066533357573459e-01
3.825495876042532828e-01,8.145973459371024239e-01
4.633413545359532648e-01,8.153608434830031948e-01
5.441331214676523587e-01,9.024813670241776942e-01
6.249248883993514525e-01,9.034993637520453147e-01
7.057166553310514345e-01,9.054990001817853074e-01
7.865084222627505284e-01,9.249772768587531946e-01
8.673001891944505104e-01,9.373477549536449738e-01
9.480919561261496042e-01,9.377022359570988952e-01
1.028883723057848698e+00,9.471823304853664860e-01
1.109675489989548680e+00,9.487002363206691324e-01
1.190467256921247774e+00,9.523086711507000590e-01
1.271259023852946868e+00,9.538720232684968492e-01
1.352050790784646850e+00,9.557534993637522014e-01
1.432842557716345944e+00,9.563533902926741881e-01
1.513634324648045038e+00,9.582257771314308670e-01
1.594426091579745020e+00,9.590074531903292065e-01
1.675217858511444113e+00,9.601345209961826832e-01
1.756009625443143207e+00,9.626431557898564861e-01
1.836801392374843189e+00,9.673332121432467456e-01
1.917593159306542283e+00,9.685329940010907190e-01
1.998384926238242265e+00,9.698691147064170126e-01
2.079176693169941359e+00,1.000000000000000000e+00


==> csv/ddos/cdf/overallattack-2packet-flow-log.csv <==
-5.921835191084902306e+00,7.157098393947133319e-01
-5.843670382169804611e+00,7.157098393947133319e-01
-5.765505573254706917e+00,7.157098393947133319e-01
-5.687340764339609223e+00,8.907510655342444350e-01
-5.609175955424510640e+00,8.907510655342444350e-01
-5.531011146509412946e+00,8.907510655342444350e-01
-5.452846337594315251e+00,9.064119901447891259e-01
-5.374681528679217557e+00,9.082679103508657370e-01
-5.296516719764119863e+00,9.097917666078717547e-01
-5.218351910849022168e+00,9.106654724155582858e-01
-5.140187101933924474e+00,9.110166689145154928e-01
-5.062022293018825891e+00,9.111697502693028028e-01
-4.983857484103728197e+00,9.113908957227007113e-01
-4.905692675188630503e+00,9.118421347114258335e-01
-4.827527866273532808e+00,9.121085025554643844e-01
-4.749363057358435114e+00,9.127492438975559619e-01
-4.671198248443337420e+00,9.129243706438883166e-01
-4.593033439528239725e+00,9.130761946569526666e-01
-4.514868630613142031e+00,9.133269505079294470e-01
-4.436703821698044337e+00,9.138752772333732510e-01
-4.358539012782946642e+00,9.215987711915529790e-01
-4.280374203867848060e+00,9.960650862104739600e-01
-4.202209394952750365e+00,9.969743747889242558e-01
-4.124044586037652671e+00,9.977165207409839365e-01
-4.045879777122554977e+00,9.982204004365161643e-01
-3.967714968207457282e+00,9.984091064734580412e-01
-3.889550159292359144e+00,9.984629835662928166e-01
-3.811385350377261449e+00,9.984998446344750533e-01
-3.733220541462163755e+00,9.985402472151773123e-01
-3.655055732547065617e+00,9.988115606033268756e-01
-3.576890923631967922e+00,9.998858124158478411e-01
-3.498726114716870228e+00,9.999540860714122292e-01
-3.420561305801772534e+00,9.999547985650553139e-01
-3.342396496886674839e+00,9.999554691473074852e-01
-3.264231687971576701e+00,9.999561397295597676e-01
-3.186066879056479006e+00,9.999571875143290489e-01
-3.107902070141381312e+00,9.999582562547936204e-01
-3.029737261226283174e+00,9.999590316155229086e-01
-2.951572452311185479e+00,9.999594297737351978e-01
-2.873407643396087785e+00,9.999596183749936973e-01
-2.795242834480990091e+00,9.999597441091659933e-01
-2.717078025565892396e+00,9.999598907990336905e-01
-2.638913216650794258e+00,9.999600165332058754e-01
-2.560748407735696563e+00,9.999601003559874801e-01
-2.482583598820598869e+00,9.999603099129412698e-01
-2.404418789905500731e+00,9.999604146914182756e-01
-2.326253980990403036e+00,9.999605194698951705e-01
-2.248089172075305342e+00,9.999605823369813740e-01
-2.169924363160207648e+00,9.999606242483720653e-01
-2.091759554245109953e+00,9.999606661597627566e-01
-2.013594745330011815e+00,9.999607080711534479e-01
-1.935429936414914565e+00,9.999607080711534479e-01
-1.857265127499815982e+00,9.999607080711534479e-01
-1.779100318584718288e+00,9.999611690964519406e-01
-1.700935509669620593e+00,9.999611690964519406e-01
-1.622770700754522899e+00,9.999611690964519406e-01
-1.544605891839425205e+00,9.999614834318826251e-01
-1.466441082924327510e+00,9.999615462989688286e-01
-1.388276274009229816e+00,9.999626569508242024e-01
-1.310111465094131233e+00,9.999627617293012083e-01
-1.231946656179033539e+00,9.999634113558582005e-01
-1.153781847263935845e+00,9.999637256912889960e-01
-1.075617038348838150e+00,9.999640190710242793e-01
-9.974522294337404560e-01,9.999683988113596822e-01
-9.192874205186427616e-01,9.999716469441444211e-01
-8.411226116035450673e-01,9.999734700896429906e-01
-7.629578026884473729e-01,9.999742035389814765e-01
-6.847929937733496786e-01,9.999755447034861522e-01
-6.066281848582510960e-01,9.999813494311077244e-01
-5.284633759431534017e-01,9.999854357917078440e-01
-4.502985670280557073e-01,9.999874894498556044e-01
-3.721337581129580130e-01,9.999904442029048379e-01
-2.939689491978603186e-01,9.999909052282032196e-01
-2.158041402827626243e-01,9.999911357408524104e-01
-1.376393313676649299e-01,9.999914710319786071e-01
-5.947452245256634740e-02,9.999917853674094026e-01
1.869028646253134696e-02,9.999919111015816986e-01
9.685509537762904131e-02,9.999919530129723899e-01
1.750199042927267357e-01,9.999921206585354883e-01
2.531847132078244300e-01,9.999921835256215807e-01
3.313495221229221244e-01,9.999923092597938767e-01
4.095143310380198187e-01,9.999923302154892779e-01
4.876791399531175131e-01,9.999986797911909475e-01
5.658439488682152074e-01,9.999990360380124343e-01
6.440087577833137900e-01,9.999990569937078355e-01
7.221735666984114843e-01,9.999991198607939280e-01
8.003383756135091787e-01,9.999992036835755327e-01
8.785031845286068730e-01,9.999992246392709339e-01
9.566679934437045674e-01,9.999992875063570263e-01
1.034832802358802262e+00,9.999993294177477177e-01
1.112997611273899956e+00,9.999993922848339212e-01
1.191162420188998539e+00,9.999994551519200137e-01
1.269327229104096233e+00,9.999995180190061062e-01
1.347492038019193927e+00,9.999996018417877108e-01
1.425656846934291622e+00,9.999997485316554080e-01
1.503821655849389316e+00,9.999997485316554080e-01
1.581986464764487010e+00,9.999998323544369017e-01
1.660151273679584705e+00,9.999999161772185063e-01
1.738316082594682399e+00,9.999999790443045988e-01
1.816480891509780315e+00,1.000000000000000000e+00


==> csv/ddos/cdf/overallattack-full-flow-log.csv <==
-5.919208187539523713e+00,4.712946980439106648e-01
-5.838416375079047427e+00,4.712946980439106648e-01
-5.757624562618571140e+00,4.712946980439106648e-01
-5.676832750158094854e+00,6.096775709961715917e-01
-5.596040937697618567e+00,6.096775709961715917e-01
-5.515249125237142280e+00,6.230567032077176659e-01
-5.434457312776665994e+00,6.230567032077176659e-01
-5.353665500316189707e+00,6.246498779890782282e-01
-5.272873687855713420e+00,6.260240419206648532e-01
-5.192081875395237134e+00,6.268354790743480009e-01
-5.111290062934761735e+00,6.271618033881499743e-01
-5.030498250474284561e+00,6.274047508621404257e-01
-4.949706438013809162e+00,6.277117077095729636e-01
-4.868914625553332876e+00,6.278676765301338669e-01
-4.788122813092856589e+00,6.283020758342716672e-01
-4.707331000632380302e+00,6.284246198244564097e-01
-4.626539188171904016e+00,6.285439530550728238e-01
-4.545747375711427729e+00,6.286830653879007524e-01
-4.464955563250951442e+00,6.290117771895867849e-01
-4.384163750790475156e+00,6.306544923445407402e-01
-4.303371938329998869e+00,6.812144879186322610e-01
-4.222580125869522583e+00,6.896648160479692535e-01
-4.141788313409046296e+00,6.906311517690236768e-01
-4.060996500948570009e+00,6.914679045269941371e-01
-3.980204688488093723e+00,6.933946072493930579e-01
-3.899412876027617436e+00,6.949051461354578407e-01
-3.818621063567141594e+00,6.954030402682351841e-01
-3.737829251106665307e+00,6.959254884789920492e-01
-3.657037438646189020e+00,6.968777462542476986e-01
-3.576245626185712734e+00,6.987661874251260841e-01
-3.495453813725236447e+00,6.995996059327758143e-01
-3.414662001264760161e+00,7.004146654818690365e-01
-3.333870188804283874e+00,7.015694892550080608e-01
-3.253078376343807587e+00,7.026595832919813045e-01
-3.172286563883331301e+00,7.037212538740595935e-01
-3.091494751422855014e+00,7.049178586851686523e-01
-3.010702938962378727e+00,7.063271763176681706e-01
-2.929911126501902885e+00,7.077559231619134916e-01
-2.849119314041426598e+00,7.088145682205524434e-01
-2.768327501580950312e+00,7.096939870335534639e-01
-2.687535689120474025e+00,7.104963887805030298e-01
-2.606743876659997738e+00,7.111576611789984792e-01
-2.525952064199521452e+00,7.117246689696595796e-01
-2.445160251739045165e+00,7.123129171697716311e-01
-2.364368439278568879e+00,7.131135283008082082e-01
-2.283576626818092592e+00,7.138712058135167071e-01
-2.202784814357616305e+00,7.146500002449235334e-01
-2.121993001897140019e+00,7.153074032665034387e-01
-2.041201189436664176e+00,7.158257351188396234e-01
-1.960409376976187446e+00,7.163048380754264421e-01
-1.879617564515711159e+00,7.168757358247952460e-01
-1.798825752055234872e+00,7.174141966698086570e-01
-1.718033939594758586e+00,7.179328989944027128e-01
-1.637242127134283187e+00,7.184067535940030780e-01
-1.556450314673806901e+00,7.187860142770954308e-01
-1.475658502213330614e+00,7.191248111569122914e-01
-1.394866689752854327e+00,7.193465593850361106e-01
-1.314074877292378041e+00,7.194704617734996033e-01
-1.233283064831901754e+00,7.195873457708558130e-01
-1.152491252371425468e+00,7.196745714057906085e-01
-1.071699439910949181e+00,7.197684243777828783e-01
-9.909076274504728943e-01,7.200686098156133808e-01
-9.101158149899966077e-01,7.559460488660320054e-01
-8.293240025295203210e-01,7.560518392774444596e-01
-7.485321900690440344e-01,7.560977984192117640e-01
-6.677403776085677478e-01,7.626549309836944124e-01
-5.869485651480914612e-01,7.752956502399408478e-01
-5.061567526876151746e-01,7.753771953002550621e-01
-4.253649402271388880e-01,7.754546651657328038e-01
-3.445731277666626013e-01,7.755295623071977174e-01
-2.637813153061863147e-01,7.757176593052321767e-01
-1.829895028457100281e-01,7.757714806915829708e-01
-1.021976903852337415e-01,7.758991083844172243e-01
-2.140587792475745488e-02,7.761983058962267368e-01
5.938593453571794356e-02,7.782978339269192025e-01
1.401777469961942302e-01,7.787026366140120670e-01
2.209695594566705168e-01,7.788214964634102566e-01
3.017613719171468034e-01,7.810369205654379421e-01
3.825531843776230900e-01,7.821158592710910629e-01
4.633449968380993766e-01,7.829361465953786903e-01
5.441368092985756633e-01,9.549163459234490947e-01
6.249286217590519499e-01,9.565117641201489329e-01
7.057204342195282365e-01,9.569855569743729307e-01
7.865122466800045231e-01,9.821095653590656838e-01
8.673040591404808097e-01,9.837282203990505014e-01
9.480958716009570963e-01,9.839002018538678396e-01
1.028887684061433383e+00,9.914219412688682898e-01
1.109679496521909670e+00,9.937709000380640090e-01
1.190471308982385956e+00,9.946912766173511278e-01
1.271263121442862243e+00,9.961251071642460708e-01
1.352054933903338529e+00,9.962145762145202532e-01
1.432846746363814816e+00,9.963756081559385080e-01
1.513638558824291103e+00,9.966456001047530044e-01
1.594430371284767389e+00,9.969948525349584534e-01
1.675222183745243676e+00,9.972913744137945624e-01
1.756013996205719963e+00,9.973216708117710327e-01
1.836805808666195361e+00,9.973756156888744506e-01
1.917597621126671648e+00,9.976128825882443207e-01
1.998389433587147934e+00,9.987053229495174156e-01
2.079181246047624665e+00,1.000000000000000000e+00


==> csv/ddos/cdf/overallbenign_2packet_flow_log.csv <==
-5.927297596383265699e+00,2.144346722277634398e-01
-5.854595192766530509e+00,2.144346722277634398e-01
-5.781892789149796208e+00,2.144346722277634398e-01
-5.709190385533061018e+00,2.144346722277634398e-01
-5.636487981916326717e+00,4.381720917580927965e-01
-5.563785578299591528e+00,4.381720917580927965e-01
-5.491083174682857226e+00,7.507661619367131944e-01
-5.418380771066122037e+00,7.507661619367131944e-01
-5.345678367449387736e+00,7.849669054311370076e-01
-5.272975963832652546e+00,7.947774050231216636e-01
-5.200273560215918245e+00,7.973705685012247857e-01
-5.127571156599183055e+00,7.984223411007351778e-01
-5.054868752982448754e+00,7.990026294314994670e-01
-4.982166349365713565e+00,7.995829177622637562e-01
-4.909463945748979263e+00,8.002901441653827996e-01
-4.836761542132244074e+00,8.006709583824469512e-01
-4.764059138515509773e+00,8.022848853023852866e-01
-4.691356734898774583e+00,8.030646477468499356e-01
-4.618654331282040282e+00,8.033185238915592219e-01
-4.545951927665305092e+00,8.035905340466050761e-01
-4.473249524048570791e+00,8.037174721189597193e-01
-4.400547120431835602e+00,8.039713482636691166e-01
-4.327844716815101300e+00,8.115876326049511480e-01
-4.255142313198366111e+00,8.169552996645214060e-01
-4.182439909581631809e+00,8.186598966361416929e-01
-4.109737505964897508e+00,8.207997098558351690e-01
-4.037035102348162319e+00,8.233203372925927965e-01
-3.964332698731427573e+00,8.320427962643942577e-01
-3.891630295114692828e+00,8.411098014325870675e-01
-3.818927891497958083e+00,8.543113609574760625e-01
-3.746225487881223337e+00,8.806238099555718790e-01
-3.673523084264488592e+00,9.059207543748301061e-01
-3.600820680647753846e+00,9.158400580288330595e-01
-3.528118277031019101e+00,9.174539849487713949e-01
-3.455415873414284356e+00,9.179980052588631034e-01
-3.382713469797549610e+00,9.181430773415542035e-01
-3.310011066180814865e+00,9.181974793725633521e-01
-3.237308662564080119e+00,9.181974793725633521e-01
-3.164606258947345374e+00,9.181974793725633521e-01
-3.091903855330610629e+00,9.182156133828996980e-01
-3.019201451713875883e+00,9.182156133828996980e-01
-2.946499048097141138e+00,9.182156133828996980e-01
-2.873796644480406393e+00,9.182881494242451925e-01
-2.801094240863671647e+00,9.183788194759272550e-01
-2.728391837246936902e+00,9.184150874966000577e-01
-2.655689433630202156e+00,9.184513555172728605e-01
-2.582987030013467411e+00,9.185964275999639606e-01
-2.510284626396733110e+00,9.186870976516460230e-01
-2.437582222779998364e+00,9.187596336929915175e-01
-2.364879819163263619e+00,9.188321697343370120e-01
-2.292177415546528874e+00,9.188321697343370120e-01
-2.219475011929794128e+00,9.188503037446733579e-01
-2.146772608313059383e+00,9.189591078066916552e-01
-2.074070204696324637e+00,9.190135098377008038e-01
-2.001367801079589892e+00,9.190316438480371497e-01
-1.928665397462855147e+00,9.190497778583734956e-01
-1.855962993846119957e+00,9.192855199927465470e-01
-1.783260590229385656e+00,9.197932722821653417e-01
-1.710558186612650466e+00,9.199020763441836390e-01
-1.637855782995916165e+00,9.272100825097472354e-01
-1.565153379379180976e+00,9.336295221688277746e-01
-1.492450975762446674e+00,9.401033638589174624e-01
-1.419748572145711485e+00,9.464865354973251987e-01
-1.347046168528977184e+00,9.591803427327952880e-01
-1.274343764912242882e+00,9.640583915132830972e-01
-1.201641361295507693e+00,9.886662435397585158e-01
-1.128938957678773392e+00,9.892646658808591509e-01
-1.056236554062038202e+00,9.897361501496051428e-01
-9.835341504453039008e-01,9.923474476380447218e-01
-9.108317468285687113e-01,9.930002720101546165e-01
-8.381293432118344100e-01,9.932904161755368166e-01
-7.654269395950992205e-01,9.937074984132735489e-01
-6.927245359783649192e-01,9.942515187233652574e-01
-6.200221323616297298e-01,9.943965908060563574e-01
-5.473197287448954285e-01,9.947048689817749034e-01
-4.746173251281602390e-01,9.948862090851386952e-01
-4.019149215114259377e-01,9.959923837156582360e-01
-3.292125178946907482e-01,9.964275999637315362e-01
-2.565101142779564469e-01,9.964820019947406848e-01
-1.838077106612212575e-01,9.964820019947406848e-01
-1.111053070444869562e-01,9.966089400670953280e-01
-3.840290342775176669e-02,9.967902801704592308e-01
3.429950018898253461e-02,9.969353522531503309e-01
1.070019038057177241e-01,9.969716202738231337e-01
1.797043074224520254e-01,9.970078882944959364e-01
2.524067110391872149e-01,9.970441563151688502e-01
3.251091146559215161e-01,9.971710943875234934e-01
3.978115182726567056e-01,9.976425786562694853e-01
4.705139218893910069e-01,9.980777949043427855e-01
5.432163255061261964e-01,9.984042070903977883e-01
6.159187291228604977e-01,9.986762172454436426e-01
6.886211327395956872e-01,9.988938253694802372e-01
7.613235363563299885e-01,9.990026294314985345e-01
8.340259399730651779e-01,9.991477015141897455e-01
9.067283435897994792e-01,9.992565055762080428e-01
9.794307472065337805e-01,9.995103817209174402e-01
1.052133150823268970e+00,9.997279898449540347e-01
1.124835554440003271e+00,9.998730619276452458e-01
1.197537958056738461e+00,9.999637319793271972e-01
1.270240361673473872e+00,1.000000000000000000e+00


==> csv/ddos/cdf/overallbenign_full_flow_log.csv <==
-5.919208233068300906e+00,5.636743215031330551e-02
-5.838416466136600924e+00,5.636743215031330551e-02
-5.757624699204901830e+00,5.636743215031330551e-02
-5.676832932273202736e+00,7.535454610899162964e-02
-5.596041165341502754e+00,7.535454610899162964e-02
-5.515249398409803661e+00,9.284788712115783771e-02
-5.434457631478103679e+00,9.284788712115783771e-02
-5.353665864546404585e+00,1.068857533654887226e-01
-5.272874097614705491e+00,1.120149737239942295e-01
-5.192082330683005509e+00,1.141386509250596620e-01
-5.111290563751306415e+00,1.149305305593552456e-01
-5.030498796819607321e+00,1.153084731120872369e-01
-4.949707029887907339e+00,1.158123965157298874e-01
-4.868915262956208245e+00,1.163343171837883383e-01
-4.788123496024509151e+00,1.166762652076887008e-01
-4.707331729092809169e+00,1.169282269095100191e-01
-4.626539962161110076e+00,1.171801886113313512e-01
-4.545748195229410982e+00,1.175041393708158993e-01
-4.464956428297711000e+00,1.176661147505581734e-01
-4.384164661366011906e+00,1.179540709812111066e-01
-4.303372894434312812e+00,1.201137427111081818e-01
-4.222581127502612830e+00,1.214095457490464020e-01
-4.141789360570913736e+00,1.245950615506445647e-01
-4.060997593639214642e+00,1.267367360161258116e-01
-3.980205826707514660e+00,1.347815132099922930e-01
-3.899414059775815122e+00,1.454178964797352425e-01
-3.818622292844116028e+00,1.592217982866606374e-01
-3.737830525912416491e+00,1.864516593477792417e-01
-3.657038758980716953e+00,2.131056079475919796e-01
-3.576246992049017415e+00,2.253077532215103373e-01
-3.495455225117318321e+00,2.333885249442085030e-01
-3.414663458185618783e+00,2.383917644518033507e-01
-3.333871691253919245e+00,2.415952775178173140e-01
-3.253079924322220151e+00,2.453567057807213569e-01
-3.172288157390520613e+00,2.492981066877834884e-01
-3.091496390458821075e+00,2.527355841912029555e-01
-3.010704623527121537e+00,2.560110863148801208e-01
-2.929912856595422443e+00,2.594845583471312445e-01
-2.849121089663722906e+00,2.623281261248289753e-01
-2.768329322732023368e+00,2.652616802246058336e-01
-2.687537555800324274e+00,2.674393492189187094e-01
-2.606745788868624736e+00,2.683032179108775228e-01
-2.525954021936925198e+00,2.686811604636095141e-01
-2.445162255005225660e+00,2.688431358433517882e-01
-2.364370488073526566e+00,2.689331221654308601e-01
-2.283578721141827028e+00,2.689871139586782478e-01
-2.202786954210127490e+00,2.690771002807573198e-01
-2.121995187278428396e+00,2.691130948095889486e-01
-2.041203420346728858e+00,2.691310920740047630e-01
-1.960411653415029321e+00,2.692750701893312226e-01
-1.879619886483330227e+00,2.693110647181628514e-01
-1.798828119551630245e+00,2.698689799150529312e-01
-1.718036352619931151e+00,2.699589662371319476e-01
-1.637244585688232057e+00,5.724569865380469968e-01
-1.556452818756532075e+00,5.823194874379101771e-01
-1.475661051824832981e+00,6.101792527535823130e-01
-1.394869284893133887e+00,6.156324238715723540e-01
-1.314077517961433905e+00,6.841840040313874605e-01
-1.233285751029734811e+00,7.257576848319059470e-01
-1.152493984098034829e+00,7.475703693038660003e-01
-1.071702217166335735e+00,7.548412641278527957e-01
-9.909104502346366417e-01,7.728565258080773992e-01
-9.101186833029366596e-01,7.804693686559645016e-01
-8.293269163712375658e-01,7.890900583111368771e-01
-7.485351494395384719e-01,7.947771938665324498e-01
-6.677433825078384899e-01,8.003023540421856374e-01
-5.869516155761393961e-01,8.099848822978907847e-01
-5.061598486444403022e-01,8.168058455114823868e-01
-4.253680817127403202e-01,8.224029947447988320e-01
-3.445763147810412264e-01,8.252825570513282472e-01
-2.637845478493412443e-01,8.308437117558131746e-01
-1.829927809176421505e-01,8.335972932114319445e-01
-1.022010139859430566e-01,8.368188035418616666e-01
-2.140924705424307461e-02,8.384565546037002770e-01
5.938251987745601923e-02,8.412281333237348058e-01
1.401742868091551131e-01,8.426679144769996244e-01
2.209660537408550951e-01,8.452415232884601393e-01
3.017578206725541889e-01,8.460334029227557506e-01
3.825495876042532828e-01,8.471672305809516690e-01
4.633413545359532648e-01,8.477431430422576186e-01
5.441331214676523587e-01,8.499208120365705499e-01
6.249248883993514525e-01,8.505687135555396461e-01
7.057166553310514345e-01,8.541141746454539163e-01
7.865084222627505284e-01,8.686739615578433771e-01
8.673001891944505104e-01,8.915844791591678309e-01
9.480919561261496042e-01,8.920344107695630242e-01
1.028883723057848698e+00,9.036246490533439424e-01
1.109675489989548680e+00,9.044705204808869414e-01
1.190467256921247774e+00,9.108055575552516103e-01
1.271259023852946868e+00,9.125872867324167359e-01
1.352050790784646850e+00,9.160787560290835074e-01
1.432842557716345944e+00,9.171225973652005203e-01
1.513634324648045038e+00,9.206140666618675139e-01
1.594426091579745020e+00,9.219638614930530940e-01
1.675217858511444113e+00,9.239615578432078813e-01
1.756009625443143207e+00,9.288748110287237125e-01
1.836801392374843189e+00,9.380714131452018156e-01
1.917593159306542283e+00,9.401590958174356194e-01
1.998384926238242265e+00,9.413289180044631665e-01
2.079176693169941359e+00,1.000000000000000000e+00


==> csv/ids/cdf/BENIGN_14packet_flow_log.csv <==
-5.919208187829053003e+00,8.079336575309818344e-03
-5.838416375658106894e+00,8.079336575309818344e-03
-5.757624563487159897e+00,8.079336575309818344e-03
-5.676832751316213788e+00,1.147479265745459873e-02
-5.596040939145266790e+00,1.147479265745459873e-02
-5.515249126974320681e+00,4.290341640135263840e-02
-5.434457314803373684e+00,4.290341640135263840e-02
-5.353665502632427575e+00,5.974671853710041697e-02
-5.272873690461480578e+00,6.162732692351519104e-02
-5.192081878290533581e+00,6.219316183816432642e-02
-5.111290066119587472e+00,6.262859123183671384e-02
-5.030498253948641363e+00,6.341504370594652773e-02
-4.949706441777694366e+00,6.419345748355778647e-02
-4.868914629606747368e+00,6.501429771491146203e-02
-4.788122817435801259e+00,6.715795011452936614e-02
-4.707331005264854262e+00,7.111477516882405703e-02
-4.626539193093908153e+00,7.634260745839221984e-02
-4.545747380922961156e+00,8.121093137677443119e-02
-4.464955568752014159e+00,8.616366160839158961e-02
-4.384163756581068050e+00,9.263793844948757517e-02
-4.303371944410121941e+00,1.160033030110728391e-01
-4.222580132239174944e+00,1.364273978426821521e-01
-4.141788320068227947e+00,1.548958564538900351e-01
-4.060996507897281838e+00,1.691716882468454475e-01
-3.980204695726335284e+00,1.832327082055890954e-01
-3.899412883555388731e+00,1.925254413579326751e-01
-3.818621071384441734e+00,2.108907366974089870e-01
-3.737829259213495181e+00,2.617158419038494443e-01
-3.657037447042548628e+00,3.184458162827373817e-01
-3.576245634871602075e+00,3.508140743284677288e-01
-3.495453822700655522e+00,3.642016301583314020e-01
-3.414662010529708969e+00,3.714726311412854254e-01
-3.333870198358762416e+00,3.774078687227274131e-01
-3.253078386187815862e+00,3.834949483491424393e-01
-3.172286574016869309e+00,3.867595523160605175e-01
-3.091494761845922756e+00,3.904805756063972622e-01
-3.010702949674976203e+00,3.943244123154621139e-01
-2.929911137504029206e+00,3.975599876561353718e-01
-2.849119325333082653e+00,3.994303243748019705e-01
-2.768327513162136100e+00,4.008268245943030217e-01
-2.687535700991189547e+00,4.019933287750950823e-01
-2.606743888820242994e+00,4.032799668091157641e-01
-2.525952076649296441e+00,4.051221680900373712e-01
-2.445160264478349887e+00,4.062614300215842689e-01
-2.364368452307403334e+00,4.073904202853830814e-01
-2.283576640136456781e+00,4.087511929648905418e-01
-2.202784827965510228e+00,4.100150546921652039e-01
-2.121993015794563675e+00,4.114365641896618464e-01
-2.041201203623616678e+00,4.135284116562889523e-01
-1.960409391452670569e+00,4.155711337554248708e-01
-1.879617579281723572e+00,4.174588876498383505e-01
-1.798825767110777463e+00,4.205412811627888825e-01
-1.718033954939830465e+00,4.241207340759008404e-01
-1.637242142768883468e+00,4.280212882547055897e-01
-1.556450330597937359e+00,4.678213212133614518e-01
-1.475658518426990362e+00,5.319049165114382305e-01
-1.394866706256044253e+00,5.421060223681199997e-01
-1.314074894085097256e+00,5.678557536300299358e-01
-1.233283081914151147e+00,5.958469414322907776e-01
-1.152491269743204150e+00,6.397730586659606811e-01
-1.071699457572258041e+00,6.631254719942982767e-01
-9.909076454013110435e-01,6.890748308859228066e-01
-9.101158332303649345e-01,7.127934514991950410e-01
-8.293240210594179374e-01,7.343072363006101222e-01
-7.485322088884709402e-01,7.542021169460637608e-01
-6.677403967175248312e-01,7.716157199389598320e-01
-5.869485845465778340e-01,7.857834759234343380e-01
-5.061567723756317250e-01,7.989468414398380736e-01
-4.253649602046847278e-01,8.104671867107845484e-01
-3.445731480337386188e-01,8.209326763634190449e-01
-2.637813358627916216e-01,8.290298767087257437e-01
-1.829895236918455126e-01,8.358989428667512600e-01
-1.021977115208985154e-01,8.420525650364043546e-01
-2.140589934995240640e-02,8.473161248659660805e-01
5.938591282099459079e-02,8.535805024095994842e-01
1.401777249919415880e-01,8.572032749649537431e-01
2.209695371628876970e-01,8.600382552634483480e-01
3.017613493338346942e-01,8.633327810451110196e-01
3.825531615047808032e-01,8.664013301363140407e-01
4.633449736757278004e-01,8.688299096673811617e-01
5.441367858466739094e-01,8.732623575978410990e-01
6.249285980176209065e-01,8.790752283548050050e-01
7.057204101885670156e-01,8.869366269361538269e-01
7.865122223595140127e-01,9.253624893878041879e-01
8.673040345304601217e-01,9.289513207801644024e-01
9.480958467014071189e-01,9.315205774999565369e-01
1.028887658872354116e+00,9.400594595584343960e-01
1.109679471043300225e+00,9.437487746570267788e-01
1.190471283214247222e+00,9.461916452040912695e-01
1.271263095385193331e+00,9.481048549707503659e-01
1.352054907556140328e+00,9.530062268636266820e-01
1.432846719727086438e+00,9.554821453851852775e-01
1.513638531898033435e+00,9.606974730357555892e-01
1.594430344068979544e+00,9.624146279266995174e-01
1.675222156239926541e+00,9.743266363548260811e-01
1.756013968410872650e+00,9.767319929848974347e-01
1.836805780581819647e+00,9.858978933702635672e-01
1.917597592752766644e+00,9.904259124702065042e-01
1.998389404923712753e+00,9.955979204785346814e-01
2.079181217094658418e+00,1.000000000000000000e+00


==> csv/ids/cdf/BENIGN_2packet_flow_log.csv <==
-5.919217210434645438e+00,6.013116819373188343e-02
-5.838434420869290875e+00,6.013116819373188343e-02
-5.757651631303937201e+00,6.013116819373188343e-02
-5.676868841738582638e+00,7.309813746189805506e-02
-5.596086052173228076e+00,7.309813746189805506e-02
-5.515303262607873513e+00,2.440057714723083970e-01
-5.434520473042519839e+00,2.440057714723083970e-01
-5.353737683477165277e+00,3.285041818946971559e-01
-5.272954893911810714e+00,3.303216752344431684e-01
-5.192172104346456152e+00,3.316927588301637475e-01
-5.111389314781101589e+00,3.330876210353650446e-01
-5.030606525215747915e+00,3.352743558015764402e-01
-4.949823735650393353e+00,3.376800332362144830e-01
-4.869040946085038790e+00,3.399739960715937870e-01
-4.788258156519684228e+00,3.439405373247893527e-01
-4.707475366954330553e+00,3.485428198918383846e-01
-4.626692577388975991e+00,3.541370742619430190e-01
-4.545909787823621429e+00,3.597326745910748302e-01
-4.465126998258266866e+00,3.660106761470034442e-01
-4.384344208692912304e+00,3.742169883359186544e-01
-4.303561419127557741e+00,4.596252670607031132e-01
-4.222778629562204067e+00,4.798227282230556057e-01
-4.141995839996849504e+00,4.957028014791189374e-01
-4.061213050431494942e+00,5.090170281763058968e-01
-3.980430260866140824e+00,5.205581781816449594e-01
-3.899647471300786261e+00,5.278976927570352418e-01
-3.818864681735432143e+00,5.338418964742152051e-01
-3.738081892170077580e+00,5.403002565397903023e-01
-3.657299102604723462e+00,5.481799493381019905e-01
-3.576516313039368899e+00,5.534493789296393018e-01
-3.495733523474014781e+00,5.560659232785406525e-01
-3.414950733908660219e+00,5.587057975839135882e-01
-3.334167944343305656e+00,5.631479110267242350e-01
-3.253385154777951538e+00,5.688776586055682705e-01
-3.172602365212596975e+00,5.719410613515042430e-01
-3.091819575647242857e+00,5.743588524173870447e-01
-3.011036786081888295e+00,5.769224557112180296e-01
-2.930253996516534176e+00,5.781203592454372542e-01
-2.849471206951179614e+00,5.791029093353023960e-01
-2.768688417385825495e+00,5.801693575378639167e-01
-2.687905627820470933e+00,5.813066929158584584e-01
-2.607122838255116370e+00,5.823542976920389469e-01
-2.526340048689762252e+00,5.834427298920449312e-01
-2.445557259124407690e+00,5.846007033084568150e-01
-2.364774469559053571e+00,5.858596236519096889e-01
-2.283991679993699009e+00,5.873240270735169410e-01
-2.203208890428344890e+00,5.888548311404667723e-01
-2.122426100862990328e+00,5.904040299807884473e-01
-2.041643311297635766e+00,5.920967977840128071e-01
-1.960860521732281647e+00,5.938676312108155386e-01
-1.880077732166927085e+00,5.958349746555913207e-01
-1.799294942601572522e+00,6.102362875937570319e-01
-1.718512153036218848e+00,6.156999839382221174e-01
-1.637729363470864286e+00,6.325320988795337662e-01
-1.556946573905509723e+00,6.952802600751759599e-01
-1.476163784340155161e+00,7.555644189450009263e-01
-1.395380994774800598e+00,8.144478831205067548e-01
-1.314598205209446924e+00,8.373004727905406508e-01
-1.233815415644092361e+00,8.751537758188586702e-01
-1.153032626078737799e+00,8.973329373222770355e-01
-1.072249836513383237e+00,9.101872946851663482e-01
-9.914670469480295623e-01,9.386377279493773873e-01
-9.106842573826749998e-01,9.537447720708116528e-01
-8.299014678173204373e-01,9.618810943903117749e-01
-7.491186782519658749e-01,9.683757953496215931e-01
-6.683358886866113124e-01,9.758216406881616845e-01
-5.875530991212576382e-01,9.816258646665115828e-01
-5.067703095559030757e-01,9.858746086624127214e-01
-4.259875199905485132e-01,9.879007256513766544e-01
-3.452047304251939508e-01,9.889873632393463287e-01
-2.644219408598402765e-01,9.897590464149482736e-01
-1.836391512944857141e-01,9.904306799695273833e-01
-1.028563617291311516e-01,9.909125333012694936e-01
-2.207357216377658915e-02,9.914159219774469900e-01
5.870921740157797331e-02,9.938292265132392389e-01
1.394920069669316476e-01,9.941648189640241995e-01
2.202747965322862100e-01,9.947480678758163775e-01
3.010575860976407725e-01,9.950814170615560617e-01
3.818403756629953349e-01,9.954053445341052297e-01
4.626231652283490092e-01,9.955619244342709395e-01
5.434059547937035717e-01,9.963703971566166828e-01
6.241887443590581341e-01,9.967898877200979113e-01
7.049715339244126966e-01,9.969406351311457248e-01
7.857543234897672590e-01,9.971380424551370414e-01
8.665371130551209333e-01,9.972762275819307964e-01
9.473199026204754958e-01,9.975875927702259061e-01
1.028102692185830058e+00,9.977706431979268542e-01
1.108885481751184621e+00,9.978451195974326060e-01
1.189668271316539183e+00,9.979083796717116428e-01
1.270451060881892857e+00,9.982134637178797787e-01
1.351233850447247420e+00,9.982978104835852351e-01
1.432016640012601982e+00,9.984418280994968864e-01
1.512799429577956545e+00,9.987330039023838424e-01
1.593582219143310219e+00,9.987644096130189331e-01
1.674365008708664782e+00,9.988272210342887814e-01
1.755147798274019344e+00,9.988850972724588884e-01
1.835930587839373906e+00,9.998860421356959849e-01
1.916713377404728469e+00,9.999187938053581970e-01
1.997496166970082143e+00,9.999582752701564603e-01
2.078278956535437150e+00,1.000000000000000000e+00


==> csv/ids/cdf/BENIGN_4packet_flow_log.csv <==
-5.919208192316765427e+00,8.079783169559744821e-03
-5.838416384633531742e+00,8.079783169559744821e-03
-5.757624576950297168e+00,8.079783169559744821e-03
-5.676832769267062595e+00,1.151587932844724479e-02
-5.596040961583828022e+00,1.151587932844724479e-02
-5.515249153900594337e+00,4.302176387758153281e-02
-5.434457346217359763e+00,4.302176387758153281e-02
-5.353665538534125190e+00,5.994366660131513619e-02
-5.272873730850891505e+00,6.205114486668949353e-02
-5.192081923167656932e+00,6.278668559630837254e-02
-5.111290115484422358e+00,6.356018683717050421e-02
-5.030498307801187785e+00,6.538988347909434340e-02
-4.949706500117954100e+00,6.728299650450690617e-02
-4.868914692434719527e+00,6.832579407807103100e-02
-4.788122884751484953e+00,7.040424371720054031e-02
-4.707331077068250380e+00,7.403728794030292604e-02
-4.626539269385016695e+00,7.824599215155275678e-02
-4.545747461701782122e+00,8.267129457401392600e-02
-4.464955654018547548e+00,8.766734444787334379e-02
-4.384163846335313863e+00,9.434303529568345559e-02
-4.303372038652079290e+00,1.182912053534145858e-01
-4.222580230968844717e+00,1.397254963783438331e-01
-4.141788423285611032e+00,1.597217539185296353e-01
-4.060996615602376458e+00,1.750591402435456578e-01
-3.980204807919141885e+00,1.907993545819899051e-01
-3.899413000235907756e+00,2.015904114428164196e-01
-3.818621192552673183e+00,2.219220612646922164e-01
-3.737829384869439053e+00,2.743624978730947461e-01
-3.657037577186204480e+00,3.325233602287273604e-01
-3.576245769502970351e+00,3.657946318477967584e-01
-3.495453961819735778e+00,3.800619783500035487e-01
-3.414662154136501648e+00,3.877210697361383462e-01
-3.333870346453267519e+00,3.939894666280210345e-01
-3.253078538770032946e+00,4.005030437631099671e-01
-3.172286731086798817e+00,4.038788496982582132e-01
-3.091494923403564243e+00,4.076029991483443582e-01
-3.010703115720330114e+00,4.113977104899179671e-01
-2.929911308037095541e+00,4.144492889996240215e-01
-2.849119500353861412e+00,4.163285576032890734e-01
-2.768327692670626838e+00,4.178036584107761575e-01
-2.687535884987392709e+00,4.191934597165284382e-01
-2.606744077304158580e+00,4.204711658655507223e-01
-2.525952269620924007e+00,4.218506955035548067e-01
-2.445160461937689877e+00,4.232896221767983302e-01
-2.364368654254455304e+00,4.248522554572697896e-01
-2.283576846571221175e+00,4.266618553579472062e-01
-2.202785038887986602e+00,4.285018236676192416e-01
-2.121993231204752473e+00,4.304194993767774258e-01
-2.041201423521518343e+00,4.325189389456531863e-01
-1.960409615838283770e+00,4.349104511539769180e-01
-1.879617808155049197e+00,4.376654910817358024e-01
-1.798826000471815512e+00,4.466072011536419972e-01
-1.718034192788580938e+00,4.534825196311664253e-01
-1.637242385105346365e+00,4.650109035986114137e-01
-1.556450577422111792e+00,5.338440287445915811e-01
-1.475658769738878107e+00,6.252596387320473736e-01
-1.394866962055643533e+00,6.676521513114906936e-01
-1.314075154372408960e+00,7.009868393140487042e-01
-1.233283346689175275e+00,7.437160839579324279e-01
-1.152491539005940702e+00,7.855039079229836352e-01
-1.071699731322706128e+00,8.059146049270953238e-01
-9.909079236394715551e-01,8.390237628334434872e-01
-9.101161159562378700e-01,8.592192014090938024e-01
-8.293243082730032967e-01,8.734258110933114105e-01
-7.485325005897687234e-01,8.851681137064683069e-01
-6.677406929065350383e-01,8.971555965628316143e-01
-5.869488852233004650e-01,9.072772086430274108e-01
-5.061570775400658917e-01,9.145625006419787484e-01
-4.253652698568313184e-01,9.195514050078393842e-01
-3.445734621735976333e-01,9.228374454987536835e-01
-2.637816544903630600e-01,9.257054737717425041e-01
-1.829898468071284867e-01,9.278736888551060158e-01
-1.021980391238948016e-01,9.296439884617905269e-01
-2.140623144066022832e-02,9.313767741514816789e-01
5.938557624257434497e-02,9.357306214939555833e-01
1.401773839258089183e-01,9.375464737141319116e-01
2.209691916090426034e-01,9.391037478636043989e-01
3.017609992922771767e-01,9.403359013991348103e-01
3.825528069755117500e-01,9.415037453626766695e-01
4.633446146587463232e-01,9.424348943737607120e-01
5.441364223419800084e-01,9.448322123073333856e-01
6.249282300252145816e-01,9.486827479301470634e-01
7.057200377084491549e-01,9.538248341237304251e-01
7.865118453916828400e-01,9.713996576408479022e-01
8.673036530749174133e-01,9.729180780905771764e-01
9.480954607581519866e-01,9.736281629479506261e-01
1.028887268441386560e+00,9.780574847186610521e-01
1.109679076124620245e+00,9.786300185470591106e-01
1.190470883807854818e+00,9.791672714297133817e-01
1.271262691491089392e+00,9.799765002105690348e-01
1.352054499174323077e+00,9.806968567356906252e-01
1.432846306857557650e+00,9.815663757402856016e-01
1.513638114540792223e+00,9.827373458635769721e-01
1.594429922224026797e+00,9.836166899416702858e-01
1.675221729907260482e+00,9.851909346726396288e-01
1.756013537590495055e+00,9.864556895884142307e-01
1.836805345273729628e+00,9.930067806404965225e-01
1.917597152956963313e+00,9.951111327461213962e-01
1.998388960640197887e+00,9.975499839449366579e-01
2.079180768323432016e+00,1.000000000000000000e+00


==> csv/ids/cdf/BENIGN_full_flow_log.csv <==
-5.919208187611905814e+00,8.079336575309830487e-03
-5.838416375223812516e+00,8.079336575309830487e-03
-5.757624562835718329e+00,8.079336575309830487e-03
-5.676832750447625031e+00,1.147479265745461434e-02
-5.596040938059530845e+00,1.147479265745461434e-02
-5.515249125671436659e+00,4.290341640135234696e-02
-5.434457313283343360e+00,4.290341640135234696e-02
-5.353665500895249174e+00,5.974671853709997288e-02
-5.272873688507155876e+00,6.162732692351476776e-02
-5.192081876119061690e+00,6.219316183816390314e-02
-5.111290063730967503e+00,6.262859123183629750e-02
-5.030498251342874205e+00,6.341504370594611140e-02
-4.949706438954780019e+00,6.419345748355735626e-02
-4.868914626566686721e+00,6.501429771491104570e-02
-4.788122814178592535e+00,6.715795011452893593e-02
-4.707331001790498348e+00,7.111388198032377039e-02
-4.626539189402405050e+00,7.632474368839498036e-02
-4.545747377014310864e+00,8.112027274404015609e-02
-4.464955564626217566e+00,8.606407109065895844e-02
-4.384163752238123379e+00,9.255531851325188297e-02
-4.303371939850029193e+00,1.159720414135777672e-01
-4.222580127461935895e+00,1.363997089991866862e-01
-4.141788315073841709e+00,1.548632550736455116e-01
-4.060996502685748410e+00,1.691448925918498936e-01
-3.980204690297654224e+00,1.832063591448433726e-01
-3.899412877909560482e+00,1.924990922971869800e-01
-3.818621065521466740e+00,2.108626012596637178e-01
-3.737829253133372998e+00,2.616872598718543164e-01
-3.657037440745279255e+00,3.184167876564923949e-01
-3.576245628357185069e+00,3.507792399769736891e-01
-3.495453815969091327e+00,3.641516116023400529e-01
-3.414662003580997585e+00,3.714025158440475982e-01
-3.333870191192903842e+00,3.773109577704944484e-01
-3.253078378804810100e+00,3.833457858696687204e-01
-3.172286566416715914e+00,3.865335756256004784e-01
-3.091494754028622172e+00,3.900804271584682459e-01
-3.010702941640528429e+00,3.937232964550689274e-01
-2.929911129252434687e+00,3.967699624280258686e-01
-2.849119316864340945e+00,3.985170391337143903e-01
-2.768327504476246759e+00,3.997697360047411386e-01
-2.687535692088153016e+00,4.008580861917971361e-01
-2.606743879700059274e+00,4.017700316501346403e-01
-2.525952067311965532e+00,4.027199376197153069e-01
-2.445160254923871790e+00,4.037475509887820668e-01
-2.364368442535778048e+00,4.048716287158317106e-01
-2.283576630147683861e+00,4.063775445265632724e-01
-2.202784817759590119e+00,4.076588234295848712e-01
-2.121993005371496377e+00,4.089811890035991437e-01
-2.041201192983402635e+00,4.105679383735663102e-01
-1.960409380595308448e+00,4.123056366000065753e-01
-1.879617568207215150e+00,4.140486939574458125e-01
-1.798825755819120964e+00,4.170131865884174061e-01
-1.718033943431027666e+00,4.201121040886149904e-01
-1.637242131042933480e+00,4.236562760559832719e-01
-1.556450318654839293e+00,4.632794576916703377e-01
-1.475658506266745995e+00,5.270633882480513233e-01
-1.394866693878651809e+00,5.369143642127952587e-01
-1.314074881490558511e+00,5.618999727130917776e-01
-1.233283069102464324e+00,5.876671211507487058e-01
-1.152491256714370138e+00,6.291771634923494227e-01
-1.071699444326276840e+00,6.471021169014044006e-01
-9.909076319381826536e-01,6.682336170248875939e-01
-9.101158195500893555e-01,6.827707064540464721e-01
-8.293240071619951692e-01,6.957576672417314922e-01
-7.485321947739009829e-01,7.076446663918626312e-01
-6.677403823858076848e-01,7.192913978355366389e-01
-5.869485699977134985e-01,7.290450162537980283e-01
-5.061567576096202004e-01,7.377017991942550479e-01
-4.253649452215260141e-01,7.440889901566164477e-01
-3.445731328334318277e-01,7.500742462940496180e-01
-2.637813204453385296e-01,7.544361323330222024e-01
-1.829895080572443433e-01,7.582107469333493333e-01
-1.021976956691510452e-01,7.617678701339654079e-01
-2.140588328105685889e-02,7.649087674936555503e-01
5.938592910703732741e-02,7.697150148112988921e-01
1.401777414951306255e-01,7.736629079805952269e-01
2.209695538832248118e-01,7.769650258645066643e-01
3.017613662713181100e-01,7.801541554031881098e-01
3.825531786594122963e-01,7.831110559319111042e-01
4.633449910475064826e-01,7.854355790027467421e-01
5.441368034355997807e-01,7.899524332464417098e-01
6.249286158236939670e-01,7.959300972816261144e-01
7.057204282117872651e-01,8.042756040298887354e-01
7.865122405998814514e-01,8.487943518332030646e-01
8.673040529879747496e-01,8.538493521480521320e-01
9.480958653760689359e-01,8.572238183004505796e-01
1.028887677764163122e+00,8.651825744282819475e-01
1.109679490152256420e+00,8.702313224236319922e-01
1.190471302540350607e+00,8.738170276562428063e-01
1.271263114928443905e+00,8.775894092853203654e-01
1.352054927316538091e+00,8.806927927280171486e-01
1.432846739704632277e+00,8.830860913133405932e-01
1.513638552092725575e+00,8.878816203689857689e-01
1.594430364480819762e+00,8.907076687824819761e-01
1.675222176868913060e+00,8.955331196528718563e-01
1.756013989257007246e+00,8.997467364008706614e-01
1.836805801645101432e+00,9.248288092591496756e-01
1.917597614033194731e+00,9.332198686209040028e-01
1.998389426421288917e+00,9.416533544364007469e-01
2.079181238809383547e+00,1.000000000000000000e+00


==> csv/ids/cdf/Bot_14packet_flow_log.csv <==
-5.923879418515777928e+00,2.556237218813899991e-03
-5.847758837031556745e+00,2.556237218813899991e-03
-5.771638255547334673e+00,2.556237218813899991e-03
-5.695517674063112601e+00,5.112474437627799982e-03
-5.619397092578891417e+00,5.112474437627799982e-03
-5.543276511094669345e+00,5.112474437627799982e-03
-5.467155929610447274e+00,2.249488752556232443e-02
-5.391035348126225202e+00,3.118609406952958449e-02
-5.314914766642004018e+00,3.118609406952958449e-02
-5.238794185157781946e+00,3.374233128834348144e-02
-5.162673603673559874e+00,3.527607361963182309e-02
-5.086553022189338691e+00,4.141104294478525211e-02
-5.010432440705116619e+00,4.345603271983636967e-02
-4.934311859220894547e+00,4.959100204498972930e-02
-4.858191277736672475e+00,5.470347648261753015e-02
-4.782070696252451292e+00,6.186094069529653877e-02
-4.705950114768229220e+00,8.588957055214718750e-02
-4.629829533284007148e+00,1.160531697341512097e-01
-4.553708951799785964e+00,1.232106339468302114e-01
-4.477588370315563893e+00,1.564417177914108892e-01
-4.401467788831341821e+00,1.983640081799588617e-01
-4.325347207347119749e+00,2.464212678936601730e-01
-4.249226625862898565e+00,2.985685071574643579e-01
-4.173106044378676494e+00,3.179959100204499678e-01
-4.096985462894455310e+00,3.343558282208591304e-01
-4.020864881410233238e+00,3.614519427402864693e-01
-3.944744299926011166e+00,3.650306748466258799e-01
-3.868623718441789539e+00,3.696319018404909396e-01
-3.792503136957567467e+00,3.706543967280164775e-01
-3.716382555473345839e+00,3.711656441717792743e-01
-3.640261973989123767e+00,3.711656441717792743e-01
-3.564141392504902139e+00,3.711656441717792743e-01
-3.488020811020680512e+00,3.711656441717792743e-01
-3.411900229536458440e+00,3.711656441717792743e-01
-3.335779648052236812e+00,3.711656441717792743e-01
-3.259659066568014740e+00,3.711656441717792743e-01
-3.183538485083793113e+00,3.711656441717792743e-01
-3.107417903599571485e+00,3.711656441717792743e-01
-3.031297322115349413e+00,3.711656441717792743e-01
-2.955176740631127785e+00,3.711656441717792743e-01
-2.879056159146905713e+00,3.711656441717792743e-01
-2.802935577662684086e+00,3.711656441717792743e-01
-2.726814996178462458e+00,3.711656441717792743e-01
-2.650694414694240386e+00,3.711656441717792743e-01
-2.574573833210018758e+00,3.839468302658488041e-01
-2.498453251725796687e+00,3.880368098159510670e-01
-2.422332670241575059e+00,3.905930470347649952e-01
-2.346212088757352987e+00,3.931492842535789234e-01
-2.270091507273131359e+00,3.936605316973417201e-01
-2.193970925788909732e+00,3.936605316973417201e-01
-2.117850344304687660e+00,3.936605316973417201e-01
-2.041729762820466032e+00,3.936605316973417201e-01
-1.965609181336244404e+00,3.936605316973417201e-01
-1.889488599852022332e+00,3.936605316973417201e-01
-1.813368018367800261e+00,3.936605316973417201e-01
-1.737247436883579077e+00,3.936605316973417201e-01
-1.661126855399357005e+00,3.936605316973417201e-01
-1.585006273915134933e+00,3.936605316973417201e-01
-1.508885692430913750e+00,3.936605316973417201e-01
-1.432765110946691678e+00,3.936605316973417201e-01
-1.356644529462469606e+00,3.936605316973417201e-01
-1.280523947978247534e+00,3.941717791411044614e-01
-1.204403366494026351e+00,4.146216768916159423e-01
-1.128282785009804279e+00,5.741308793456033621e-01
-1.052162203525582207e+00,6.482617586912063912e-01
-9.760416220413610233e-01,6.830265848670759032e-01
-8.999210405571389515e-01,6.973415132924337678e-01
-8.238004590729168797e-01,7.060327198364010348e-01
-7.476798775886948079e-01,7.106339468302660389e-01
-6.715592961044736242e-01,7.285276073619635362e-01
-5.954387146202515524e-01,7.402862985685074726e-01
-5.193181331360294806e-01,7.428425357873214008e-01
-4.431975516518082969e-01,7.459100204498980702e-01
-3.670769701675862251e-01,7.479550102249492571e-01
-2.909563886833641533e-01,7.479550102249492571e-01
-2.148358071991429696e-01,7.479550102249492571e-01
-1.387152257149208978e-01,7.484662576687119984e-01
-6.259464423069882599e-02,7.484662576687119984e-01
1.352593725352324583e-02,9.790388548057258333e-01
8.964651873774442947e-02,9.989775051124745175e-01
1.657671002219665013e-01,9.989775051124745175e-01
2.418876817061885731e-01,9.989775051124745175e-01
3.180082631904097568e-01,9.989775051124745175e-01
3.941288446746318286e-01,9.989775051124745175e-01
4.702494261588539004e-01,9.989775051124745175e-01
5.463700076430750840e-01,9.989775051124745175e-01
6.224905891272971559e-01,9.989775051124745175e-01
6.986111706115192277e-01,9.989775051124745175e-01
7.747317520957412995e-01,9.989775051124745175e-01
8.508523335799624832e-01,9.989775051124745175e-01
9.269729150641845550e-01,9.989775051124745175e-01
1.003093496548406627e+00,9.989775051124745175e-01
1.079214078032627810e+00,9.989775051124745175e-01
1.155334659516849882e+00,9.989775051124745175e-01
1.231455241001071954e+00,9.989775051124745175e-01
1.307575822485294026e+00,9.989775051124745175e-01
1.383696403969515210e+00,9.989775051124745175e-01
1.459816985453737281e+00,9.989775051124745175e-01
1.535937566937959353e+00,9.989775051124745175e-01
1.612058148422180981e+00,1.000000000000000000e+00


==> csv/ids/cdf/Bot_2packet_flow_log.csv <==
-5.952373889484340097e+00,2.556237218813888715e-03
-5.904747778968681082e+00,2.556237218813888715e-03
-5.857121668453021179e+00,2.556237218813888715e-03
-5.809495557937362165e+00,2.556237218813888715e-03
-5.761869447421702262e+00,2.556237218813888715e-03
-5.714243336906042359e+00,2.556237218813888715e-03
-5.666617226390383344e+00,5.112474437627826003e-03
-5.618991115874723441e+00,5.112474437627826003e-03
-5.571365005359064426e+00,5.112474437627826003e-03
-5.523738894843404523e+00,5.112474437627826003e-03
-5.476112784327744620e+00,2.249488752556226892e-02
-5.428486673812085606e+00,2.249488752556226892e-02
-5.380860563296425703e+00,3.118609406952949428e-02
-5.333234452780766688e+00,3.118609406952949428e-02
-5.285608342265106785e+00,3.374233128834338430e-02
-5.237982231749446882e+00,3.374233128834338430e-02
-5.190356121233787867e+00,3.527607361963173982e-02
-5.142730010718127964e+00,3.732106339468285044e-02
-5.095103900202468061e+00,4.141104294478507863e-02
-5.047477789686809047e+00,4.141104294478507863e-02
-4.999851679171149144e+00,4.550102249488729989e-02
-4.952225568655489241e+00,4.959100204498952114e-02
-4.904599458139830226e+00,5.265848670756623912e-02
-4.856973347624171211e+00,5.470347648261739137e-02
-4.809347237108511308e+00,5.725971370143127792e-02
-4.761721126592851405e+00,6.850715746421238983e-02
-4.714095016077191502e+00,8.588957055214682668e-02
-4.666468905561532488e+00,1.068507157464211044e-01
-4.618842795045872585e+00,1.175869120654394334e-01
-4.571216684530213570e+00,1.201431492842533616e-01
-4.523590574014553667e+00,1.308793456032716906e-01
-4.475964463498893764e+00,1.564417177914105839e-01
-4.428338352983234749e+00,1.855828220858894428e-01
-4.380712242467574846e+00,2.157464212678933402e-01
-4.333086131951915831e+00,2.382413087934559803e-01
-4.285460021436255929e+00,2.852760736196315317e-01
-4.237833910920596026e+00,2.985685071574637472e-01
-4.190207800404937011e+00,3.113496932515334437e-01
-4.142581689889277108e+00,3.266871165644167352e-01
-4.094955579373618093e+00,3.348670756646213720e-01
-4.047329468857958190e+00,3.491820040899791810e-01
-3.999703358342298731e+00,3.640081799590998979e-01
-3.952077247826639272e+00,3.650306748466254358e-01
-3.904451137310979369e+00,3.686094069529649020e-01
-3.856825026795319911e+00,3.696319018404904955e-01
-3.809198916279660452e+00,3.706543967280160889e-01
-3.761572805764000993e+00,3.711656441717788857e-01
-3.713946695248341534e+00,3.711656441717788857e-01
-3.666320584732681631e+00,3.711656441717788857e-01
-3.618694474217022172e+00,3.711656441717788857e-01
-3.571068363701362713e+00,3.711656441717788857e-01
-3.523442253185703255e+00,3.711656441717788857e-01
-3.475816142670043352e+00,3.711656441717788857e-01
-3.428190032154383893e+00,3.808793456032716906e-01
-3.380563921638724434e+00,4.033742331288341365e-01
-3.332937811123064975e+00,4.544989775051124226e-01
-3.285311700607405516e+00,5.449897750511248917e-01
-3.237685590091745613e+00,6.635991820040892941e-01
-3.190059479576086154e+00,7.990797546012267105e-01
-3.142433369060426696e+00,8.732106339468301837e-01
-3.094807258544767237e+00,9.325153374233130510e-01
-3.047181148029107334e+00,9.826175869120652440e-01
-2.999555037513447875e+00,9.918200408997953632e-01
-2.951928926997788416e+00,9.923312883435581044e-01
-2.904302816482128957e+00,9.938650306748465502e-01
-2.856676705966469498e+00,9.964212678936604783e-01
-2.809050595450809595e+00,9.974437627811860718e-01
-2.761424484935150137e+00,9.974437627811860718e-01
-2.713798374419490678e+00,9.974437627811860718e-01
-2.666172263903831219e+00,9.974437627811860718e-01
-2.618546153388171316e+00,9.974437627811860718e-01
-2.570920042872511857e+00,9.974437627811860718e-01
-2.523293932356852398e+00,9.979550102249488130e-01
-2.475667821841192939e+00,9.979550102249488130e-01
-2.428041711325533480e+00,9.979550102249488130e-01
-2.380415600809873578e+00,9.979550102249488130e-01
-2.332789490294214119e+00,9.979550102249488130e-01
-2.285163379778554660e+00,9.979550102249488130e-01
-2.237537269262895201e+00,9.979550102249488130e-01
-2.189911158747235298e+00,9.979550102249488130e-01
-2.142285048231575839e+00,9.979550102249488130e-01
-2.094658937715916380e+00,9.979550102249488130e-01
-2.047032827200256921e+00,9.979550102249488130e-01
-1.999406716684597463e+00,9.979550102249488130e-01
-1.951780606168937560e+00,9.979550102249488130e-01
-1.904154495653278545e+00,9.979550102249488130e-01
-1.856528385137618642e+00,9.979550102249488130e-01
-1.808902274621958739e+00,9.979550102249488130e-01
-1.761276164106299724e+00,9.979550102249488130e-01
-1.713650053590639821e+00,9.979550102249488130e-01
-1.666023943074980807e+00,9.979550102249488130e-01
-1.618397832559320904e+00,9.979550102249488130e-01
-1.570771722043661001e+00,9.979550102249488130e-01
-1.523145611528001986e+00,9.979550102249488130e-01
-1.475519501012342083e+00,9.979550102249488130e-01
-1.427893390496683068e+00,9.979550102249488130e-01
-1.380267279981023165e+00,9.979550102249488130e-01
-1.332641169465363262e+00,9.979550102249488130e-01
-1.285015058949704247e+00,9.994887525562372588e-01
-1.237388948434044345e+00,1.000000000000000000e+00


==> csv/ids/cdf/Bot_4packet_flow_log.csv <==
-5.942263437166396045e+00,2.556237218813913869e-03
-5.884526874332792090e+00,2.556237218813913869e-03
-5.826790311499187247e+00,2.556237218813913869e-03
-5.769053748665583292e+00,2.556237218813913869e-03
-5.711317185831979337e+00,2.556237218813913869e-03
-5.653580622998375382e+00,5.112474437627827738e-03
-5.595844060164770539e+00,5.112474437627827738e-03
-5.538107497331166584e+00,5.112474437627827738e-03
-5.480370934497562629e+00,2.249488752556243892e-02
-5.422634371663958675e+00,2.249488752556243892e-02
-5.364897808830354720e+00,3.118609406952974755e-02
-5.307161245996749876e+00,3.118609406952974755e-02
-5.249424683163145922e+00,3.374233128834366185e-02
-5.191688120329541967e+00,3.527607361963200350e-02
-5.133951557495938012e+00,3.732106339468314188e-02
-5.076214994662333169e+00,4.141104294478533537e-02
-5.018478431828729214e+00,4.345603271983646682e-02
-4.960741868995125259e+00,4.550102249488760520e-02
-4.903005306161521304e+00,5.265848670756655830e-02
-4.845268743327917349e+00,5.521472392638047261e-02
-4.787532180494312506e+00,6.186094069529655265e-02
-4.729795617660708551e+00,7.668711656441726254e-02
-4.672059054827104596e+00,1.068507157464214374e-01
-4.614322491993499753e+00,1.175869120654397110e-01
-4.556585929159895798e+00,1.232106339468303363e-01
-4.498849366326291843e+00,1.375255623721882425e-01
-4.441112803492687888e+00,1.814928425357875685e-01
-4.383376240659083933e+00,2.157464212678940063e-01
-4.325639677825479978e+00,2.464212678936609779e-01
-4.267903114991875135e+00,2.919222903885479448e-01
-4.210166552158271180e+00,3.031697341513291954e-01
-4.152429989324667226e+00,3.210633946830265817e-01
-4.094693426491062382e+00,3.348670756646214830e-01
-4.036956863657458427e+00,3.532719836400816660e-01
-3.979220300823854473e+00,3.645194274028629167e-01
-3.921483737990250518e+00,3.670756646216767893e-01
-3.863747175156646119e+00,3.696319018404906620e-01
-3.806010612323042164e+00,3.706543967280162555e-01
-3.748274049489437765e+00,3.711656441717790522e-01
-3.690537486655833810e+00,3.711656441717790522e-01
-3.632800923822229411e+00,3.711656441717790522e-01
-3.575064360988625456e+00,3.711656441717790522e-01
-3.517327798155021501e+00,3.711656441717790522e-01
-3.459591235321417102e+00,3.711656441717790522e-01
-3.401854672487813147e+00,3.711656441717790522e-01
-3.344118109654208748e+00,3.726993865030673869e-01
-3.286381546820604793e+00,3.824130879345602474e-01
-3.228644983987000394e+00,4.187116564417175946e-01
-3.170908421153396439e+00,5.066462167689161911e-01
-3.113171858319792040e+00,6.155419222903881771e-01
-3.055435295486188085e+00,6.794478527607359375e-01
-2.997698732652583686e+00,7.275051124744371656e-01
-2.939962169818979731e+00,7.367075664621671738e-01
-2.882225606985375777e+00,7.372188139059299150e-01
-2.824489044151771377e+00,7.387525562372183607e-01
-2.766752481318167423e+00,7.402862985685066954e-01
-2.709015918484563024e+00,7.407975460122694367e-01
-2.651279355650959069e+00,7.418200408997950301e-01
-2.593542792817354670e+00,7.443762781186089583e-01
-2.535806229983750715e+00,7.453987730061345518e-01
-2.478069667150146316e+00,7.464212678936601453e-01
-2.420333104316542361e+00,7.464212678936601453e-01
-2.362596541482937962e+00,7.464212678936601453e-01
-2.304859978649334007e+00,7.464212678936601453e-01
-2.247123415815730052e+00,7.469325153374228865e-01
-2.189386852982125653e+00,7.469325153374228865e-01
-2.131650290148521698e+00,7.469325153374228865e-01
-2.073913727314917299e+00,7.469325153374228865e-01
-2.016177164481313344e+00,7.469325153374228865e-01
-1.958440601647708945e+00,7.469325153374228865e-01
-1.900704038814104990e+00,7.469325153374228865e-01
-1.842967475980501035e+00,7.469325153374228865e-01
-1.785230913146896192e+00,7.469325153374228865e-01
-1.727494350313292237e+00,7.474437627811856277e-01
-1.669757787479688282e+00,7.474437627811856277e-01
-1.612021224646084328e+00,7.474437627811856277e-01
-1.554284661812480373e+00,7.474437627811856277e-01
-1.496548098978875529e+00,7.474437627811856277e-01
-1.438811536145271575e+00,7.474437627811856277e-01
-1.381074973311667620e+00,7.474437627811856277e-01
-1.323338410478063665e+00,7.474437627811856277e-01
-1.265601847644458822e+00,7.489775051124739624e-01
-1.207865284810854867e+00,7.494887525562367037e-01
-1.150128721977250912e+00,7.494887525562367037e-01
-1.092392159143646957e+00,7.494887525562367037e-01
-1.034655596310043002e+00,7.494887525562367037e-01
-9.769190334764381589e-01,7.494887525562367037e-01
-9.191824706428342040e-01,7.494887525562367037e-01
-8.614459078092302491e-01,7.494887525562367037e-01
-8.037093449756262942e-01,7.494887525562367037e-01
-7.459727821420214511e-01,7.494887525562367037e-01
-6.882362193084174962e-01,7.494887525562367037e-01
-6.304996564748135413e-01,7.494887525562367037e-01
-5.727630936412095863e-01,7.494887525562367037e-01
-5.150265308076047432e-01,7.494887525562367037e-01
-4.572899679740007883e-01,7.494887525562367037e-01
-3.995534051403968334e-01,7.494887525562367037e-01
-3.418168423067928785e-01,7.499999999999994449e-01
-2.840802794731889236e-01,9.851738241308796162e-01
-2.263437166395837197e-01,1.000000000000000000e+00


==> csv/ids/cdf/Bot_full_flow_log.csv <==
-5.922146424279848276e+00,2.556237218813912568e-03
-5.844292848559695663e+00,2.556237218813912568e-03
-5.766439272839543939e+00,2.556237218813912568e-03
-5.688585697119392215e+00,5.112474437627825136e-03
-5.610732121399239603e+00,5.112474437627825136e-03
-5.532878545679087878e+00,5.112474437627825136e-03
-5.455024969958936154e+00,2.249488752556242852e-02
-5.377171394238784430e+00,3.118609406952973020e-02
-5.299317818518631817e+00,3.374233128834361328e-02
-5.221464242798480093e+00,3.527607361963196186e-02
-5.143610667078328369e+00,3.732106339468308637e-02
-5.065757091358175757e+00,4.141104294478530762e-02
-4.987903515638024032e+00,4.550102249488756356e-02
-4.910049939917872308e+00,5.265848670756651667e-02
-4.832196364197720584e+00,5.521472392638042404e-02
-4.754342788477567971e+00,6.850715746421262575e-02
-4.676489212757416247e+00,1.068507157464213125e-01
-4.598635637037264523e+00,1.191206543967280873e-01
-4.520782061317111911e+00,1.339468302658486099e-01
-4.442928485596960186e+00,1.814928425357874020e-01
-4.365074909876808462e+00,2.275051124744378039e-01
-4.287221334156656738e+00,2.852760736196322533e-01
-4.209367758436504126e+00,3.031697341513294175e-01
-4.131514182716352401e+00,3.277096114519429393e-01
-4.053660606996199789e+00,3.491820040899795696e-01
-3.975807031276048509e+00,3.645194274028631942e-01
-3.897953455555896340e+00,3.691206543967282538e-01
-3.820099879835744172e+00,3.706543967280165885e-01
-3.742246304115592448e+00,3.711656441717793853e-01
-3.664392728395440280e+00,3.711656441717793853e-01
-3.586539152675288555e+00,3.711656441717793853e-01
-3.508685576955136387e+00,3.711656441717793853e-01
-3.430832001234984219e+00,3.711656441717793853e-01
-3.352978425514832495e+00,3.711656441717793853e-01
-3.275124849794680326e+00,3.711656441717793853e-01
-3.197271274074528602e+00,3.711656441717793853e-01
-3.119417698354376434e+00,3.711656441717793853e-01
-3.041564122634224265e+00,3.711656441717793853e-01
-2.963710546914072541e+00,3.711656441717793853e-01
-2.885856971193920373e+00,3.711656441717793853e-01
-2.808003395473768649e+00,3.711656441717793853e-01
-2.730149819753616480e+00,3.711656441717793853e-01
-2.652296244033464312e+00,3.711656441717793853e-01
-2.574442668313312588e+00,3.711656441717793853e-01
-2.496589092593160419e+00,3.711656441717793853e-01
-2.418735516873008695e+00,3.711656441717793853e-01
-2.340881941152856527e+00,3.711656441717793853e-01
-2.263028365432704803e+00,3.711656441717793853e-01
-2.185174789712552634e+00,3.711656441717793853e-01
-2.107321213992400466e+00,3.711656441717793853e-01
-2.029467638272248742e+00,3.711656441717793853e-01
-1.951614062552097018e+00,3.711656441717793853e-01
-1.873760486831944405e+00,3.711656441717793853e-01
-1.795906911111792681e+00,3.711656441717793853e-01
-1.718053335391640957e+00,3.711656441717793853e-01
-1.640199759671488344e+00,3.711656441717793853e-01
-1.562346183951336620e+00,3.711656441717793853e-01
-1.484492608231184896e+00,3.711656441717793853e-01
-1.406639032511032283e+00,3.711656441717793853e-01
-1.328785456790880559e+00,3.711656441717793853e-01
-1.250931881070728835e+00,3.726993865030677200e-01
-1.173078305350577111e+00,4.601226993865034642e-01
-1.095224729630424498e+00,5.945807770961137884e-01
-1.017371153910272774e+00,6.579754601226988076e-01
-9.395175781901210499e-01,6.845603271983634608e-01
-8.616640024699684375e-01,6.993865030674839556e-01
-7.838104267498167133e-01,7.065439672801628879e-01
-7.059568510296649890e-01,7.121676891615535965e-01
-6.281032753095132648e-01,7.361963190184043215e-01
-5.502496995893606524e-01,7.407975460122693256e-01
-4.723961238692089282e-01,7.443762781186088473e-01
-3.945425481490572039e-01,7.474437627811855167e-01
-3.166889724289045915e-01,7.479550102249482579e-01
-2.388353967087528673e-01,7.479550102249482579e-01
-1.609818209886011431e-01,7.479550102249482579e-01
-8.312824526844853068e-02,7.484662576687109992e-01
-5.274669548296806454e-03,7.489775051124738514e-01
7.257890617185491777e-02,9.989775051124744065e-01
1.504324818920066420e-01,9.989775051124744065e-01
2.282860576121592544e-01,9.989775051124744065e-01
3.061396333323109786e-01,9.989775051124744065e-01
3.839932090524627029e-01,9.989775051124744065e-01
4.618467847726153153e-01,9.989775051124744065e-01
5.397003604927670395e-01,9.989775051124744065e-01
6.175539362129187637e-01,9.989775051124744065e-01
6.954075119330713761e-01,9.989775051124744065e-01
7.732610876532231003e-01,9.989775051124744065e-01
8.511146633733748246e-01,9.989775051124744065e-01
9.289682390935265488e-01,9.989775051124744065e-01
1.006821814813679161e+00,9.989775051124744065e-01
1.084675390533830885e+00,9.989775051124744065e-01
1.162528966253982610e+00,9.989775051124744065e-01
1.240382541974135222e+00,9.989775051124744065e-01
1.318236117694286946e+00,9.989775051124744065e-01
1.396089693414438671e+00,9.989775051124744065e-01
1.473943269134590395e+00,9.989775051124744065e-01
1.551796844854743007e+00,9.989775051124744065e-01
1.629650420574894731e+00,9.989775051124744065e-01
1.707503996295046456e+00,9.989775051124744065e-01
1.785357572015199512e+00,1.000000000000000000e+00


==> csv/ids/cdf/DDoS_14packet_flow_log.csv <==
-5.919832107777408758e+00,7.862686050808687048e-06
-5.839664215554817517e+00,7.862686050808687048e-06
-5.759496323332226275e+00,7.862686050808687048e-06
-5.679328431109635034e+00,1.572537210161737410e-05
-5.599160538887043792e+00,1.572537210161737410e-05
-5.518992646664452550e+00,2.358805815242605945e-05
-5.438824754441860421e+00,2.358805815242605945e-05
-5.358656862219270067e+00,7.076417445727870351e-05
-5.278488969996677938e+00,9.435223260970450885e-05
-5.198321077774086696e+00,1.100776047113218796e-04
-5.118153185551495454e+00,1.258029768129392638e-04
-5.037985293328904213e+00,1.258029768129392638e-04
-4.957817401106312971e+00,1.336656628637479559e-04
-4.877649508883721730e+00,1.415283489145566481e-04
-4.797481616661130488e+00,1.493910349653653402e-04
-4.717313724438539246e+00,1.729790931177914166e-04
-4.637145832215948005e+00,2.201552094226435694e-04
-4.556977939993356763e+00,2.437432675750696187e-04
-4.476810047770765522e+00,2.987820699307304636e-04
-4.396642155548174280e+00,3.380955001847738700e-04
-4.316474263325583038e+00,4.245850467436694292e-04
-4.236306371102990909e+00,5.346626514549898722e-04
-4.156138478880400555e+00,6.368775701155039541e-04
-4.075970586657808425e+00,6.919163724711641485e-04
-3.995802694435217628e+00,7.312298027252078260e-04
-3.915634802212626386e+00,7.784059190300600872e-04
-3.835466909990035145e+00,8.019939771824861636e-04
-3.755299017767443459e+00,8.491700934873379911e-04
-3.675131125544852218e+00,8.648954655889553754e-04
-3.594963233322260976e+00,8.884835237413814518e-04
-3.514795341099669734e+00,8.963462097921902523e-04
-3.434627448877078493e+00,8.963462097921902523e-04
-3.354459556654487251e+00,9.042088958429989444e-04
-3.274291664431896010e+00,9.042088958429989444e-04
-3.194123772209304768e+00,9.985611284527031416e-04
-3.113955879986713526e+00,1.265892454180198674e-03
-3.033787987764121841e+00,1.486047663602840753e-03
-2.953620095541530599e+00,1.635438698568205795e-03
-2.873452203318939358e+00,1.706202873025484132e-03
-2.793284311096348116e+00,1.800555105635188438e-03
-2.713116418873756874e+00,1.879181966143275359e-03
-2.632948526651165633e+00,1.957808826651362064e-03
-2.552780634428574391e+00,2.012847629007023017e-03
-2.472612742205982705e+00,2.067886431362683537e-03
-2.392444849983391464e+00,2.217277466328048795e-03
-2.312276957760800222e+00,2.311629698937753101e-03
-2.232109065538208981e+00,2.437432675750692175e-03
-2.151941173315617739e+00,2.704764001478187491e-03
-2.071773281093026498e+00,2.972095327205683240e-03
-1.991605388870435256e+00,3.719050502032508667e-03
-1.911437496647844014e+00,4.859139979399768050e-03
-1.831269604425252773e+00,6.557480166374444683e-03
-1.751101712202661531e+00,1.058317542438849158e-02
-1.670933819980070290e+00,1.638583772988530529e-02
-1.590765927757479048e+00,2.497975358341920221e-02
-1.510598035534886918e+00,3.712760353191849050e-02
-1.430430143312295677e+00,5.337977559894004770e-02
-1.350262251089704435e+00,7.104723115510716558e-02
-1.270094358867113193e+00,8.690626891958828926e-02
-1.189926466644521952e+00,1.010512411249931131e-01
-1.109758574421930710e+00,1.136236761202362028e-01
-1.029590682199339469e+00,1.251582365567725230e-01
-9.494227899767482270e-01,1.380058655637939335e-01
-8.692548977541569855e-01,1.492023305001455025e-01
-7.890870055315657439e-01,1.605481864714624618e-01
-7.089191133089745023e-01,1.723029021174214415e-01
-6.287512210863832607e-01,1.818010268667983320e-01
-5.485833288637920191e-01,1.923527515469835858e-01
-4.684154366412007775e-01,2.026214195293397080e-01
-3.882475444186095359e-01,2.136606307446751174e-01
-3.080796521960182943e-01,2.309978534867082600e-01
-2.279117599734270527e-01,2.578567890362707393e-01
-1.477438677508349230e-01,2.942531627654637605e-01
-6.757597552824368137e-02,3.279998112955346268e-01
1.259191669434756022e-02,3.611803464299472854e-01
9.275980891693880181e-02,4.037332033369239181e-01
1.729277011395300434e-01,4.465219408254248457e-01
2.530955933621212850e-01,4.886030365693529443e-01
3.332634855847125266e-01,5.428398449478312182e-01
4.134313778073037682e-01,5.513629966269079086e-01
4.935992700298950098e-01,5.628425182610885535e-01
5.737671622524862514e-01,5.780096396530984837e-01
6.539350544750774930e-01,6.108992554036312139e-01
7.341029466976687345e-01,6.332921852763344628e-01
8.142708389202599761e-01,6.733211199610015241e-01
8.944387311428512177e-01,7.082314460265920486e-01
9.746066233654424593e-01,7.682394659663639436e-01
1.054774515588034589e+00,8.253933308696916882e-01
1.134942407810625831e+00,8.444210311126487678e-01
1.215110300033217072e+00,8.444210311126487678e-01
1.295278192255808314e+00,8.444288937986995647e-01
1.375446084478399555e+00,8.468348757302469609e-01
1.455613976700990797e+00,8.481322189286304436e-01
1.535781868923582039e+00,8.482344338472909140e-01
1.615949761146173280e+00,8.482344338472909140e-01
1.696117653368764522e+00,8.483445114520021813e-01
1.776285545591355763e+00,8.484545890567133375e-01
1.856453437813947005e+00,8.596353286209633682e-01
1.936621330036538247e+00,9.443636335044777175e-01
2.016789222259129488e+00,1.000000000000000000e+00


==> csv/ids/cdf/DDoS_2packet_flow_log.csv <==
-5.920672855527078227e+00,6.686292664783215212e-02
-5.841345711054156453e+00,6.686292664783215212e-02
-5.762018566581234680e+00,6.686292664783215212e-02
-5.682691422108312906e+00,8.260329368565179353e-02
-5.603364277635390245e+00,8.260329368565179353e-02
-5.524037133162468471e+00,8.260329368565179353e-02
-5.444709988689546698e+00,1.938542136543136840e-01
-5.365382844216624925e+00,2.501444251877531499e-01
-5.286055699743703151e+00,2.565466157023816862e-01
-5.206728555270781378e+00,2.604401604900172806e-01
-5.127401410797859604e+00,2.633286642450721748e-01
-5.048074266324936943e+00,2.657423454650494898e-01
-4.968747121852015169e+00,2.712661142897845878e-01
-4.889419977379093396e+00,2.776683048044130686e-01
-4.810092832906171623e+00,2.968115666769549077e-01
-4.730765688433249849e+00,3.144512238550846162e-01
-4.651438543960328076e+00,3.260368937109759946e-01
-4.572111399487406302e+00,3.348448517366639510e-01
-4.492784255014484529e+00,3.480607456296547775e-01
-4.413457110541562756e+00,3.638644223388181054e-01
-4.334129966068640982e+00,4.313050497376612058e-01
-4.254802821595718321e+00,5.138371200430503771e-01
-4.175475677122796547e+00,5.643978063198878958e-01
-4.096148532649874774e+00,6.060239152283500852e-01
-4.016821388176953000e+00,6.403852393501262563e-01
-3.937494243704031227e+00,6.808717741744023666e-01
-3.858167099231109010e+00,7.054675814914175280e-01
-3.778839954758187236e+00,7.348274415770439383e-01
-3.699512810285265463e+00,7.557038057026187472e-01
-3.620185665812343245e+00,7.900018201530510931e-01
-3.540858521339421472e+00,8.154443943242879467e-01
-3.461531376866499699e+00,8.445905842691293630e-01
-3.382204232393577925e+00,8.570942443595039872e-01
-3.302877087920656152e+00,8.622935511186027302e-01
-3.223549943447733934e+00,8.654432072679503207e-01
-3.144222798974812161e+00,8.686245182529696018e-01
-3.064895654501890387e+00,8.720432405055277281e-01
-2.985568510028968170e+00,9.913582298615887245e-01
-2.906241365556046397e+00,9.967553793436364495e-01
-2.826914221083124623e+00,9.972381155876319792e-01
-2.747587076610202850e+00,9.974517857284168620e-01
-2.668259932137281076e+00,9.984805678877515245e-01
-2.588932787664358859e+00,9.985122227234233261e-01
-2.509605643191437085e+00,9.986309283571926931e-01
-2.430278498718515312e+00,9.986388420661106435e-01
-2.350951354245593095e+00,9.987258928642082090e-01
-2.271624209772671321e+00,9.987971162444698736e-01
-2.192297065299749548e+00,9.988525122068956374e-01
-2.112969920826827774e+00,9.989237355871571911e-01
-2.033642776353906001e+00,9.990028726763368061e-01
-1.954315631880984228e+00,9.990978371833523219e-01
-1.874988487408062454e+00,9.991611468546959252e-01
-1.795661342935139793e+00,9.992561113617115520e-01
-1.716334198462218019e+00,9.992877661973833536e-01
-1.637007053989296246e+00,9.993273347419731056e-01
-1.557679909516374472e+00,9.993352484508910560e-01
-1.478352765043452699e+00,9.993748169954809191e-01
-1.399025620570530926e+00,9.994222992489886215e-01
-1.319698476097609152e+00,9.994302129579066829e-01
-1.240371331624686491e+00,9.994381266668246333e-01
-1.161044187151764717e+00,9.994381266668246333e-01
-1.081717042678842944e+00,9.994381266668246333e-01
-1.002389898205921170e+00,9.994539540846606451e-01
-9.230627537329993970e-01,9.994539540846606451e-01
-8.437356092600776236e-01,9.994618677935785955e-01
-7.644084647871558502e-01,9.994618677935785955e-01
-6.850813203142340768e-01,9.994618677935785955e-01
-6.057541758413123034e-01,9.994618677935785955e-01
-5.264270313683896418e-01,9.994618677935785955e-01
-4.470998868954678684e-01,9.994618677935785955e-01
-3.677727424225460950e-01,9.994618677935785955e-01
-2.884455979496243216e-01,9.994697815024965459e-01
-2.091184534767025482e-01,9.994697815024965459e-01
-1.297913090037807748e-01,9.994697815024965459e-01
-5.046416453085900145e-02,9.994697815024965459e-01
2.886297994206366013e-02,9.994697815024965459e-01
1.081901244149854335e-01,9.994776952114146074e-01
1.875172688879072069e-01,9.994776952114146074e-01
2.668444133608289803e-01,9.994856089203325578e-01
3.461715578337507537e-01,9.994935226292505082e-01
4.254987023066725271e-01,9.995014363381685696e-01
5.048258467795943005e-01,9.995172637560044704e-01
5.841529912525160739e-01,9.995410048827583216e-01
6.634801357254378473e-01,9.995647460095121728e-01
7.428072801983605089e-01,9.995805734273480736e-01
8.221344246712822823e-01,9.996992790611174406e-01
9.014615691442040557e-01,9.998021572770509069e-01
9.807887136171258291e-01,9.999050354929842621e-01
1.060115858090047603e+00,9.999604314554100259e-01
1.139443002562969376e+00,9.999683451643280874e-01
1.218770147035891149e+00,9.999683451643280874e-01
1.298097291508813811e+00,9.999683451643280874e-01
1.377424435981735584e+00,9.999841725821639882e-01
1.456751580454657358e+00,9.999841725821639882e-01
1.536078724927579131e+00,9.999841725821639882e-01
1.615405869400500904e+00,9.999841725821639882e-01
1.694733013873422678e+00,9.999920862910820496e-01
1.774060158346344451e+00,9.999920862910820496e-01
1.853387302819266225e+00,9.999920862910820496e-01
1.932714447292188220e+00,1.000000000000000000e+00


==> csv/ids/cdf/DDoS_4packet_flow_log.csv <==
-5.919962912154767665e+00,7.862686050808670107e-06
-5.839925824309535329e+00,7.862686050808670107e-06
-5.759888736464302994e+00,7.862686050808670107e-06
-5.679851648619071547e+00,1.171540221570504777e-03
-5.599814560773839212e+00,1.171540221570504777e-03
-5.519777472928606876e+00,4.237987781385886034e-03
-5.439740385083374541e+00,4.237987781385886034e-03
-5.359703297238142206e+00,5.629683212379019662e-03
-5.279666209392909870e+00,1.420787369381127686e-02
-5.199629121547677535e+00,1.648805264854578956e-02
-5.119592033702446088e+00,1.697553918369593476e-02
-5.039554945857213752e+00,1.738439885833798285e-02
-4.959517858011981417e+00,1.751806452120173094e-02
-4.879480770166749082e+00,1.784043464928488851e-02
-4.799443682321516746e+00,1.791119882374216793e-02
-4.719406594476284411e+00,1.803700180055510527e-02
-4.639369506631052076e+00,1.811562866106319197e-02
-4.559332418785819740e+00,1.814707940526642804e-02
-4.479295330940588293e+00,1.820211820762208943e-02
-4.399258243095355958e+00,1.824143163787613278e-02
-4.319221155250123623e+00,1.835937192863826284e-02
-4.239184067404891287e+00,1.865815399856899162e-02
-4.159146979559658952e+00,1.898052412665214919e-02
-4.079109891714427505e+00,1.903556292900781058e-02
-3.999072803869194725e+00,1.925571813843045266e-02
-3.919035716023962390e+00,1.940510917339581878e-02
-3.838998628178730499e+00,1.956236289441199219e-02
-3.758961540333498164e+00,1.996335988300323647e-02
-3.678924452488265828e+00,2.031718075528962664e-02
-3.598887364643033493e+00,2.058451208101712282e-02
-3.518850276797801602e+00,2.090688220910027692e-02
-3.438813188952569266e+00,2.143368217450445853e-02
-3.358776101107336931e+00,2.347798054771471285e-02
-3.278739013262105040e+00,3.570445735672225784e-02
-3.198701925416872704e+00,7.985343953201294587e-02
-3.118664837571640369e+00,1.580242642491527238e-01
-3.038627749726408034e+00,2.459841330995493069e-01
-2.958590661881176143e+00,3.755140231005720253e-01
-2.878553574035943807e+00,3.918841354583556535e-01
-2.798516486190711472e+00,4.038983197439913186e-01
-2.718479398345479581e+00,4.221476140679183420e-01
-2.638442310500247245e+00,4.847739084626094264e-01
-2.558405222655014910e+00,4.979439075977138973e-01
-2.478368134809782575e+00,5.362745020954061692e-01
-2.398331046964550683e+00,5.531871397906957810e-01
-2.318293959119318348e+00,5.746758607675558350e-01
-2.238256871274086013e+00,5.976191786638155312e-01
-2.158219783428854122e+00,6.172365803605832646e-01
-2.078182695583621786e+00,6.409818922340254632e-01
-1.998145607738389451e+00,6.614563267103311661e-01
-1.918108519893157116e+00,6.818128208958748049e-01
-1.838071432047924780e+00,7.021378643372152561e-01
-1.758034344202692445e+00,7.234614689070082427e-01
-1.677997256357460998e+00,7.463025718846076906e-01
-1.597960168512228663e+00,7.753394714702440682e-01
-1.517923080666996327e+00,7.974807953893212620e-01
-1.437885992821763992e+00,8.132926570374975350e-01
-1.357848904976531657e+00,8.217057311118628471e-01
-1.277811817131299321e+00,8.236163638222092631e-01
-1.197774729286066986e+00,8.243397309388836858e-01
-1.117737641440835539e+00,8.249451577647959333e-01
-1.037700553595603203e+00,8.256842502535719497e-01
-9.576634657503708681e-01,8.263918919981447786e-01
-8.776263779051385328e-01,8.270602203124635121e-01
-7.975892900599061974e-01,8.279644292083064849e-01
-7.175522022146738621e-01,8.286013067784219199e-01
-6.375151143694415268e-01,8.292381843485373549e-01
-5.574780265242100796e-01,8.296706320813317381e-01
-4.774409386789777443e-01,8.302917842793455794e-01
-3.974038508337454090e-01,8.305512529190222093e-01
-3.173667629885130737e-01,8.309443872215626081e-01
-2.373296751432807383e-01,8.320294378965742421e-01
-1.572925872980484030e-01,8.336098377927868563e-01
-7.725549945281606767e-02,8.345297720607315339e-01
2.781588392415379474e-03,8.359293301777753760e-01
8.281867623764771480e-02,8.387520344700156727e-01
1.628557640828800501e-01,8.423531446812859702e-01
2.428928519281123855e-01,8.458913534041498927e-01
3.229299397733447208e-01,8.567811735845198839e-01
4.029670276185770561e-01,8.616717643081229783e-01
4.830041154638093914e-01,8.673171728926036828e-01
5.630412033090408386e-01,8.750226052223962769e-01
6.430782911542731739e-01,8.909681325334362079e-01
7.231153789995055092e-01,9.005606095154227164e-01
8.031524668447378446e-01,9.207441246078484909e-01
8.831895546899701799e-01,9.356281893020292895e-01
9.632266425352025152e-01,9.606865697459565645e-01
1.043263730380434851e+00,9.866491590857267013e-01
1.123300818225666298e+00,9.977040956731638710e-01
1.203337906070898633e+00,9.977355464173670585e-01
1.283374993916130968e+00,9.977355464173670585e-01
1.363412081761363304e+00,9.986712060574133298e-01
1.443449169606595639e+00,9.995282388369515214e-01
1.523486257451827974e+00,9.995832776393070995e-01
1.603523345297060310e+00,9.995832776393070995e-01
1.683560433142291757e+00,9.996147283835102870e-01
1.763597520987524092e+00,9.996540418137643824e-01
1.843634608832756427e+00,9.996697671858659762e-01
1.923671696677988763e+00,9.998977850813394186e-01
2.003708784523221542e+00,1.000000000000000000e+00


==> csv/ids/cdf/DDoS_full_flow_log.csv <==
-5.919832107777408758e+00,7.862686050808687048e-06
-5.839664215554817517e+00,7.862686050808687048e-06
-5.759496323332226275e+00,7.862686050808687048e-06
-5.679328431109635034e+00,1.572537210161737410e-05
-5.599160538887043792e+00,1.572537210161737410e-05
-5.518992646664452550e+00,2.358805815242605945e-05
-5.438824754441860421e+00,2.358805815242605945e-05
-5.358656862219270067e+00,7.076417445727870351e-05
-5.278488969996677938e+00,9.435223260970450885e-05
-5.198321077774086696e+00,1.100776047113218796e-04
-5.118153185551495454e+00,1.258029768129392638e-04
-5.037985293328904213e+00,1.258029768129392638e-04
-4.957817401106312971e+00,1.336656628637479559e-04
-4.877649508883721730e+00,1.415283489145566481e-04
-4.797481616661130488e+00,1.493910349653653402e-04
-4.717313724438539246e+00,1.729790931177914166e-04
-4.637145832215948005e+00,2.201552094226435694e-04
-4.556977939993356763e+00,2.437432675750696187e-04
-4.476810047770765522e+00,2.987820699307304636e-04
-4.396642155548174280e+00,3.380955001847738700e-04
-4.316474263325583038e+00,4.245850467436694292e-04
-4.236306371102990909e+00,5.346626514549898722e-04
-4.156138478880400555e+00,6.368775701155039541e-04
-4.075970586657808425e+00,6.919163724711641485e-04
-3.995802694435217628e+00,7.312298027252078260e-04
-3.915634802212626386e+00,7.784059190300600872e-04
-3.835466909990035145e+00,8.019939771824861636e-04
-3.755299017767443459e+00,8.491700934873379911e-04
-3.675131125544852218e+00,8.648954655889553754e-04
-3.594963233322260976e+00,8.884835237413814518e-04
-3.514795341099669734e+00,8.963462097921902523e-04
-3.434627448877078493e+00,8.963462097921902523e-04
-3.354459556654487251e+00,9.042088958429989444e-04
-3.274291664431896010e+00,9.042088958429989444e-04
-3.194123772209304768e+00,9.985611284527031416e-04
-3.113955879986713526e+00,1.265892454180198674e-03
-3.033787987764121841e+00,1.486047663602840753e-03
-2.953620095541530599e+00,1.635438698568205795e-03
-2.873452203318939358e+00,1.706202873025484132e-03
-2.793284311096348116e+00,1.800555105635188438e-03
-2.713116418873756874e+00,1.879181966143275359e-03
-2.632948526651165633e+00,1.957808826651362064e-03
-2.552780634428574391e+00,2.012847629007023017e-03
-2.472612742205982705e+00,2.067886431362683537e-03
-2.392444849983391464e+00,2.217277466328048795e-03
-2.312276957760800222e+00,2.311629698937753101e-03
-2.232109065538208981e+00,2.437432675750692175e-03
-2.151941173315617739e+00,2.704764001478187491e-03
-2.071773281093026498e+00,2.972095327205683240e-03
-1.991605388870435256e+00,3.719050502032508667e-03
-1.911437496647844014e+00,4.859139979399768050e-03
-1.831269604425252773e+00,6.557480166374444683e-03
-1.751101712202661531e+00,1.058317542438849158e-02
-1.670933819980070290e+00,1.638583772988530529e-02
-1.590765927757479048e+00,2.497975358341920221e-02
-1.510598035534886918e+00,3.712760353191849050e-02
-1.430430143312295677e+00,5.335618754078762238e-02
-1.350262251089704435e+00,7.091356549224342443e-02
-1.270094358867113193e+00,8.667038833806402220e-02
-1.189926466644521952e+00,1.006345187643002542e-01
-1.109758574421930710e+00,1.130418373524763737e-01
-1.029590682199339469e+00,1.243641052656408869e-01
-9.494227899767482270e-01,1.369679910050871918e-01
-8.692548977541569855e-01,1.479207126738637246e-01
-7.890870055315657439e-01,1.589756492613007277e-01
-7.089191133089745023e-01,1.704473082094306036e-01
-6.287512210863832607e-01,1.798353553540961436e-01
-5.485833288637920191e-01,1.902141009411636163e-01
-4.684154366412007775e-01,2.003255152025035790e-01
-3.882475444186095359e-01,2.112860995573308809e-01
-3.080796521960182943e-01,2.282773641131284614e-01
-2.279117599734270527e-01,2.549161444532682674e-01
-1.477438677508349230e-01,2.908250316473111607e-01
-6.757597552824368137e-02,3.241628205027399789e-01
1.259191669434756022e-02,3.570288481951202630e-01
9.275980891693880181e-02,3.992200215437597399e-01
1.729277011395300434e-01,4.416470754739234561e-01
2.530955933621212850e-01,4.836259562991910288e-01
3.332634855847125266e-01,5.375010811193321469e-01
4.134313778073037682e-01,5.460399581705103200e-01
4.935992700298950098e-01,5.574723036883861838e-01
5.737671622524862514e-01,5.726708758245994124e-01
6.539350544750774930e-01,6.054504139704208754e-01
7.341029466976687345e-01,6.278590692152256070e-01
8.142708389202599761e-01,6.679823561325023418e-01
8.944387311428512177e-01,7.028376433957372882e-01
9.746066233654424593e-01,7.629242901960172629e-01
1.054774515588034589e+00,8.201803700180055889e-01
1.134942407810625831e+00,8.390979926562511793e-01
1.215110300033217072e+00,8.390979926562511793e-01
1.295278192255808314e+00,8.391058553423019761e-01
1.375446084478399555e+00,8.415118372738494834e-01
1.455613976700990797e+00,8.428091804722329661e-01
1.535781868923582039e+00,8.429113953908933254e-01
1.615949761146173280e+00,8.429113953908933254e-01
1.696117653368764522e+00,8.430214729956045927e-01
1.776285545591355763e+00,8.431315506003158600e-01
1.856453437813947005e+00,8.543122901645658906e-01
1.936621330036538247e+00,9.399998427462789019e-01
2.016789222259129488e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_GoldenEye_14packet_flow_log.csv <==
-4.098763407797956226e+00,1.074575542660650225e-04
-4.036375906333168118e+00,2.149151085321300450e-04
-3.973988404868379565e+00,3.223726627981943356e-04
-3.911600903403591456e+00,3.223726627981943356e-04
-3.849213401938803347e+00,4.298302170642593310e-04
-3.786825900474015238e+00,4.298302170642593310e-04
-3.724438399009226686e+00,4.298302170642593310e-04
-3.662050897544438577e+00,4.298302170642593310e-04
-3.599663396079650468e+00,4.298302170642593310e-04
-3.537275894614862359e+00,4.298302170642593310e-04
-3.474888393150074251e+00,4.298302170642593310e-04
-3.412500891685285698e+00,4.298302170642593310e-04
-3.350113390220497589e+00,4.298302170642593310e-04
-3.287725888755709480e+00,5.372877713303243806e-04
-3.225338387290920927e+00,6.447453255963885629e-04
-3.162950885826132819e+00,8.596604341285186621e-04
-3.100563384361344710e+00,1.504405759724908960e-03
-3.038175882896556601e+00,5.050505050505054404e-03
-2.975788381431768492e+00,2.697184612078232235e-02
-2.913400879966980384e+00,2.729421878358051501e-02
-2.851013378502191831e+00,2.740167633784658038e-02
-2.788625877037403722e+00,2.772404900064477651e-02
-2.726238375572615169e+00,2.793896410917690726e-02
-2.663850874107827060e+00,3.675048355899424024e-02
-2.601463372643038952e+00,3.728777133032456365e-02
-2.539075871178250843e+00,3.739522888459062555e-02
-2.476688369713462734e+00,3.889963464431554080e-02
-2.414300868248674625e+00,3.954437996991193305e-02
-2.351913366783886072e+00,4.018912529550831142e-02
-2.289525865319097964e+00,4.223081882656355007e-02
-2.227138363854309411e+00,4.362776703202238260e-02
-2.164750862389521302e+00,4.480980012894909825e-02
-2.102363360924733193e+00,4.577691811734368316e-02
-2.039975859459945084e+00,4.846335697399531406e-02
-1.977588357995156976e+00,5.469589512142708498e-02
-1.915200856530368867e+00,7.210401891252962714e-02
-1.852813355065580314e+00,7.865892972275954909e-02
-1.790425853600792205e+00,7.951859015688807208e-02
-1.728038352136004097e+00,8.005587792821838855e-02
-1.665650850671215988e+00,8.091553836234691155e-02
-1.603263349206427435e+00,8.241994412207180598e-02
-1.540875847741639326e+00,8.263485923060392979e-02
-1.478488346276851217e+00,8.317214700193424626e-02
-1.416100844812063109e+00,8.327960455620031510e-02
-1.353713343347274556e+00,8.327960455620031510e-02
-1.291325841882486447e+00,8.349451966473243891e-02
-1.228938340417698338e+00,8.349451966473243891e-02
-1.166550838952910230e+00,8.349451966473243891e-02
-1.104163337488122121e+00,8.349451966473243891e-02
-1.041775836023333568e+00,8.349451966473243891e-02
-9.793883345585454592e-01,8.349451966473243891e-02
-9.170008330937573504e-01,8.349451966473243891e-02
-8.546133316289692416e-01,8.349451966473243891e-02
-7.922258301641806888e-01,8.349451966473243891e-02
-7.298383286993925800e-01,8.435418009886096191e-02
-6.674508272346044713e-01,8.467655276165915457e-02
-6.050633257698163625e-01,8.467655276165915457e-02
-5.426758243050278097e-01,8.467655276165915457e-02
-4.802883228402397009e-01,8.467655276165915457e-02
-4.179008213754515921e-01,8.478401031592520953e-02
-3.555133199106634834e-01,8.510638297872340219e-02
-2.931258184458749305e-01,8.510638297872340219e-02
-2.307383169810868218e-01,8.510638297872340219e-02
-1.683508155162987130e-01,8.510638297872340219e-02
-1.059633140515101601e-01,8.510638297872340219e-02
-4.357581258672205138e-02,8.521384053298945715e-02
1.881168887806605738e-02,8.596604341285189743e-02
8.119919034285416615e-02,8.628841607565009009e-02
1.435866918076422749e-01,8.671824629271435159e-02
2.059741932724303837e-01,8.693316140124648927e-02
2.683616947372184924e-01,8.714807650977861309e-02
3.307491962020066012e-01,8.875993982376957636e-02
3.931366976667955981e-01,8.875993982376957636e-02
4.555241991315837069e-01,8.994197292069629202e-02
5.179117005963718157e-01,9.445519019987103082e-02
5.802992020611599244e-01,9.767891682785298513e-02
6.426867035259480332e-01,1.050934880722114717e-01
7.050742049907361420e-01,1.589297227595100337e-01
7.674617064555242507e-01,1.797764882871266401e-01
8.298492079203123595e-01,2.166344294003869353e-01
8.922367093851004682e-01,2.388781431334624228e-01
9.546242108498894652e-01,2.672469374597031821e-01
1.017011712314677574e+00,3.172147001934234045e-01
1.079399213779465683e+00,6.993337631635506701e-01
1.141786715244253791e+00,7.253384912959384145e-01
1.204174216709041900e+00,7.443584784010318645e-01
1.266561718173830009e+00,7.777777777777781232e-01
1.328949219638618118e+00,8.109821620459922720e-01
1.391336721103406227e+00,8.180743606275524549e-01
1.453724222568195223e+00,8.370943477326457938e-01
1.516111724032983332e+00,8.543950139694822532e-01
1.578499225497771441e+00,8.722329679776490430e-01
1.640886726962559550e+00,8.912529550827424929e-01
1.703274228427347659e+00,9.008166774124223286e-01
1.765661729892135767e+00,9.085536213195789523e-01
1.828049231356923876e+00,9.169353105523321279e-01
1.890436732821711985e+00,9.215559853857728800e-01
1.952824234286500094e+00,9.355254674403613580e-01
2.015211735751289091e+00,9.658284977433913010e-01
2.077599237216077199e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_GoldenEye_2packet_flow_log.csv <==
-5.919224007627839512e+00,5.273920998816079841e-03
-5.838448015255678136e+00,5.273920998816079841e-03
-5.757672022883517648e+00,5.273920998816079841e-03
-5.676896030511357161e+00,8.502852222581024771e-03
-5.596120038139195785e+00,8.502852222581024771e-03
-5.515344045767035297e+00,2.206436336239379903e-02
-5.434568053394874809e+00,2.206436336239379903e-02
-5.353792061022714321e+00,3.099773974814348451e-02
-5.273016068650552945e+00,3.433430201270055993e-02
-5.192240076278392458e+00,3.605639866537519583e-02
-5.111464083906231082e+00,3.670218491012817996e-02
-5.030688091534070594e+00,4.176084382735992945e-02
-4.949912099161910106e+00,4.649660962221518340e-02
-4.869136106789749618e+00,5.521472392638054200e-02
-4.788360114417588242e+00,8.352168765471958134e-02
-4.707584122045427755e+00,1.175330965450436804e-01
-4.626808129673267267e+00,1.402432461521904705e-01
-4.546032137301105891e+00,1.586481541276504592e-01
-4.465256144928945403e+00,1.837261866322248971e-01
-4.384480152556784915e+00,2.156926057474978509e-01
-4.303704160184624428e+00,3.619631901840499322e-01
-4.222928167812463052e+00,4.533419438165968707e-01
-4.142152175440302564e+00,5.182434614142723550e-01
-4.061376183068141188e+00,5.802389409105586093e-01
-3.980600190695980700e+00,6.169411258206868309e-01
-3.899824198323820212e+00,6.313636852868369509e-01
-3.819048205951659281e+00,6.407275858357551757e-01
-3.738272213579498349e+00,6.500914863846735114e-01
-3.657496221207337861e+00,6.559035625874504172e-01
-3.576720228835176929e+00,6.590248627704231588e-01
-3.495944236463016441e+00,6.602088042191369688e-01
-3.415168244090855509e+00,6.607469594230978016e-01
-3.334392251718694578e+00,6.611774835862664901e-01
-3.253616259346534090e+00,6.616080077494352896e-01
-3.172840266974373158e+00,6.616080077494352896e-01
-3.092064274602212670e+00,6.618232698310195783e-01
-3.011288282230051738e+00,6.634377354429019658e-01
-2.930512289857890806e+00,6.732321601549889900e-01
-2.849736297485730319e+00,6.733397911957811344e-01
-2.768960305113569387e+00,6.733397911957811344e-01
-2.688184312741408455e+00,6.735550532773654231e-01
-2.607408320369247967e+00,6.736626843181575675e-01
-2.526632327997087035e+00,6.736626843181575675e-01
-2.445856335624926103e+00,6.736626843181575675e-01
-2.365080343252765616e+00,6.737703153589497118e-01
-2.284304350880604684e+00,6.738779463997418562e-01
-2.203528358508444196e+00,6.739855774405340005e-01
-2.122752366136283264e+00,6.740932084813261449e-01
-2.041976373764122332e+00,6.753847809708322103e-01
-1.961200381391961400e+00,6.764610913787537649e-01
-1.880424389019800913e+00,6.780755569906362634e-01
-1.799648396647640425e+00,6.783984501130126965e-01
-1.718872404275479049e+00,6.783984501130126965e-01
-1.638096411903318561e+00,6.785060811538048409e-01
-1.557320419531158073e+00,6.785060811538048409e-01
-1.476544427158996697e+00,6.785060811538048409e-01
-1.395768434786836210e+00,6.785060811538048409e-01
-1.314992442414675722e+00,6.785060811538048409e-01
-1.234216450042515234e+00,6.785060811538048409e-01
-1.153440457670353858e+00,6.785060811538048409e-01
-1.072664465298193370e+00,6.785060811538048409e-01
-9.918884729260328825e-01,6.785060811538048409e-01
-9.111124805538715066e-01,6.785060811538048409e-01
-8.303364881817110188e-01,6.785060811538048409e-01
-7.495604958095505310e-01,6.787213432353891296e-01
-6.687845034373891551e-01,6.793671294801421068e-01
-5.880085110652286673e-01,6.793671294801421068e-01
-5.072325186930681795e-01,6.795823915617263955e-01
-4.264565263209068036e-01,6.795823915617263955e-01
-3.456805339487463158e-01,6.795823915617263955e-01
-2.649045415765858280e-01,6.795823915617263955e-01
-1.841285492044253402e-01,6.795823915617263955e-01
-1.033525568322639643e-01,6.795823915617263955e-01
-2.257656446010347651e-02,6.795823915617263955e-01
5.819942791205701127e-02,7.676245829297172474e-01
1.389754202842183872e-01,7.680551070928859358e-01
2.197514126563788750e-01,7.680551070928859358e-01
3.005274050285393628e-01,7.691314175008076015e-01
3.813033974007007387e-01,7.692390485415997459e-01
4.620793897728612265e-01,7.692390485415997459e-01
5.428553821450217143e-01,7.720374556021960544e-01
6.236313745171830902e-01,7.765579593154668947e-01
7.044073668893435780e-01,7.766655903562590391e-01
7.851833592615040658e-01,7.802174147024003581e-01
8.659593516336654417e-01,7.829081907222045222e-01
9.467353440058259295e-01,7.837692390485417882e-01
1.027511336377986417e+00,7.889355290065656057e-01
1.108287328750147793e+00,7.965773329028092986e-01
1.189063321122308281e+00,8.005596814121193061e-01
1.269839313494468769e+00,8.101388440426220416e-01
1.350615305866629257e+00,8.189645893875795446e-01
1.431391298238790633e+00,8.339253040576903864e-01
1.512167290610951120e+00,8.558820363792920549e-01
1.592943282983111608e+00,8.820363792917881307e-01
1.673719275355272984e+00,8.957055214723929071e-01
1.754495267727433472e+00,9.087288774082448173e-01
1.835271260099593960e+00,9.171240985900337428e-01
1.916047252471755336e+00,9.278872026692501773e-01
1.996823244843915823e+00,9.471531589710476817e-01
2.077599237216077199e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_GoldenEye_4packet_flow_log.csv <==
-5.621204311920497965e+00,3.223726627981958535e-04
-5.543438619504977183e+00,3.223726627981958535e-04
-5.465672927089455513e+00,1.396948205458836212e-03
-5.387907234673934731e+00,2.471523748119488877e-03
-5.310141542258413949e+00,2.471523748119488877e-03
-5.232375849842893167e+00,6.769825918762099534e-03
-5.154610157427372386e+00,8.596604341285209172e-03
-5.076844465011850716e+00,8.811519449817338187e-03
-4.999078772596329934e+00,9.133892112615534312e-03
-4.921313080180809152e+00,9.241349666881599687e-03
-4.843547387765288370e+00,9.241349666881599687e-03
-4.765781695349767588e+00,9.456264775413730436e-03
-4.688016002934245918e+00,9.563722329679794076e-03
-4.610250310518725136e+00,9.671179883945859451e-03
-4.532484618103204355e+00,9.778637438211924826e-03
-4.454718925687683573e+00,1.031592520954225170e-02
-4.376953233272162791e+00,1.053084031807438245e-02
-4.299187540856641121e+00,1.106812808940470239e-02
-4.221421848441120339e+00,1.139050075220289851e-02
-4.143656156025599557e+00,1.225016118633142151e-02
-4.065890463610078776e+00,1.300236406619387913e-02
-3.988124771194557550e+00,1.332473672899207179e-02
-3.910359078779036324e+00,1.343219428325813716e-02
-3.832593386363515542e+00,1.386202450032239866e-02
-3.754827693947994760e+00,1.418439716312059479e-02
-3.677062001532473534e+00,1.429185471738666016e-02
-3.599296309116952752e+00,1.482914248871698704e-02
-3.521530616701431970e+00,1.601117558564370616e-02
-3.443764924285910745e+00,1.622609069417583344e-02
-3.365999231870389963e+00,1.676337846550616031e-02
-3.288233539454868737e+00,2.030947775628629687e-02
-3.210467847039347955e+00,4.470234257468311267e-02
-3.132702154623827173e+00,1.324951644100584580e-01
-3.054936462208305947e+00,4.389641091768748393e-01
-2.977170769792785165e+00,5.311626907371589379e-01
-2.899405077377263940e+00,5.543735224586288091e-01
-2.821639384961743158e+00,5.721040189125295994e-01
-2.743873692546222376e+00,5.910165484633570498e-01
-2.666108000130701150e+00,6.085321298087256192e-01
-2.588342307715180368e+00,6.188480550182678952e-01
-2.510576615299659142e+00,6.302385557704707209e-01
-2.432810922884138360e+00,6.359338061465722447e-01
-2.355045230468617579e+00,6.439931227165270888e-01
-2.277279538053096353e+00,6.496883730926285017e-01
-2.199513845637575571e+00,6.546314205888674742e-01
-2.121748153222054345e+00,6.558134536857941344e-01
-2.043982460806533563e+00,6.591446378680422269e-01
-1.966216768391012337e+00,6.660219213410702999e-01
-1.888451075975491555e+00,6.735439501396949247e-01
-1.810685383559970774e+00,6.779497098646036779e-01
-1.732919691144449548e+00,6.783795400816678978e-01
-1.655153998728928322e+00,6.787019127444660072e-01
-1.577388306313407540e+00,6.787019127444660072e-01
-1.499622613897886758e+00,6.788093702987320066e-01
-1.421856921482365976e+00,6.788093702987320066e-01
-1.344091229066845194e+00,6.788093702987320066e-01
-1.266325536651323524e+00,6.788093702987320066e-01
-1.188559844235802743e+00,6.788093702987320066e-01
-1.110794151820281961e+00,6.788093702987320066e-01
-1.033028459404761179e+00,6.788093702987320066e-01
-9.552627669892403972e-01,6.788093702987320066e-01
-8.774970745737187272e-01,6.788093702987320066e-01
-7.997313821581979454e-01,6.788093702987320066e-01
-7.219656897426771636e-01,6.793466580700623370e-01
-6.441999973271563817e-01,6.796690307328604463e-01
-5.664343049116355999e-01,6.796690307328604463e-01
-4.886686124961139299e-01,6.796690307328604463e-01
-4.109029200805931481e-01,6.796690307328604463e-01
-3.331372276650723663e-01,6.798839458413925563e-01
-2.553715352495515845e-01,6.798839458413925563e-01
-1.776058428340308026e-01,6.798839458413925563e-01
-9.984015041850913263e-02,6.798839458413925563e-01
-2.207445800298835081e-02,6.798839458413925563e-01
5.569123441253243101e-02,7.469374597034172947e-01
1.334569268280532128e-01,7.473672899204816256e-01
2.112226192435739947e-01,7.473672899204816256e-01
2.889883116590956647e-01,7.473672899204816256e-01
3.667540040746164465e-01,7.485493230174082857e-01
4.445196964901372283e-01,7.485493230174082857e-01
5.222853889056580101e-01,7.653127014829144148e-01
6.000510813211787919e-01,7.663872770255750755e-01
6.778167737367004619e-01,7.699333763163551669e-01
7.555824661522212438e-01,7.733720180528692589e-01
8.333481585677420256e-01,7.751987964753923599e-01
9.111138509832628074e-01,7.834730281538793140e-01
9.888795433987835892e-01,7.858370943477327453e-01
1.066645235814305259e+00,7.935740382548893690e-01
1.144410928229826041e+00,7.985170857511283415e-01
1.222176620645346823e+00,8.021706425961745435e-01
1.299942313060867605e+00,8.138835160111755895e-01
1.377708005476388387e+00,8.208682570384697730e-01
1.455473697891910057e+00,8.421448527831505437e-01
1.533239390307430838e+00,8.597678916827851126e-01
1.611005082722951620e+00,8.849129593810444172e-01
1.688770775138472402e+00,8.959810874704491335e-01
1.766536467553994072e+00,9.089834515366428391e-01
1.844302159969514854e+00,9.174725983236619031e-01
1.922067852385035636e+00,9.290780141843969497e-01
1.999833544800556417e+00,9.479905437352244002e-01
2.077599237216077199e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_GoldenEye_full_flow_log.csv <==
-4.098763407797956226e+00,1.074575542660650225e-04
-4.036375906333168118e+00,2.149151085321300450e-04
-3.973988404868379565e+00,3.223726627981943356e-04
-3.911600903403591456e+00,3.223726627981943356e-04
-3.849213401938803347e+00,4.298302170642593310e-04
-3.786825900474015238e+00,4.298302170642593310e-04
-3.724438399009226686e+00,4.298302170642593310e-04
-3.662050897544438577e+00,4.298302170642593310e-04
-3.599663396079650468e+00,4.298302170642593310e-04
-3.537275894614862359e+00,4.298302170642593310e-04
-3.474888393150074251e+00,4.298302170642593310e-04
-3.412500891685285698e+00,4.298302170642593310e-04
-3.350113390220497589e+00,4.298302170642593310e-04
-3.287725888755709480e+00,5.372877713303243806e-04
-3.225338387290920927e+00,6.447453255963885629e-04
-3.162950885826132819e+00,8.596604341285186621e-04
-3.100563384361344710e+00,1.504405759724908960e-03
-3.038175882896556601e+00,5.050505050505054404e-03
-2.975788381431768492e+00,2.697184612078232235e-02
-2.913400879966980384e+00,2.729421878358051501e-02
-2.851013378502191831e+00,2.740167633784658038e-02
-2.788625877037403722e+00,2.772404900064477651e-02
-2.726238375572615169e+00,2.793896410917690726e-02
-2.663850874107827060e+00,3.675048355899424024e-02
-2.601463372643038952e+00,3.728777133032456365e-02
-2.539075871178250843e+00,3.728777133032456365e-02
-2.476688369713462734e+00,3.879217709004947195e-02
-2.414300868248674625e+00,3.911454975284767155e-02
-2.351913366783886072e+00,3.954437996991193305e-02
-2.289525865319097964e+00,4.008166774124225645e-02
-2.227138363854309411e+00,4.040404040404044911e-02
-2.164750862389521302e+00,4.115624328390291020e-02
-2.102363360924733193e+00,4.169353105523323361e-02
-2.039975859459945084e+00,4.395013969482060301e-02
-1.977588357995156976e+00,4.889318719105958944e-02
-1.915200856530368867e+00,6.211046636578559238e-02
-1.852813355065580314e+00,6.748334407908880561e-02
-1.790425853600792205e+00,6.791317429615306711e-02
-1.728038352136004097e+00,6.845046206748338358e-02
-1.665650850671215988e+00,6.931012250161190658e-02
-1.603263349206427435e+00,7.081452826133680101e-02
-1.540875847741639326e+00,7.102944336986892482e-02
-1.478488346276851217e+00,7.156673114119925516e-02
-1.416100844812063109e+00,7.167418869546531013e-02
-1.353713343347274556e+00,7.167418869546531013e-02
-1.291325841882486447e+00,7.188910380399743394e-02
-1.228938340417698338e+00,7.188910380399743394e-02
-1.166550838952910230e+00,7.188910380399743394e-02
-1.104163337488122121e+00,7.188910380399743394e-02
-1.041775836023333568e+00,7.188910380399743394e-02
-9.793883345585454592e-01,7.188910380399743394e-02
-9.170008330937573504e-01,7.188910380399743394e-02
-8.546133316289692416e-01,7.188910380399743394e-02
-7.922258301641806888e-01,7.188910380399743394e-02
-7.298383286993925800e-01,7.274876423812595694e-02
-6.674508272346044713e-01,7.307113690092414959e-02
-6.050633257698163625e-01,7.307113690092414959e-02
-5.426758243050278097e-01,7.307113690092414959e-02
-4.802883228402397009e-01,7.307113690092414959e-02
-4.179008213754515921e-01,7.307113690092414959e-02
-3.555133199106634834e-01,7.328605200945627340e-02
-2.931258184458749305e-01,7.328605200945627340e-02
-2.307383169810868218e-01,7.328605200945627340e-02
-1.683508155162987130e-01,7.328605200945627340e-02
-1.059633140515101601e-01,7.328605200945627340e-02
-4.357581258672205138e-02,7.328605200945627340e-02
1.881168887806605738e-02,7.360842467225446606e-02
8.119919034285416615e-02,7.382333978078658987e-02
1.435866918076422749e-01,7.414571244358478253e-02
2.059741932724303837e-01,7.425316999785083749e-02
2.683616947372184924e-01,7.425316999785083749e-02
3.307491962020066012e-01,7.543520309477755315e-02
3.931366976667955981e-01,7.543520309477755315e-02
4.555241991315837069e-01,7.586503331184181464e-02
5.179117005963718157e-01,7.865892972275950745e-02
5.802992020611599244e-01,8.048570814528260842e-02
6.426867035259480332e-01,8.564367075005373253e-02
7.050742049907361420e-01,1.463571889103804646e-01
7.674617064555242507e-01,1.550612508059317218e-01
8.298492079203123595e-01,1.627981947130884011e-01
8.922367093851004682e-01,1.761229314420804659e-01
9.546242108498894652e-01,2.071781646249728215e-01
1.017011712314677574e+00,2.649903288201158613e-01
1.079399213779465683e+00,6.863313990973567424e-01
1.141786715244253791e+00,7.072856221792394038e-01
1.204174216709041900e+00,7.277025574897918458e-01
1.266561718173830009e+00,7.653127014829145258e-01
1.328949219638618118e+00,8.044272512357621974e-01
1.391336721103406227e+00,8.167848699763595732e-01
1.453724222568195223e+00,8.351601117558565823e-01
1.516111724032983332e+00,8.498817966903075005e-01
1.578499225497771441e+00,8.681495809155386212e-01
1.640886726962559550e+00,8.871695680206320711e-01
1.703274228427347659e+00,8.979153234472385670e-01
1.765661729892135767e+00,9.065119277885238525e-01
1.828049231356923876e+00,9.163980227810017976e-01
1.890436732821711985e+00,9.210186976144425497e-01
1.952824234286500094e+00,9.349881796690310276e-01
2.015211735751289091e+00,9.652912099720609707e-01
2.077599237216077199e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_Hulk_14packet_flow_log.csv <==
-5.919209365759305008e+00,3.721670235349669453e-02
-5.838418731518610905e+00,3.721670235349669453e-02
-5.757628097277915913e+00,3.721670235349669453e-02
-5.676837463037220921e+00,5.427302029793524413e-02
-5.596046828796526817e+00,5.427302029793524413e-02
-5.515256194555831826e+00,1.207926602812455646e-01
-5.434465560315136834e+00,1.207926602812455646e-01
-5.353674926074442730e+00,1.681193575453575895e-01
-5.272884291833747739e+00,1.785548897070624308e-01
-5.192093657593053635e+00,1.813334189205919600e-01
-5.111303023352358643e+00,1.822504252616908016e-01
-5.030512389111663651e+00,1.831995268247281206e-01
-4.949721754870969548e+00,1.838230911366753317e-01
-4.868931120630274556e+00,1.841257032292379359e-01
-4.788140486389579564e+00,1.852077707117345817e-01
-4.707349852148885461e+00,1.856708589139895171e-01
-4.626559217908190469e+00,1.858359200553873214e-01
-4.545768583667495477e+00,1.859367907529081709e-01
-4.464977949426801374e+00,1.861981375601213795e-01
-4.384187315186106382e+00,1.864182190819851093e-01
-4.303396680945411390e+00,1.906593734095672898e-01
-4.222606046704717286e+00,1.915076042750837038e-01
-4.141815412464022295e+00,1.921219985236199412e-01
-4.061024778223327303e+00,1.925346513771144241e-01
-3.980234143982632755e+00,1.931994809744110864e-01
-3.899443509741938207e+00,1.936167188596110977e-01
-3.818652875501243660e+00,1.941119022838044827e-01
-3.737862241260548668e+00,1.952765003370000307e-01
-3.657071607019854120e+00,2.014296128857733237e-01
-3.576280972779159573e+00,2.078669974002872733e-01
-3.495490338538464581e+00,2.100403024286915388e-01
-3.414699704297770033e+00,2.108060027235091061e-01
-3.333909070057075485e+00,2.118651450474782483e-01
-3.253118435816380494e+00,2.135891169687441082e-01
-3.172327801575685946e+00,2.142906268196847208e-01
-3.091537167334991398e+00,2.156890614898604730e-01
-3.010746533094296407e+00,2.237174520061808725e-01
-2.929955898853601859e+00,2.594669442139195814e-01
-2.849165264612907311e+00,2.604664811257173529e-01
-2.768374630372212764e+00,2.615256234496864951e-01
-2.687583996131517772e+00,2.678071168862136142e-01
-2.606793361890823224e+00,2.692330617466223153e-01
-2.526002727650128676e+00,2.716356183603013119e-01
-2.445212093409433685e+00,2.748588956492637458e-01
-2.364421459168739137e+00,2.769771802972020858e-01
-2.283630824928044589e+00,2.790541996597910024e-01
-2.202840190687349597e+00,2.806818859152414580e-01
-2.122049556446655050e+00,2.824104428682127632e-01
-2.041258922205960502e+00,2.845883329283225294e-01
-1.960468287965265510e+00,2.878712156294564450e-01
-1.879677653724571407e+00,3.003608419952228936e-01
-1.798887019483876415e+00,3.108972448544486400e-01
-1.718096385243181423e+00,3.158628341914989091e-01
-1.637305751002487320e+00,3.183800165978152852e-01
-1.556515116761792328e+00,3.211035254308788334e-01
-1.475724482521097336e+00,3.232905855543996010e-01
-1.394933848280403232e+00,3.250191425073709062e-01
-1.314143214039708241e+00,3.267889647456916347e-01
-1.233352579799013249e+00,3.281507191622234920e-01
-1.152561945558319145e+00,3.303148541272167282e-01
-1.071771311317624154e+00,3.332080091333836092e-01
-9.909806770769291617e-01,3.344964030426274548e-01
-9.101900428362350581e-01,3.355417902714801226e-01
-8.293994085955400664e-01,3.453400030261212783e-01
-7.486087743548450746e-01,3.631528512019664423e-01
-6.678181401141509710e-01,3.675774067977684023e-01
-5.870275058734559792e-01,3.679350392707969597e-01
-5.062368716327609874e-01,3.682468214267705653e-01
-4.254462373920668838e-01,3.718139760936451377e-01
-3.446556031513718921e-01,3.731619754150604096e-01
-2.638649689106769003e-01,3.732949413345197365e-01
-1.830743346699827967e-01,3.747346412900449675e-01
-1.022837004292878049e-01,3.747804916070998638e-01
-2.149306618859281315e-02,3.749730629387306724e-01
5.929756805210129045e-02,3.790674962517370794e-01
1.400882022927962822e-01,3.807731280461809642e-01
2.208788365334912740e-01,3.812316312167304266e-01
3.016694707741853776e-01,3.818231003067391605e-01
3.824601050148803694e-01,3.818276853384446889e-01
4.632507392555744730e-01,3.818460254652666919e-01
5.440413734962694647e-01,3.834416164987787257e-01
6.248320077369644565e-01,3.834416164987787257e-01
7.056226419776585601e-01,3.834507865621896716e-01
7.864132762183535519e-01,3.835699973865324686e-01
8.672039104590485437e-01,3.836296027987038948e-01
9.479945446997426473e-01,3.836296027987038948e-01
1.028785178940437639e+00,3.836296027987038948e-01
1.109575813181132631e+00,3.836296027987038948e-01
1.190366447421826734e+00,3.836296027987038948e-01
1.271157081662521726e+00,3.851472482932224994e-01
1.351947715903216718e+00,3.851518333249280279e-01
1.432738350143910822e+00,3.851518333249280279e-01
1.513528984384605813e+00,3.857478874466422902e-01
1.594319618625300805e+00,3.879441176335740593e-01
1.675110252865994909e+00,3.879441176335740593e-01
1.755900887106689900e+00,3.880954236798553336e-01
1.836691521347384892e+00,4.000715264946062555e-01
1.917482155588078996e+00,4.087464064814014808e-01
1.998272789828773988e+00,8.670203254455499664e-01
2.079063424069468535e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_Hulk_2packet_flow_log.csv <==
-5.919326288068500475e+00,1.427608363127475244e-01
-5.838652576137000949e+00,1.427608363127475244e-01
-5.757978864205502312e+00,1.427608363127475244e-01
-5.677305152274002786e+00,1.928196497231348117e-01
-5.596631440342503261e+00,1.928196497231348117e-01
-5.515957728411003735e+00,3.763267886948062912e-01
-5.435284016479504210e+00,3.763267886948062912e-01
-5.354610304548005573e+00,4.965572070836453134e-01
-5.273936592616506047e+00,5.183576878193475457e-01
-5.193262880685006522e+00,5.241274461032048304e-01
-5.112589168753506996e+00,5.269542092269640099e-01
-5.031915456822007471e+00,5.314175194223733634e-01
-4.951241744890508834e+00,5.352252809328319483e-01
-4.870568032959009308e+00,5.388563697480555081e-01
-4.789894321027509783e+00,5.491731252934859420e-01
-4.709220609096010257e+00,5.556030815437473791e-01
-4.628546897164511620e+00,5.625909515684351936e-01
-4.547873185233012094e+00,5.712432643534942622e-01
-4.467199473301512569e+00,5.845355600291974874e-01
-4.386525761370013043e+00,6.020958960792609505e-01
-4.305852049438513518e+00,6.436837186812777167e-01
-4.225178337507013993e+00,6.841557137344421724e-01
-4.144504625575515355e+00,7.110146126916085940e-01
-4.063830913644015830e+00,7.323641131263164405e-01
-3.983157201712516304e+00,7.496175966004454683e-01
-3.902483489781017223e+00,7.598413665168050057e-01
-3.821809777849517697e+00,7.780433034074585308e-01
-3.741136065918018172e+00,7.958221556858389167e-01
-3.660462353986519091e+00,8.235039774602838092e-01
-3.579788642055019565e+00,8.456020122090133206e-01
-3.499114930123520484e+00,8.496143421034282328e-01
-3.418441218192020958e+00,8.509161409104224472e-01
-3.337767506260521433e+00,8.518785421713075401e-01
-3.257093794329022352e+00,8.530641089419632728e-01
-3.176420082397522826e+00,8.538498375076134517e-01
-3.095746370466023745e+00,8.551609348775148778e-01
-3.015072658534524219e+00,8.670537968356991643e-01
-2.934398946603024694e+00,9.645771246053921333e-01
-2.853725234671525612e+00,9.647305508933593510e-01
-2.773051522740026087e+00,9.648746786184194679e-01
-2.692377810808527006e+00,9.658417291607581667e-01
-2.611704098877027480e+00,9.660137525745394749e-01
-2.531030386945527955e+00,9.662555152101240941e-01
-2.450356675014028873e+00,9.665902634747798317e-01
-2.369682963082529348e+00,9.668878174878071663e-01
-2.289009251151030266e+00,9.671853715008345009e-01
-2.208335539219530741e+00,9.674643283880475231e-01
-2.127661827288031660e+00,9.678269723414245629e-01
-2.046988115356532134e+00,9.682547062351513079e-01
-1.966314403425032609e+00,9.696866849228452656e-01
-1.885640691493533083e+00,9.728156513410852746e-01
-1.804966979562034446e+00,9.738059482906917808e-01
-1.724293267630534920e+00,9.740291138004621985e-01
-1.643619555699035395e+00,9.741360472738938014e-01
-1.562945843767535870e+00,9.742104357771506074e-01
-1.482272131836036344e+00,9.742429807473254044e-01
-1.401598419904537707e+00,9.742429807473254044e-01
-1.320924707973038181e+00,9.742429807473254044e-01
-1.240250996041538656e+00,9.742476300287790103e-01
-1.159577284110039130e+00,9.742476300287790103e-01
-1.078903572178539605e+00,9.742522793102326162e-01
-9.982298602470409676e-01,9.742522793102326162e-01
-9.175561483155414422e-01,9.742569285916862221e-01
-8.368824363840419167e-01,9.745358854788993552e-01
-7.562087244525423912e-01,9.745451840418063449e-01
-6.755350125210428658e-01,9.745637811676205464e-01
-5.948613005895442285e-01,9.745684304490741523e-01
-5.141875886580447030e-01,9.745684304490741523e-01
-4.335138767265451776e-01,9.745684304490741523e-01
-3.528401647950456521e-01,9.745730797305277582e-01
-2.721664528635461267e-01,9.745730797305277582e-01
-1.914927409320474894e-01,9.745730797305277582e-01
-1.108190290005479639e-01,9.745730797305277582e-01
-3.014531706904843844e-02,9.745730797305277582e-01
5.052839486245108702e-02,9.811053201727674145e-01
1.312021067939506125e-01,9.811053201727674145e-01
2.118758187254492498e-01,9.811053201727674145e-01
2.925495306569487752e-01,9.811053201727674145e-01
3.732232425884483007e-01,9.811053201727674145e-01
4.538969545199478262e-01,9.811053201727674145e-01
5.345706664514473516e-01,9.811053201727674145e-01
6.152443783829459889e-01,9.811053201727674145e-01
6.959180903144455144e-01,9.811053201727674145e-01
7.765918022459450398e-01,9.811053201727674145e-01
8.572655141774445653e-01,9.811053201727674145e-01
9.379392261089440908e-01,9.811053201727674145e-01
1.018612938040442728e+00,9.811053201727674145e-01
1.099286649971942254e+00,9.811053201727674145e-01
1.179960361903441779e+00,9.811053201727674145e-01
1.260634073834941304e+00,9.828023079033135767e-01
1.341307785766440830e+00,9.828023079033135767e-01
1.421981497697939467e+00,9.828023079033135767e-01
1.502655209629438993e+00,9.828023079033135767e-01
1.583328921560938518e+00,9.829185399396523914e-01
1.664002633492438044e+00,9.829185399396523914e-01
1.744676345423936681e+00,9.829185399396523914e-01
1.825350057355436206e+00,9.829510849098272995e-01
1.906023769286935732e+00,9.835275958100676563e-01
1.986697481218435257e+00,9.928773008131595024e-01
2.067371193149935671e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_Hulk_4packet_flow_log.csv <==
-5.919268768501924960e+00,3.723504248031880848e-02
-5.838537537003849920e+00,3.723504248031880848e-02
-5.757806305505773992e+00,3.723504248031880848e-02
-5.677075074007698952e+00,5.844998418164069898e-02
-5.596343842509623911e+00,5.844998418164069898e-02
-5.515612611011548871e+00,1.352492652486693980e-01
-5.434881379513473831e+00,1.352492652486693980e-01
-5.354150148015397903e+00,1.909528154387184207e-01
-5.273418916517322863e+00,2.360007519451994273e-01
-5.192687685019247823e+00,2.504986221979722538e-01
-5.111956453521172783e+00,2.566700748735675219e-01
-5.031225222023097743e+00,2.613147119912331839e-01
-4.950493990525021815e+00,2.626902215028814602e-01
-4.869762759026946775e+00,2.635155272098704260e-01
-4.789031527528871734e+00,2.651844787506703049e-01
-4.708300296030796694e+00,2.665829134208460571e-01
-4.627569064532721654e+00,2.670826818767449429e-01
-4.546837833034645726e+00,2.673761239058965455e-01
-4.466106601536570686e+00,2.678621372666789013e-01
-4.385375370038495646e+00,2.682381098665294616e-01
-4.304644138540420606e+00,2.731670189499357804e-01
-4.223912907042345566e+00,2.751981879954697452e-01
-4.143181675544269638e+00,2.764636567461861150e-01
-4.062450444046194598e+00,2.770597108679003773e-01
-3.981719212548119557e+00,2.781188531918695195e-01
-3.900987981050044073e+00,2.788157780111046313e-01
-3.820256749551969033e+00,2.797832197009639255e-01
-3.739525518053893993e+00,2.815163616856408146e-01
-3.658794286555818509e+00,2.885222901316359945e-01
-3.578063055057743469e+00,3.005671684219693995e-01
-3.497331823559667985e+00,3.141159371117048238e-01
-3.416600592061592945e+00,3.181553500442452220e-01
-3.335869360563517905e+00,3.229421231447812124e-01
-3.255138129065442421e+00,3.265138628433612022e-01
-3.174406897567367380e+00,3.291456710423149024e-01
-3.093675666069291896e+00,3.433042489488811189e-01
-3.012944434571216856e+00,3.719286018862816845e-01
-2.932213203073141816e+00,5.668520547819587696e-01
-2.851481971575066332e+00,5.684430607837652749e-01
-2.770750740076991292e+00,5.696443390906048565e-01
-2.690019508578915808e+00,5.963154685214647754e-01
-2.609288277080840768e+00,5.980990458549020339e-01
-2.528557045582765728e+00,5.997909225542293887e-01
-2.447825814084690244e+00,6.064804838125453790e-01
-2.367094582586615203e+00,6.109692298522243492e-01
-2.286363351088539719e+00,6.145088743288659172e-01
-2.205632119590464679e+00,6.175854306032525498e-01
-2.124900888092389195e+00,6.205152658630632700e-01
-2.044169656594314155e+00,6.275899697846408776e-01
-1.963438425096239115e+00,6.541739836130966435e-01
-1.882707193598164075e+00,7.499507109091660961e-01
-1.801975962100088147e+00,7.797213217729398460e-01
-1.721244730602013107e+00,7.917341048413347737e-01
-1.640513499103938067e+00,7.956359668227104276e-01
-1.559782267605863026e+00,7.980385234363893687e-01
-1.479051036107787986e+00,7.990701555701256176e-01
-1.398319804609712058e+00,7.993956928212158086e-01
-1.317588573111637018e+00,7.995836791211411443e-01
-1.236857341613561978e+00,7.997028899454838857e-01
-1.156126110115486938e+00,7.997854205161828434e-01
-1.075394878617411898e+00,7.998266858015321557e-01
-9.946636471193359696e-01,7.998496109600595760e-01
-9.139324156212609296e-01,7.999000463088200563e-01
-8.332011841231858895e-01,8.022109022883890939e-01
-7.524699526251108495e-01,8.023438682078484208e-01
-6.717387211270358094e-01,8.024355688419584354e-01
-5.910074896289598811e-01,8.027060857125826177e-01
-5.102762581308848411e-01,8.027060857125826177e-01
-4.295450266328098010e-01,8.027244258394045096e-01
-3.488137951347347609e-01,8.028711468539803109e-01
-2.680825636366597209e-01,8.028986570442132598e-01
-1.873513321385837926e-01,8.029032420759187882e-01
-1.066201006405087526e-01,8.029032420759187882e-01
-2.588886914243371251e-02,8.029490923929737400e-01
5.484236235564132755e-02,8.083961100591008364e-01
1.355735938537163676e-01,8.084006950908063649e-01
2.163048253517922959e-01,8.086116065492591209e-01
2.970360568498673359e-01,8.086116065492591209e-01
3.777672883479423760e-01,8.086116065492591209e-01
4.584985198460174161e-01,8.086207766126701779e-01
5.392297513440924561e-01,8.100558915364898249e-01
6.199609828421683844e-01,8.100558915364898249e-01
7.006922143402434244e-01,8.100696466316061883e-01
7.814234458383184645e-01,8.101430071388940890e-01
8.621546773363935046e-01,8.101934424876545693e-01
9.428859088344685446e-01,8.101934424876545693e-01
1.023617140332544473e+00,8.101934424876545693e-01
1.104348371830619513e+00,8.101934424876545693e-01
1.185079603328694553e+00,8.101934424876545693e-01
1.265810834826769593e+00,8.117156730138785914e-01
1.346542066324844633e+00,8.117156730138785914e-01
1.427273297822920561e+00,8.117156730138785914e-01
1.508004529320995601e+00,8.122933870087708508e-01
1.588735760819070642e+00,8.130361621450610254e-01
1.669466992317145682e+00,8.130361621450610254e-01
1.750198223815221610e+00,8.131874681913422442e-01
1.830929455313296650e+00,8.159247321195223224e-01
1.911660686811371690e+00,8.186023906355309743e-01
1.992391918309446730e+00,9.074832302465369871e-01
2.073123149807521770e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_Hulk_full_flow_log.csv <==
-5.919209323150905533e+00,3.721670235349651412e-02
-5.838418646301811954e+00,3.721670235349651412e-02
-5.757627969452717487e+00,3.721670235349651412e-02
-5.676837292603623908e+00,5.427302029793516086e-02
-5.596046615754529441e+00,5.427302029793516086e-02
-5.515255938905435862e+00,1.207926602812459116e-01
-5.434465262056341395e+00,1.207926602812459116e-01
-5.353674585207247816e+00,1.681193575453577005e-01
-5.272883908358153349e+00,1.785548897070624863e-01
-5.192093231509059770e+00,1.813334189205920433e-01
-5.111302554659965303e+00,1.822504252616908571e-01
-5.030511877810871724e+00,1.831995268247281483e-01
-4.949721200961777257e+00,1.838230911366753872e-01
-4.868930524112683678e+00,1.841257032292380191e-01
-4.788139847263589211e+00,1.852077707117346372e-01
-4.707349170414495632e+00,1.856708589139895726e-01
-4.626558493565401164e+00,1.858359200553873769e-01
-4.545767816716307586e+00,1.859367907529082542e-01
-4.464977139867213118e+00,1.861981375601214350e-01
-4.384186463018119539e+00,1.864182190819851648e-01
-4.303395786169025072e+00,1.906593734095673176e-01
-4.222605109319931493e+00,1.915076042750837593e-01
-4.141814432470837026e+00,1.921219985236199690e-01
-4.061023755621743447e+00,1.925346513771144519e-01
-3.980233078772648980e+00,1.931994809744111141e-01
-3.899442401923554957e+00,1.936167188596110977e-01
-3.818651725074460934e+00,1.941119022838044827e-01
-3.737861048225366911e+00,1.952765003370000307e-01
-3.657070371376272888e+00,2.014296128857732959e-01
-3.576279694527178865e+00,2.078669974002871901e-01
-3.495489017678084842e+00,2.100403024286914277e-01
-3.414698340828990819e+00,2.108060027235089673e-01
-3.333907663979896796e+00,2.118651450474781373e-01
-3.253116987130802773e+00,2.135891169687439695e-01
-3.172326310281708750e+00,2.142906268196846098e-01
-3.091535633432614727e+00,2.156890614898603342e-01
-3.010744956583520704e+00,2.237174520061807337e-01
-2.929954279734426681e+00,2.594669442139193039e-01
-2.849163602885332658e+00,2.604664811257170198e-01
-2.768372926036238635e+00,2.615256234496861620e-01
-2.687582249187144612e+00,2.678071168862132811e-01
-2.606791572338050589e+00,2.692193066515055078e-01
-2.526000895488956566e+00,2.714843123140196490e-01
-2.445210218639862543e+00,2.745425284615843342e-01
-2.364419541790768520e+00,2.765324322217688202e-01
-2.283628864941674497e+00,2.784489754746654055e-01
-2.202838188092580474e+00,2.799116005887180569e-01
-2.122047511243486007e+00,2.815209467173465652e-01
-2.041256834394391984e+00,2.834053947483046731e-01
-1.960466157545297960e+00,2.863994204519924591e-01
-1.879675480696204382e+00,2.985818496934906641e-01
-1.798884803847109914e+00,3.089807016015515551e-01
-1.718094126998016336e+00,3.136024135606897967e-01
-1.637303450148921868e+00,3.157711335573885614e-01
-1.556512773299828289e+00,3.183708465344037841e-01
-1.475722096450733822e+00,3.203424101677663227e-01
-1.394931419601640243e+00,3.219288311378673551e-01
-1.314140742752545776e+00,3.235748575201397581e-01
-1.233350065903452197e+00,3.248082310489177060e-01
-1.152559389054357730e+00,3.268623252529790912e-01
-1.071768712205264151e+00,3.297142149737965489e-01
-9.909780353561696842e-01,3.309521735342800253e-01
-9.101873585070761052e-01,3.318645948436733106e-01
-8.293966816579816381e-01,3.415115015520331365e-01
-7.486060048088871710e-01,3.582056019917375655e-01
-6.678153279597935921e-01,3.626439126826560555e-01
-5.870246511106991250e-01,3.630015451556846129e-01
-5.062339742616055460e-01,3.633087422799526900e-01
-4.254432974125110789e-01,3.668117065029503077e-01
-3.446526205634175000e-01,3.681413656975436322e-01
-2.638619437143230329e-01,3.682789166487084875e-01
-1.830712668652294539e-01,3.696773513188841842e-01
-1.022805900161349868e-01,3.697232016359391915e-01
-2.148991316704140786e-02,3.699157729675699446e-01
5.930076368205305926e-02,3.739689409952268173e-01
1.400914405311466382e-01,3.756424775677322248e-01
2.208821173802411053e-01,3.760918106748706857e-01
3.016727942293346842e-01,3.766832797648794195e-01
3.824634710784291514e-01,3.766878647965848925e-01
4.632541479275227303e-01,3.767062049234068399e-01
5.440448247766171974e-01,3.782972109252133452e-01
6.248355016257107764e-01,3.782972109252133452e-01
7.056261784748052435e-01,3.783063809886243467e-01
7.864168553238988224e-01,3.784255918129671992e-01
8.672075321729932895e-01,3.784714421300222065e-01
9.479982090220868685e-01,3.784714421300222065e-01
1.028788885871181336e+00,3.784714421300222065e-01
1.109579562720274915e+00,3.784714421300222065e-01
1.190370239569369382e+00,3.784714421300222065e-01
1.271160916418462961e+00,3.799845025928353381e-01
1.351951593267557428e+00,3.799890876245408111e-01
1.432742270116651007e+00,3.799890876245408111e-01
1.513532946965745474e+00,3.805851417462550734e-01
1.594323623814839053e+00,3.828593174721802161e-01
1.675114300663933520e+00,3.828593174721802161e-01
1.755904977513027987e+00,3.830289636452835489e-01
1.836695654362121566e+00,3.951976377916652794e-01
1.917486331211216033e+00,4.039642184125702418e-01
1.998277008060309612e+00,8.660987340727478445e-01
2.079067684909404523e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_Slowhttptest_14packet_flow_log.csv <==
-5.919527667178164698e+00,3.787161522438942194e-04
-5.839055334356329396e+00,3.787161522438942194e-04
-5.758583001534494983e+00,3.787161522438942194e-04
-5.678110668712659681e+00,3.787161522438942194e-04
-5.597638335890824379e+00,3.787161522438942194e-04
-5.517166003068989077e+00,3.787161522438942194e-04
-5.436693670247153776e+00,3.787161522438942194e-04
-5.356221337425319362e+00,3.787161522438942194e-04
-5.275749004603484060e+00,3.787161522438942194e-04
-5.195276671781648758e+00,3.787161522438942194e-04
-5.114804338959813457e+00,3.787161522438942194e-04
-5.034332006137978155e+00,3.787161522438942194e-04
-4.953859673316143741e+00,3.787161522438942194e-04
-4.873387340494307551e+00,3.787161522438942194e-04
-4.792915007672473138e+00,3.787161522438942194e-04
-4.712442674850637836e+00,3.787161522438942194e-04
-4.631970342028802534e+00,3.787161522438942194e-04
-4.551498009206968121e+00,5.680742283658433891e-04
-4.471025676385131931e+00,5.680742283658433891e-04
-4.390553343563297517e+00,9.467903806097417285e-04
-4.310081010741462215e+00,1.893580761219477169e-03
-4.229608677919626913e+00,3.408445370195053829e-03
-4.149136345097791612e+00,1.003597803446320234e-02
-4.068664012275956310e+00,1.211891687180461849e-02
-3.988191679454121452e+00,1.495928801363384172e-02
-3.907719346632286594e+00,1.893580761219475217e-02
-3.827247013810451293e+00,1.969323991668254017e-02
-3.746774680988615991e+00,1.988259799280448631e-02
-3.666302348166781133e+00,2.272296913463370607e-02
-3.585830015344945831e+00,2.272296913463370607e-02
-3.505357682523110974e+00,2.272296913463370607e-02
-3.424885349701275672e+00,2.272296913463370607e-02
-3.344413016879440370e+00,2.291232721075565568e-02
-3.263940684057605512e+00,2.291232721075565568e-02
-3.183468351235770211e+00,2.310168528687760528e-02
-3.102996018413935353e+00,2.310168528687760528e-02
-3.022523685592100051e+00,2.310168528687760528e-02
-2.942051352770264749e+00,2.310168528687760528e-02
-2.861579019948429892e+00,2.310168528687760528e-02
-2.781106687126594590e+00,2.310168528687760528e-02
-2.700634354304759288e+00,2.329104336299955141e-02
-2.620162021482924430e+00,2.348040143912150102e-02
-2.539689688661089129e+00,2.423783374360929249e-02
-2.459217355839253827e+00,2.594205642870681811e-02
-2.378745023017418969e+00,2.613141450482876424e-02
-2.298272690195583667e+00,2.613141450482876424e-02
-2.217800357373748810e+00,2.632077258095071384e-02
-2.137328024551913508e+00,2.669948873319460611e-02
-2.056855691730078206e+00,2.669948873319460611e-02
-1.976383358908242904e+00,2.745692103768239758e-02
-1.895911026086408491e+00,2.897178564665799094e-02
-1.815438693264573189e+00,2.916114372277994055e-02
-1.734966360442737887e+00,3.048665025563357042e-02
-1.654494027620902585e+00,3.238023101685303523e-02
-1.574021694799067284e+00,3.503124408256029498e-02
-1.493549361977231982e+00,3.900776368112118808e-02
-1.413077029155397568e+00,4.279492520356017321e-02
-1.332604696333562266e+00,4.620337057375522444e-02
-1.252132363511726965e+00,5.055860632456000286e-02
-1.171660030689891663e+00,5.415640977087700370e-02
-1.091187697868056361e+00,5.434576784699894636e-02
-1.010715365046221947e+00,5.472448399924284557e-02
-9.302430322243866456e-01,5.510320015148673783e-02
-8.497706994025513438e-01,5.945843590229152320e-02
-7.692983665807160421e-01,6.570725241431576991e-02
-6.888260337588807403e-01,7.536451429653506784e-02
-6.083537009370463267e-01,7.612194660102286625e-02
-5.278813681152110249e-01,8.104525658019348655e-02
-4.474090352933757231e-01,8.104525658019348655e-02
-3.669367024715404213e-01,8.104525658019348655e-02
-2.864643696497051195e-01,8.123461465631544309e-02
-2.059920368278707059e-01,8.123461465631544309e-02
-1.255197040060354041e-01,8.123461465631544309e-02
-4.504737118420010233e-02,8.350691156977881058e-02
3.542496163763519945e-02,8.445370195038853778e-02
1.158972944594705012e-01,8.445370195038853778e-02
1.963696272813058030e-01,8.445370195038853778e-02
2.768419601031402166e-01,8.445370195038853778e-02
3.573142929249755184e-01,8.464306002651049432e-02
4.377866257468108202e-01,8.483241810263245086e-02
5.182589585686461220e-01,1.547055481916309039e-01
5.987312913904814238e-01,1.548949062677528743e-01
6.792036242123158374e-01,1.550842643438748170e-01
7.596759570341511392e-01,1.554629804961187023e-01
8.401482898559864410e-01,1.556523385722406727e-01
9.206206226778217427e-01,1.560310547244845580e-01
1.001092955499657045e+00,1.560310547244845580e-01
1.081565288321492346e+00,1.560310547244845580e-01
1.162037621143326760e+00,1.874644953607280951e-01
1.242509953965162062e+00,1.874644953607280951e-01
1.322982286786997363e+00,2.476803635675073056e-01
1.403454619608832665e+00,2.546866123840193508e-01
1.483926952430667967e+00,2.597992804393118860e-01
1.564399285252502381e+00,2.787350880515068186e-01
1.644871618074337682e+00,2.787350880515068186e-01
1.725343950896172984e+00,2.787350880515068186e-01
1.805816283718008286e+00,8.064760462033732091e-01
1.886288616539843588e+00,8.136716530960071969e-01
1.966760949361678001e+00,8.136716530960071969e-01
2.047233282183514635e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_Slowhttptest_2packet_flow_log.csv <==
-5.925480952468574536e+00,3.787161522438934062e-04
-5.850961904937149072e+00,3.787161522438934062e-04
-5.776442857405722719e+00,3.787161522438934062e-04
-5.701923809874297255e+00,3.787161522438934062e-04
-5.627404762342871791e+00,3.787161522438934062e-04
-5.552885714811446327e+00,3.787161522438934062e-04
-5.478366667280020863e+00,3.787161522438934062e-04
-5.403847619748594511e+00,3.787161522438934062e-04
-5.329328572217169047e+00,5.680742283658401365e-04
-5.254809524685743582e+00,7.574323044877868125e-04
-5.180290477154318118e+00,7.574323044877868125e-04
-5.105771429622892654e+00,7.574323044877868125e-04
-5.031252382091466302e+00,9.467903806097313201e-04
-4.956733334560041726e+00,1.704222685097527348e-03
-4.882214287028615374e+00,2.651013065707249778e-03
-4.807695239497189910e+00,5.302026131414503025e-03
-4.733176191965764446e+00,1.211891687180458553e-02
-4.658657144434338093e+00,1.685286877485319551e-02
-4.584138096902913517e+00,2.329104336299946121e-02
-4.509619049371487165e+00,2.745692103768224146e-02
-4.435100001840061701e+00,3.275894716909674709e-02
-4.360580954308636237e+00,4.374171558416966449e-02
-4.286061906777210773e+00,8.710471501609545752e-02
-4.211542859245785309e+00,1.251656883166067380e-01
-4.137023811714358956e+00,1.528119674304106168e-01
-4.062504764182933492e+00,1.861389888278732474e-01
-3.987985716651508028e+00,2.185192198447261092e-01
-3.913466669120082564e+00,2.401060405226280448e-01
-3.838947621588656656e+00,2.505207347093350578e-01
-3.764428574057231192e+00,2.522249573944326251e-01
-3.689909526525805283e+00,2.554440446885056781e-01
-3.615390478994379819e+00,2.554440446885056781e-01
-3.540871431462954355e+00,2.554440446885056781e-01
-3.466352383931528447e+00,2.556334027646276486e-01
-3.391833336400102983e+00,2.556334027646276486e-01
-3.317314288868677075e+00,2.556334027646276486e-01
-3.242795241337251611e+00,2.558227608407495635e-01
-3.168276193805826146e+00,2.558227608407495635e-01
-3.093757146274400238e+00,2.558227608407495635e-01
-3.019238098742974774e+00,2.558227608407495635e-01
-2.944719051211549310e+00,2.558227608407495635e-01
-2.870200003680123402e+00,2.558227608407495635e-01
-2.795680956148697938e+00,2.558227608407495635e-01
-2.721161908617272474e+00,2.560121189168715339e-01
-2.646642861085846565e+00,2.562014769929935043e-01
-2.572123813554421101e+00,2.563908350691154747e-01
-2.497604766022995193e+00,2.586631319825787867e-01
-2.423085718491569729e+00,2.586631319825787867e-01
-2.348566670960144265e+00,2.588524900587007571e-01
-2.274047623428718357e+00,2.590418481348227275e-01
-2.199528575897292892e+00,2.590418481348227275e-01
-2.125009528365866984e+00,2.594205642870666129e-01
-2.050490480834441520e+00,2.596099223631885833e-01
-1.975971433303016056e+00,2.601779965915543835e-01
-1.901452385771590592e+00,2.613141450482860950e-01
-1.826933338240165128e+00,2.615035031244080654e-01
-1.752414290708738775e+00,2.622609354288958361e-01
-1.677895243177313311e+00,2.633970838856274921e-01
-1.603376195645887847e+00,2.662374550274567153e-01
-1.528857148114462383e+00,2.690778261692859386e-01
-1.454338100583036919e+00,2.722969134633589916e-01
-1.379819053051610567e+00,2.895284983904559684e-01
-1.305300005520185103e+00,3.107366029161139909e-01
-1.230780957988759639e+00,3.107366029161139909e-01
-1.156261910457334174e+00,3.107366029161139909e-01
-1.081742862925908710e+00,3.107366029161139909e-01
-1.007223815394482358e+00,3.107366029161139909e-01
-9.327047678630568939e-01,3.107366029161139909e-01
-8.581857203316314298e-01,3.107366029161139909e-01
-7.836666728002059656e-01,3.107366029161139909e-01
-7.091476252687805015e-01,3.107366029161139909e-01
-6.346285777373541492e-01,3.130088998295772473e-01
-5.601095302059286851e-01,3.130088998295772473e-01
-4.855904826745032210e-01,3.130088998295772473e-01
-4.110714351430777569e-01,3.130088998295772473e-01
-3.365523876116522928e-01,3.130088998295772473e-01
-2.620333400802268287e-01,3.130088998295772473e-01
-1.875142925488004764e-01,3.130088998295772473e-01
-1.129952450173750123e-01,3.130088998295772473e-01
-3.847619748594954814e-02,3.152811967430406148e-01
3.604285004547591598e-02,9.335353152811967092e-01
1.105618975769013801e-01,9.335353152811967092e-01
1.850809451083277324e-01,9.335353152811967092e-01
2.595999926397531965e-01,9.335353152811967092e-01
3.341190401711786606e-01,9.335353152811967092e-01
4.086380877026041247e-01,9.335353152811967092e-01
4.831571352340295888e-01,9.335353152811967092e-01
5.576761827654550530e-01,9.674304109070250846e-01
6.321952302968814053e-01,9.674304109070250846e-01
7.067142778283068694e-01,9.674304109070250846e-01
7.812333253597323335e-01,9.678091270592690254e-01
8.557523728911577976e-01,9.679984851353909958e-01
9.302714204225832617e-01,9.679984851353909958e-01
1.004790467954009614e+00,9.679984851353909958e-01
1.079309515485435078e+00,9.679984851353909958e-01
1.153828563016860542e+00,9.990532096193901479e-01
1.228347610548286006e+00,9.990532096193901479e-01
1.302866658079711470e+00,9.998106419238780296e-01
1.377385705611137823e+00,9.998106419238780296e-01
1.451904753142561955e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_Slowhttptest_4packet_flow_log.csv <==
-5.925480952468574536e+00,3.787161522438937315e-04
-5.850961904937149072e+00,3.787161522438937315e-04
-5.776442857405722719e+00,3.787161522438937315e-04
-5.701923809874297255e+00,3.787161522438937315e-04
-5.627404762342871791e+00,3.787161522438937315e-04
-5.552885714811446327e+00,3.787161522438937315e-04
-5.478366667280020863e+00,3.787161522438937315e-04
-5.403847619748594511e+00,3.787161522438937315e-04
-5.329328572217169047e+00,3.787161522438937315e-04
-5.254809524685743582e+00,3.787161522438937315e-04
-5.180290477154318118e+00,3.787161522438937315e-04
-5.105771429622892654e+00,3.787161522438937315e-04
-5.031252382091466302e+00,3.787161522438937315e-04
-4.956733334560041726e+00,3.787161522438937315e-04
-4.882214287028615374e+00,3.787161522438937315e-04
-4.807695239497189910e+00,3.787161522438937315e-04
-4.733176191965764446e+00,3.787161522438937315e-04
-4.658657144434338093e+00,3.787161522438937315e-04
-4.584138096902913517e+00,5.680742283658428470e-04
-4.509619049371487165e+00,5.680742283658428470e-04
-4.435100001840061701e+00,7.574323044877897398e-04
-4.360580954308636237e+00,9.467903806097366327e-04
-4.286061906777210773e+00,3.219087294073099022e-03
-4.211542859245785309e+00,7.006248816512037313e-03
-4.137023811714358956e+00,1.003597803446315204e-02
-4.062504764182933492e+00,1.211891687180456645e-02
-3.987985716651508028e+00,1.495928801363376887e-02
-3.913466669120082564e+00,1.893580761219465503e-02
-3.838947621588656656e+00,1.969323991668243956e-02
-3.764428574057231192e+00,1.988259799280438569e-02
-3.689909526525805283e+00,2.272296913463357076e-02
-3.615390478994379819e+00,2.272296913463357076e-02
-3.540871431462954355e+00,2.272296913463357076e-02
-3.466352383931528447e+00,2.272296913463357076e-02
-3.391833336400102983e+00,2.291232721075551690e-02
-3.317314288868677075e+00,2.291232721075551690e-02
-3.242795241337251611e+00,2.310168528687746303e-02
-3.168276193805826146e+00,2.310168528687746303e-02
-3.093757146274400238e+00,2.423783374360913637e-02
-3.019238098742974774e+00,4.923309979170612666e-02
-2.944719051211549310e+00,5.548191630373036642e-02
-2.870200003680123402e+00,5.623934860821815790e-02
-2.795680956148697938e+00,5.623934860821815790e-02
-2.721161908617272474e+00,5.661806476046205017e-02
-2.646642861085846565e+00,5.699678091270594243e-02
-2.572123813554421101e+00,5.699678091270594243e-02
-2.497604766022995193e+00,5.907971975004734644e-02
-2.423085718491569729e+00,5.945843590229123871e-02
-2.348566670960144265e+00,5.964779397841318831e-02
-2.274047623428718357e+00,1.675818973679222557e-01
-2.199528575897292892e+00,2.056428706684335639e-01
-2.125009528365866984e+00,2.060215868206774492e-01
-2.050490480834441520e+00,2.062109448967994196e-01
-1.975971433303016056e+00,2.067790191251652476e-01
-1.901452385771590592e+00,2.079151675818969314e-01
-1.826933338240165128e+00,2.081045256580189018e-01
-1.752414290708738775e+00,2.088619579625066724e-01
-1.677895243177313311e+00,2.099981064192383562e-01
-1.603376195645887847e+00,2.128384775610675517e-01
-1.528857148114462383e+00,2.156788487028967749e-01
-1.454338100583036919e+00,2.188979359969698835e-01
-1.379819053051610567e+00,2.224957394432868218e-01
-1.305300005520185103e+00,2.266616171179696437e-01
-1.230780957988759639e+00,2.308274947926524656e-01
-1.156261910457334174e+00,2.327210755538719200e-01
-1.081742862925908710e+00,2.329104336299938904e-01
-1.007223815394482358e+00,2.332891497822377758e-01
-9.327047678630568939e-01,2.334785078583597184e-01
-8.581857203316314298e-01,2.372656693807986827e-01
-7.836666728002059656e-01,2.437038439689448721e-01
-7.091476252687805015e-01,2.493845862526032631e-01
-6.346285777373541492e-01,2.546866123840176854e-01
-5.601095302059286851e-01,2.575269835258469087e-01
-4.855904826745032210e-01,2.596099223631883057e-01
-4.110714351430777569e-01,2.596099223631883057e-01
-3.365523876116522928e-01,2.596099223631883057e-01
-2.620333400802268287e-01,2.596099223631883057e-01
-1.875142925488004764e-01,2.596099223631883057e-01
-1.129952450173750123e-01,2.596099223631883057e-01
-3.847619748594954814e-02,2.618822192766517287e-01
3.604285004547591598e-02,2.770308653664074749e-01
1.105618975769013801e-01,2.770308653664074749e-01
1.850809451083277324e-01,2.770308653664074749e-01
2.595999926397531965e-01,2.770308653664074749e-01
3.341190401711786606e-01,2.770308653664074749e-01
4.086380877026041247e-01,2.772202234425294454e-01
4.831571352340295888e-01,3.177428517326260637e-01
5.576761827654550530e-01,3.516379473584545501e-01
6.321952302968814053e-01,3.516379473584545501e-01
7.067142778283068694e-01,3.520166635106984909e-01
7.812333253597323335e-01,3.520166635106984909e-01
8.557523728911577976e-01,9.149782238212464947e-01
9.302714204225832617e-01,9.149782238212464947e-01
1.004790467954009614e+00,9.149782238212464947e-01
1.079309515485435078e+00,9.149782238212464947e-01
1.153828563016860542e+00,9.460329483052457578e-01
1.228347610548286006e+00,9.460329483052457578e-01
1.302866658079711470e+00,9.467903806097335284e-01
1.377385705611137823e+00,9.994319257716341998e-01
1.451904753142561955e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_Slowhttptest_full_flow_log.csv <==
-5.919215405138352537e+00,3.787161522438945989e-04
-5.838430810276704186e+00,3.787161522438945989e-04
-5.757646215415056723e+00,3.787161522438945989e-04
-5.676861620553408372e+00,3.787161522438945989e-04
-5.596077025691760909e+00,3.787161522438945989e-04
-5.515292430830112558e+00,3.787161522438945989e-04
-5.434507835968465095e+00,3.787161522438945989e-04
-5.353723241106816744e+00,3.787161522438945989e-04
-5.272938646245169281e+00,3.787161522438945989e-04
-5.192154051383521818e+00,3.787161522438945989e-04
-5.111369456521873467e+00,3.787161522438945989e-04
-5.030584861660226004e+00,3.787161522438945989e-04
-4.949800266798577653e+00,3.787161522438945989e-04
-4.869015671936930190e+00,3.787161522438945989e-04
-4.788231077075282727e+00,3.787161522438945989e-04
-4.707446482213634376e+00,3.787161522438945989e-04
-4.626661887351986024e+00,3.787161522438945989e-04
-4.545877292490338561e+00,5.680742283658418712e-04
-4.465092697628691099e+00,7.574323044877891977e-04
-4.384308102767042747e+00,9.467903806097343559e-04
-4.303523507905395284e+00,3.029729217951154623e-03
-4.222738913043746933e+00,3.597803446316989989e-03
-4.141954318182099470e+00,1.003597803446319714e-02
-4.061169723320452007e+00,1.211891687180461849e-02
-3.980385128458803656e+00,1.533800416587768715e-02
-3.899600533597155749e+00,1.893580761219466543e-02
-3.818815938735507842e+00,1.969323991668244997e-02
-3.738031343873860379e+00,1.988259799280439610e-02
-3.657246749012212472e+00,2.272296913463358811e-02
-3.576462154150564565e+00,2.272296913463358811e-02
-3.495677559288916658e+00,2.272296913463358811e-02
-3.414892964427268751e+00,2.291232721075553425e-02
-3.334108369565620844e+00,2.291232721075553425e-02
-3.253323774703972937e+00,2.310168528687748038e-02
-3.172539179842325030e+00,2.310168528687748038e-02
-3.091754584980677123e+00,2.310168528687748038e-02
-3.010969990119029660e+00,2.310168528687748038e-02
-2.930185395257381753e+00,2.310168528687748038e-02
-2.849400800395733846e+00,2.310168528687748038e-02
-2.768616205534085939e+00,2.329104336299942998e-02
-2.687831610672438032e+00,2.329104336299942998e-02
-2.607047015810790125e+00,2.348040143912137612e-02
-2.526262420949142218e+00,2.518462412421889132e-02
-2.445477826087494755e+00,2.594205642870667933e-02
-2.364693231225846848e+00,2.613141450482862546e-02
-2.283908636364198941e+00,2.632077258095057160e-02
-2.203124041502551034e+00,2.632077258095057160e-02
-2.122339446640903127e+00,2.669948873319446733e-02
-2.041554851779255220e+00,2.688884680931641347e-02
-1.960770256917607313e+00,2.802499526604809027e-02
-1.879985662055959850e+00,2.897178564665782441e-02
-1.799201067194311499e+00,2.916114372277977054e-02
-1.718416472332664036e+00,3.067600833175535002e-02
-1.637631877471015684e+00,3.313766332134063936e-02
-1.556847282609368222e+00,3.540996023480400684e-02
-1.476062687747720759e+00,3.957583790948684954e-02
-1.395278092886072407e+00,4.336299943192575140e-02
-1.314493498024424945e+00,4.715016095436469490e-02
-1.233708903162776593e+00,5.169475478129138130e-02
-1.152924308301129130e+00,5.415640977087669145e-02
-1.072139713439480779e+00,5.453512592312058371e-02
-9.913551185778333164e-01,5.472448399924252638e-02
-9.105705237161849652e-01,5.623934860821808851e-02
-8.297859288545375023e-01,6.116265858738872269e-02
-7.490013339928900393e-01,6.722211702329103367e-02
-6.682167391312416882e-01,7.612194660102246380e-02
-5.874321442695942252e-01,7.612194660102246380e-02
-5.066475494079458741e-01,8.104525658019302858e-02
-4.258629545462984112e-01,8.104525658019302858e-02
-3.450783596846500600e-01,8.104525658019302858e-02
-2.642937648230025971e-01,8.123461465631498513e-02
-1.835091699613542460e-01,8.123461465631498513e-02
-1.027245750997067830e-01,8.123461465631498513e-02
-2.193998023805932007e-02,8.350691156977835261e-02
5.884461462358903105e-02,8.445370195038807981e-02
1.396292094852364940e-01,8.445370195038807981e-02
2.204138043468848451e-01,8.445370195038807981e-02
3.011983992085323081e-01,8.445370195038807981e-02
3.819829940701806592e-01,8.464306002651000860e-02
4.627675889318281222e-01,8.540049233099779313e-02
5.435521837934755851e-01,1.548949062677524580e-01
6.243367786551239362e-01,1.550842643438744006e-01
7.051213735167713992e-01,1.554629804961182860e-01
7.859059683784197503e-01,1.554629804961182860e-01
8.666905632400672133e-01,1.556523385722402286e-01
9.474751581017155644e-01,1.560310547244841417e-01
1.028259752963363027e+00,1.560310547244841417e-01
1.109044347825010490e+00,1.590607839424352798e-01
1.189828942686658841e+00,1.872751372846051254e-01
1.270613537548306304e+00,1.882219276652148665e-01
1.351398132409954655e+00,2.410528309032375915e-01
1.432182727271602118e+00,2.414315470554815046e-01
1.512967322133250470e+00,2.418102632077253622e-01
1.593751916994897933e+00,2.418102632077253622e-01
1.674536511856546284e+00,2.418102632077253622e-01
1.755321106718193747e+00,2.418102632077253622e-01
1.836105701579841210e+00,7.697405794357145004e-01
1.916890296441489561e+00,7.697405794357145004e-01
1.997674891303137024e+00,7.752319636432509764e-01
2.078459486164785375e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_slowloris_14packet_flow_log.csv <==
-5.621223156546059307e+00,1.725625539257975296e-04
-5.543476308756100757e+00,1.725625539257975296e-04
-5.465729460966141318e+00,1.725625539257975296e-04
-5.387982613176182767e+00,1.725625539257975296e-04
-5.310235765386223328e+00,1.725625539257975296e-04
-5.232488917596263889e+00,1.725625539257975296e-04
-5.154742069806305338e+00,3.451251078515970108e-04
-5.076995222016345899e+00,5.176876617773945675e-04
-4.999248374226387348e+00,1.035375323554793038e-03
-4.921501526436427909e+00,1.898188093183780659e-03
-4.843754678646469358e+00,2.933563416738577383e-03
-4.766007830856509919e+00,4.659188955996552625e-03
-4.688260983066550480e+00,5.349439171699742201e-03
-4.610514135276591929e+00,8.110440034512533466e-03
-4.532767287486632490e+00,1.052631578947369785e-02
-4.455020439696673051e+00,1.380500431406385224e-02
-4.377273591906714501e+00,1.915444348576363434e-02
-4.299526744116755061e+00,3.416738567730802367e-02
-4.221779896326796511e+00,4.866264020707517651e-02
-4.144033048536837072e+00,6.229508196721318669e-02
-4.066286200746878521e+00,7.282139775668695914e-02
-3.988539352956919082e+00,8.559102674719597237e-02
-3.910792505166959643e+00,8.904227782571193239e-02
-3.833045657377001092e+00,9.042277825711832195e-02
-3.755298809587041653e+00,9.111302847282151673e-02
-3.677551961797082658e+00,9.180327868852469764e-02
-3.599805114007123663e+00,9.249352890422789242e-02
-3.522058266217164668e+00,9.335634167385689630e-02
-3.444311418427205673e+00,9.421915444348588631e-02
-3.366564570637246234e+00,9.818809318377923201e-02
-3.288817722847287239e+00,1.023295944779984007e-01
-3.211070875057328244e+00,1.026747195858500050e-01
-3.133324027267369249e+00,1.033649698015531998e-01
-3.055577179477410255e+00,1.044003451251079989e-01
-2.977830331687450816e+00,1.052631578947369750e-01
-2.900083483897491821e+00,1.056082830025885794e-01
-2.822336636107532826e+00,1.059534081104401837e-01
-2.744589788317573831e+00,1.062985332182917880e-01
-2.666842940527614836e+00,1.066436583261433924e-01
-2.589096092737655397e+00,1.071613459879207919e-01
-2.511349244947696402e+00,1.075064710957723962e-01
-2.433602397157737407e+00,1.078515962036240006e-01
-2.355855549367778412e+00,1.083692838654013862e-01
-2.278108701577819417e+00,1.097497842968077758e-01
-2.200361853787860422e+00,1.121656600517689645e-01
-2.122615005997900983e+00,1.152717860224333341e-01
-2.044868158207941988e+00,1.169974115616913279e-01
-1.967121310417982993e+00,1.171699741156171232e-01
-1.889374462628023998e+00,1.171699741156171232e-01
-1.811627614838065004e+00,1.171699741156171232e-01
-1.733880767048105564e+00,1.171699741156171232e-01
-1.656133919258146570e+00,1.171699741156171232e-01
-1.578387071468188019e+00,1.171699741156171232e-01
-1.500640223678228580e+00,1.171699741156171232e-01
-1.422893375888269141e+00,1.171699741156171232e-01
-1.345146528098310590e+00,1.171699741156171232e-01
-1.267399680308351151e+00,1.171699741156171232e-01
-1.189652832518392600e+00,1.171699741156171232e-01
-1.111905984728433161e+00,1.171699741156171232e-01
-1.034159136938473722e+00,1.171699741156171232e-01
-9.564122891485151712e-01,1.171699741156171232e-01
-8.786654413585557322e-01,1.171699741156171232e-01
-8.009185935685971813e-01,1.171699741156171232e-01
-7.231717457786377423e-01,1.173425366695429323e-01
-6.454248979886783033e-01,1.178602243313203179e-01
-5.676780501987197525e-01,1.178602243313203179e-01
-4.899312024087603135e-01,1.178602243313203179e-01
-4.121843546188017626e-01,1.180327868852461271e-01
-3.344375068288423236e-01,1.180327868852461271e-01
-2.566906590388828846e-01,1.416738567730803922e-01
-1.789438112489243338e-01,1.418464193270061735e-01
-1.011969634589648948e-01,1.418464193270061735e-01
-2.345011566900634392e-02,1.423641069887835731e-01
5.429673212095309509e-02,1.432269197584125631e-01
1.320435799109125341e-01,1.432269197584125631e-01
2.097904277008710849e-01,1.439171699741157440e-01
2.875372754908305239e-01,1.439171699741157440e-01
3.652841232807890748e-01,1.439171699741157440e-01
4.430309710707485138e-01,1.442622950819673344e-01
5.207778188607079528e-01,4.255392579810172715e-01
5.985246666506665036e-01,4.258843830888688897e-01
6.762715144406259427e-01,4.260569456427946711e-01
7.540183622305844935e-01,4.270923209663494147e-01
8.317652100205439325e-01,4.276100086281268697e-01
9.095120578105024833e-01,4.281276962899042693e-01
9.872589056004619223e-01,4.286453839516817244e-01
1.065005753390421361e+00,4.289905090595332871e-01
1.142752601180379912e+00,4.303710094909397044e-01
1.220499448970339351e+00,4.314063848144945035e-01
1.298246296760297902e+00,4.371009490940458986e-01
1.375993144550257341e+00,4.414150129421908209e-01
1.453739992340216780e+00,4.457290767903357431e-01
1.531486840130175331e+00,7.530629853321846312e-01
1.609233687920134770e+00,7.565142364107007023e-01
1.686980535710093321e+00,7.594477998274392627e-01
1.764727383500052760e+00,7.767040552200190628e-01
1.842474231290012199e+00,7.772217428817964624e-01
1.920221079079970750e+00,7.858498705780864180e-01
1.997967926869930189e+00,7.913718723037119762e-01
2.075714774659890072e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_slowloris_2packet_flow_log.csv <==
-5.919956788283148086e+00,5.176876617773928328e-04
-5.839913576566297060e+00,5.176876617773928328e-04
-5.759870364849445146e+00,5.176876617773928328e-04
-5.679827153132593232e+00,1.207937877480583276e-03
-5.599783941415742206e+00,1.207937877480583276e-03
-5.519740729698890291e+00,1.380500431406380887e-03
-5.439697517982038377e+00,1.380500431406380887e-03
-5.359654306265186463e+00,1.898188093183773720e-03
-5.279611094548335437e+00,2.243313201035372628e-03
-5.199567882831483523e+00,2.415875754961170456e-03
-5.119524671114632497e+00,3.278688524590167835e-03
-5.039481459397780583e+00,5.522001725625536560e-03
-4.959438247680928669e+00,6.212251941328727871e-03
-4.879395035964076754e+00,9.836065573770477050e-03
-4.799351824247225728e+00,1.484037963761866176e-02
-4.719308612530373814e+00,2.830025884383087845e-02
-4.639265400813521900e+00,4.055220017256250947e-02
-4.559222189096670874e+00,5.297670405522007797e-02
-4.479178977379818960e+00,6.816220880069026600e-02
-4.399135765662967046e+00,8.507333908541843404e-02
-4.319092553946115132e+00,1.354616048317513477e-01
-4.239049342229264106e+00,2.372735116479731121e-01
-4.159006130512412192e+00,3.095772217428823248e-01
-4.078962918795561166e+00,3.805004314063859527e-01
-3.998919707078709251e+00,4.477998274374470067e-01
-3.918876495361857337e+00,4.812769628990518078e-01
-3.838833283645005867e+00,5.180327868852468987e-01
-3.758790071928154397e+00,5.263157894736851805e-01
-3.678746860211302483e+00,5.273511647972400906e-01
-3.598703648494451013e+00,5.282139775668690529e-01
-3.518660436777599099e+00,5.292493528904238520e-01
-3.438617225060747629e+00,5.297670405522012516e-01
-3.358574013343896159e+00,5.347713546160494102e-01
-3.278530801627044244e+00,5.380500431406396444e-01
-3.198487589910192774e+00,5.383951682484912071e-01
-3.118444378193340860e+00,5.389128559102686067e-01
-3.038401166476489390e+00,5.390854184641944435e-01
-2.958357954759637920e+00,5.392579810181201694e-01
-2.878314743042786006e+00,5.394305435720460062e-01
-2.798271531325934536e+00,5.397756686798975689e-01
-2.718228319609083066e+00,5.401207937877492427e-01
-2.638185107892231152e+00,5.406384814495266422e-01
-2.558141896175379681e+00,5.411561691113040418e-01
-2.478098684458528211e+00,5.415012942191557155e-01
-2.398055472741676297e+00,5.418464193270072782e-01
-2.318012261024824827e+00,5.425366695427105146e-01
-2.237969049307972913e+00,5.447799827437458386e-01
-2.157925837591121443e+00,5.473684210526328364e-01
-2.077882625874269973e+00,5.504745470232972337e-01
-1.997839414157418503e+00,5.509922346850746333e-01
-1.917796202440566589e+00,5.509922346850746333e-01
-1.837752990723714674e+00,5.509922346850746333e-01
-1.757709779006863648e+00,5.509922346850746333e-01
-1.677666567290011734e+00,5.509922346850746333e-01
-1.597623355573159820e+00,5.509922346850746333e-01
-1.517580143856308794e+00,5.509922346850746333e-01
-1.437536932139456880e+00,5.509922346850746333e-01
-1.357493720422604966e+00,5.509922346850746333e-01
-1.277450508705753052e+00,5.509922346850746333e-01
-1.197407296988902026e+00,5.509922346850746333e-01
-1.117364085272050112e+00,5.509922346850746333e-01
-1.037320873555198197e+00,5.509922346850746333e-01
-9.572776618383471714e-01,5.509922346850746333e-01
-8.772344501214952572e-01,5.509922346850746333e-01
-7.971912384046433431e-01,5.509922346850746333e-01
-7.171480266877923171e-01,5.509922346850746333e-01
-6.371048149709404029e-01,5.513373597929263070e-01
-5.570616032540884888e-01,5.513373597929263070e-01
-4.770183915372374628e-01,5.513373597929263070e-01
-3.969751798203855486e-01,5.513373597929263070e-01
-3.169319681035336345e-01,5.513373597929263070e-01
-2.368887563866817203e-01,5.513373597929263070e-01
-1.568455446698306943e-01,5.513373597929263070e-01
-7.680233295297878016e-02,5.516824849007778697e-01
3.240878763873134005e-03,9.991371872303711488e-01
8.328409048072415999e-02,9.991371872303711488e-01
1.633273021975760741e-01,9.991371872303711488e-01
2.433705139144279883e-01,9.991371872303711488e-01
3.234137256312790143e-01,9.991371872303711488e-01
4.034569373481309285e-01,9.991371872303711488e-01
4.835001490649828426e-01,9.991371872303711488e-01
5.635433607818338686e-01,9.994823123382227115e-01
6.435865724986857828e-01,9.994823123382227115e-01
7.236297842155376969e-01,9.994823123382227115e-01
8.036729959323887229e-01,9.994823123382227115e-01
8.837162076492406371e-01,9.994823123382227115e-01
9.637594193660925512e-01,9.994823123382227115e-01
1.043802631082943577e+00,9.994823123382227115e-01
1.123845842799795491e+00,9.998274374460742742e-01
1.203889054516647406e+00,9.998274374460742742e-01
1.283932266233499320e+00,9.998274374460742742e-01
1.363975477950350346e+00,9.998274374460742742e-01
1.444018689667202260e+00,9.998274374460742742e-01
1.524061901384054174e+00,9.998274374460742742e-01
1.604105113100905200e+00,9.998274374460742742e-01
1.684148324817757114e+00,9.998274374460742742e-01
1.764191536534609028e+00,9.998274374460742742e-01
1.844234748251460054e+00,9.998274374460742742e-01
1.924277959968311968e+00,9.998274374460742742e-01
2.004321171685163439e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_slowloris_4packet_flow_log.csv <==
-5.621224238933258732e+00,1.725625539257981530e-04
-5.543478473530497830e+00,1.725625539257981530e-04
-5.465732708127737816e+00,1.725625539257981530e-04
-5.387986942724976913e+00,1.725625539257981530e-04
-5.310241177322216899e+00,1.725625539257981530e-04
-5.232495411919456885e+00,1.725625539257981530e-04
-5.154749646516695982e+00,3.451251078515943545e-04
-5.077003881113935968e+00,5.176876617773925075e-04
-4.999258115711175066e+00,1.035375323554781112e-03
-4.921512350308415051e+00,1.898188093183771985e-03
-4.843766584905655037e+00,2.933563416738560903e-03
-4.766020819502894135e+00,4.659188955996522268e-03
-4.688275054100134120e+00,5.349439171699715313e-03
-4.610529288697373218e+00,8.110440034512453669e-03
-4.532783523294613204e+00,1.052631578947362846e-02
-4.455037757891853190e+00,1.380500431406379326e-02
-4.377291992489092287e+00,1.915444348576347475e-02
-4.299546227086332273e+00,3.416738567730791959e-02
-4.221800461683571370e+00,4.866264020707479487e-02
-4.144054696280811356e+00,6.229508196721284669e-02
-4.066308930878051342e+00,7.282139775668652892e-02
-3.988563165475290440e+00,8.559102674719544501e-02
-3.910817400072530425e+00,8.904227782571141891e-02
-3.833071634669769523e+00,9.042277825711778072e-02
-3.755325869267009509e+00,9.111302847282096162e-02
-3.677580103864249050e+00,9.180327868852415640e-02
-3.599834338461488592e+00,9.249352890422735118e-02
-3.522088573058728134e+00,9.335634167385632731e-02
-3.444342807655967675e+00,9.421915444348531732e-02
-3.366597042253207661e+00,9.818809318377867690e-02
-3.288851276850447203e+00,1.028472821397751896e-01
-3.211105511447686744e+00,1.061259706643653267e-01
-3.133359746044926286e+00,1.235547886108708526e-01
-3.055613980642165828e+00,1.739430543572036136e-01
-2.977868215239405814e+00,2.303710094909396378e-01
-2.900122449836645355e+00,3.099223468507321111e-01
-2.822376684433884897e+00,3.163071613459866316e-01
-2.744630919031124439e+00,3.194132873166509734e-01
-2.666885153628363980e+00,3.209663503019831721e-01
-2.589139388225603966e+00,3.230371009490927703e-01
-2.511393622822843508e+00,3.233822260569443330e-01
-2.433647857420083049e+00,3.240724762726475139e-01
-2.355902092017322591e+00,3.252804141501280388e-01
-2.278156326614562133e+00,3.273511647972376370e-01
-2.200410561211801674e+00,3.297670405521987980e-01
-2.122664795809041660e+00,3.328731665228631953e-01
-2.044919030406281202e+00,3.351164797238985749e-01
-1.967173265003520743e+00,3.352890422778243562e-01
-1.889427499600760285e+00,3.352890422778243562e-01
-1.811681734197999827e+00,3.354616048317501376e-01
-1.733935968795239813e+00,3.354616048317501376e-01
-1.656190203392479354e+00,3.354616048317501376e-01
-1.578444437989718452e+00,3.356341673856759189e-01
-1.500698672586958438e+00,3.356341673856759189e-01
-1.422952907184198423e+00,3.356341673856759189e-01
-1.345207141781437521e+00,3.356341673856759189e-01
-1.267461376378677507e+00,3.356341673856759189e-01
-1.189715610975916604e+00,3.356341673856759189e-01
-1.111969845573156590e+00,3.356341673856759189e-01
-1.034224080170396576e+00,3.356341673856759189e-01
-9.564783147676356734e-01,3.356341673856759189e-01
-8.787325493648756591e-01,3.356341673856759189e-01
-8.009867839621147567e-01,3.356341673856759189e-01
-7.232410185593547425e-01,3.356341673856759189e-01
-6.454952531565947282e-01,3.359792924935275371e-01
-5.677494877538338258e-01,3.359792924935275371e-01
-4.900037223510738116e-01,3.359792924935275371e-01
-4.122579569483129092e-01,3.361518550474533185e-01
-3.345121915455528949e-01,3.361518550474533185e-01
-2.567664261427928807e-01,3.361518550474533185e-01
-1.790206607400319783e-01,3.361518550474533185e-01
-1.012748953372719640e-01,3.361518550474533185e-01
-2.352912993451106161e-02,3.364969801553048812e-01
5.421663546824895263e-02,4.108714408973238585e-01
1.319624008710089669e-01,4.108714408973238585e-01
2.097081662737698693e-01,4.108714408973238585e-01
2.874539316765298835e-01,4.108714408973238585e-01
3.651996970792907860e-01,4.108714408973238585e-01
4.429454624820508002e-01,4.108714408973238585e-01
5.206912278848108144e-01,7.841242450388252738e-01
5.984369932875717168e-01,7.841242450388252738e-01
6.761827586903317311e-01,7.841242450388252738e-01
7.539285240930926335e-01,7.844693701466768365e-01
8.316742894958526477e-01,7.846419327006026734e-01
9.094200548986135502e-01,7.848144952545286213e-01
9.871658203013735644e-01,7.848144952545286213e-01
1.064911585704133579e+00,7.848144952545286213e-01
1.142657351106894481e+00,7.851596203623801840e-01
1.220403116509654495e+00,7.851596203623801840e-01
1.298148881912415398e+00,7.851596203623801840e-01
1.375894647315175412e+00,7.882657463330445813e-01
1.453640412717935426e+00,7.882657463330445813e-01
1.531386178120696329e+00,7.882657463330445813e-01
1.609131943523456343e+00,7.917169974115605413e-01
1.686877708926217245e+00,7.922346850733380519e-01
1.764623474328977260e+00,8.037963761863664569e-01
1.842369239731737274e+00,8.037963761863664569e-01
1.920115005134498176e+00,8.124245038826563015e-01
1.997860770537258190e+00,8.150129421915432992e-01
2.075606535940017761e+00,1.000000000000000000e+00


==> csv/ids/cdf/DoS_slowloris_full_flow_log.csv <==
-5.621223153882930035e+00,1.725625539257973670e-04
-5.543476303429842211e+00,1.725625539257973670e-04
-5.465729452976753500e+00,1.725625539257973670e-04
-5.387982602523664788e+00,1.725625539257973670e-04
-5.310235752070576964e+00,1.725625539257973670e-04
-5.232488901617488253e+00,1.725625539257973670e-04
-5.154742051164399541e+00,3.451251078515947339e-04
-5.076995200711310829e+00,5.176876617773921822e-04
-4.999248350258223006e+00,1.035375323554790219e-03
-4.921501499805134294e+00,1.898188093183777190e-03
-4.843754649352045583e+00,2.933563416738561337e-03
-4.766007798898957759e+00,4.659188955996555227e-03
-4.688260948445869047e+00,5.349439171699745671e-03
-4.610514097992780336e+00,8.110440034512503976e-03
-4.532767247539691624e+00,1.052631578947366663e-02
-4.455020397086603801e+00,1.380500431406385398e-02
-4.377273546633515089e+00,1.915444348576357536e-02
-4.299526696180426377e+00,3.416738567730794734e-02
-4.221779845727338554e+00,4.866264020707509325e-02
-4.144032995274249842e+00,6.229508196721308955e-02
-4.066286144821161130e+00,7.282139775668673709e-02
-3.988539294368072863e+00,8.559102674719580583e-02
-3.910792443914984595e+00,8.904227782571176586e-02
-3.833045593461895884e+00,9.042277825711814154e-02
-3.755298743008807616e+00,9.111302847282132245e-02
-3.677551892555718904e+00,9.180327868852451723e-02
-3.599805042102630637e+00,9.249352890422769813e-02
-3.522058191649542369e+00,9.335634167385668813e-02
-3.444311341196453657e+00,9.421915444348569202e-02
-3.366564490743365390e+00,9.818809318377905160e-02
-3.288817640290276678e+00,1.023295944779981786e-01
-3.211070789837188411e+00,1.026747195858497830e-01
-3.133323939384100143e+00,1.033649698015529639e-01
-3.055577088931011431e+00,1.044003451251077630e-01
-2.977830238477923164e+00,1.052631578947367530e-01
-2.900083388024834452e+00,1.056082830025883573e-01
-2.822336537571746184e+00,1.059534081104399617e-01
-2.744589687118657917e+00,1.062985332182915521e-01
-2.666842836665569205e+00,1.066436583261431564e-01
-2.589095986212480938e+00,1.071613459879205560e-01
-2.511349135759392226e+00,1.075064710957721603e-01
-2.433602285306303958e+00,1.078515962036237646e-01
-2.355855434853215691e+00,1.083692838654011503e-01
-2.278108584400126979e+00,1.097497842968075260e-01
-2.200361733947038712e+00,1.121656600517687008e-01
-2.122614883493950000e+00,1.152717860224330426e-01
-2.044868033040861732e+00,1.169974115616910365e-01
-1.967121182587773021e+00,1.171699741156168317e-01
-1.889374332134684753e+00,1.171699741156168317e-01
-1.811627481681596485e+00,1.171699741156168317e-01
-1.733880631228507774e+00,1.171699741156168317e-01
-1.656133780775419062e+00,1.171699741156168317e-01
-1.578386930322331239e+00,1.171699741156168317e-01
-1.500640079869242527e+00,1.171699741156168317e-01
-1.422893229416153815e+00,1.171699741156168317e-01
-1.345146378963065992e+00,1.171699741156168317e-01
-1.267399528509977280e+00,1.171699741156168317e-01
-1.189652678056888568e+00,1.171699741156168317e-01
-1.111905827603800745e+00,1.171699741156168317e-01
-1.034158977150712033e+00,1.171699741156168317e-01
-9.564121266976233215e-01,1.171699741156168317e-01
-8.786652762445346099e-01,1.171699741156168317e-01
-8.009184257914467864e-01,1.171699741156168317e-01
-7.231715753383580747e-01,1.171699741156168317e-01
-6.454247248852693630e-01,1.175150992234684361e-01
-5.676778744321815395e-01,1.175150992234684361e-01
-4.899310239790928279e-01,1.175150992234684361e-01
-4.121841735260041162e-01,1.176876617773942313e-01
-3.344373230729154045e-01,1.176876617773942313e-01
-2.566904726198275810e-01,1.413287316652287462e-01
-1.789436221667388693e-01,1.415012942191545275e-01
-1.011967717136501577e-01,1.415012942191545275e-01
-2.344992126056233417e-02,1.420189818809319271e-01
5.429692919252637751e-02,1.428817946505609171e-01
1.320437796456150892e-01,1.428817946505609171e-01
2.097906300987029127e-01,1.433994823123383167e-01
2.875374805517916244e-01,1.433994823123383167e-01
3.652843310048803360e-01,1.433994823123383167e-01
4.430311814579690477e-01,1.437446074201899071e-01
5.207780319110568712e-01,4.250215703192428696e-01
5.985248823641455829e-01,4.253666954270944878e-01
6.762717328172342945e-01,4.255392579810202691e-01
7.540185832703221180e-01,4.269197584124266864e-01
8.317654337234108297e-01,4.274374460742040860e-01
9.095122841764995414e-01,4.281276962899072669e-01
9.872591346295873649e-01,4.286453839516846109e-01
1.065005985082676077e+00,4.289905090595362291e-01
1.142752835535764788e+00,4.301984469370168096e-01
1.220499685988853500e+00,4.310612597066458274e-01
1.298246536441941323e+00,4.369283865401230038e-01
1.375993386895030035e+00,4.412424503882679261e-01
1.453740237348118747e+00,4.455565142364128484e-01
1.531487087801206570e+00,4.479723899913740648e-01
1.609233938254295282e+00,4.534943917169995675e-01
1.686980788707383994e+00,4.581535806729961080e-01
1.764727639160472705e+00,4.778257118205370135e-01
1.842474489613560529e+00,4.816220880069045918e-01
1.920221340066649240e+00,4.937014667817103963e-01
1.997968190519737952e+00,5.031924072476292586e-01
2.075715040972826664e+00,1.000000000000000000e+00


==> csv/ids/cdf/FTP-Patator_14packet_flow_log.csv <==
-5.930335522561752448e+00,1.652395974162537392e-03
-5.860671045123504896e+00,1.652395974162537392e-03
-5.791006567685257345e+00,1.652395974162537392e-03
-5.721342090247009793e+00,1.652395974162537392e-03
-5.651677612808761353e+00,3.154574132492097421e-03
-5.582013135370513801e+00,3.154574132492097421e-03
-5.512348657932266249e+00,1.772570226828901543e-02
-5.442684180494018698e+00,1.772570226828901543e-02
-5.373019703055771146e+00,2.568724650743578822e-02
-5.303355225617523594e+00,2.568724650743578822e-02
-5.233690748179276042e+00,2.583746432326874606e-02
-5.164026270741028490e+00,2.583746432326874606e-02
-5.094361793302780939e+00,2.598768213910170391e-02
-5.024697315864532499e+00,2.598768213910170391e-02
-4.955032838426284947e+00,2.628811777076761960e-02
-4.885368360988037395e+00,2.658855340243353876e-02
-4.815703883549789843e+00,2.748986029743128237e-02
-4.746039406111542291e+00,2.809073156076311376e-02
-4.676374928673294740e+00,2.959290971909269569e-02
-4.606710451235047188e+00,3.094487006158931630e-02
-4.537045973796799636e+00,3.364879074658255753e-02
-4.467381496358552084e+00,3.635271143157580570e-02
-4.397717018920303644e+00,4.115968153823039433e-02
-4.328052541482056981e+00,4.731861198738174928e-02
-4.258388064043808541e+00,5.903560162235232250e-02
-4.188723586605560989e+00,7.450803665314698065e-02
-4.119059109167313437e+00,9.478744179059631070e-02
-4.049394631729065885e+00,1.351960342496620060e-01
-3.979730154290818334e+00,1.912272795553553173e-01
-3.910065676852570338e+00,2.827099293976261252e-01
-3.840401199414322786e+00,3.238696109358565889e-01
-3.770736721976075234e+00,3.430974913624751932e-01
-3.701072244537827682e+00,3.452005407841366447e-01
-3.631407767099580131e+00,3.695358269490758296e-01
-3.561743289661332135e+00,3.949226378248456015e-01
-3.492078812223084583e+00,3.991287366681683935e-01
-3.422414334784837031e+00,4.004806970106650210e-01
-3.352749857346589479e+00,4.007811326423309506e-01
-3.283085379908341483e+00,4.012317860898297894e-01
-3.213420902470093932e+00,4.013820039056626987e-01
-3.143756425031846380e+00,4.016824395373286283e-01
-3.074091947593598828e+00,4.022833108006604319e-01
-3.004427470155351276e+00,4.030343998798252003e-01
-2.934762992717103280e+00,4.030343998798252003e-01
-2.865098515278855729e+00,4.030343998798252003e-01
-2.795434037840608177e+00,4.030343998798252003e-01
-2.725769560402360625e+00,4.030343998798252003e-01
-2.656105082964113073e+00,4.030343998798252003e-01
-2.586440605525865077e+00,4.030343998798252003e-01
-2.516776128087617526e+00,4.030343998798252003e-01
-2.447111650649369974e+00,4.030343998798252003e-01
-2.377447173211122422e+00,4.030343998798252003e-01
-2.307782695772874426e+00,4.030343998798252003e-01
-2.238118218334626874e+00,4.030343998798252003e-01
-2.168453740896379323e+00,4.030343998798252003e-01
-2.098789263458131771e+00,4.030343998798252003e-01
-2.029124786019884219e+00,4.030343998798252003e-01
-1.959460308581636667e+00,4.030343998798252003e-01
-1.889795831143389115e+00,4.030343998798252003e-01
-1.820131353705140675e+00,4.030343998798252003e-01
-1.750466876266893124e+00,4.030343998798252003e-01
-1.680802398828645572e+00,4.030343998798252003e-01
-1.611137921390398020e+00,4.030343998798252003e-01
-1.541473443952150468e+00,4.030343998798252003e-01
-1.471808966513902917e+00,4.030343998798252003e-01
-1.402144489075655365e+00,4.030343998798252003e-01
-1.332480011637407813e+00,4.030343998798252003e-01
-1.262815534199160261e+00,4.030343998798252003e-01
-1.193151056760911821e+00,4.030343998798252003e-01
-1.123486579322664269e+00,4.030343998798252003e-01
-1.053822101884416718e+00,4.030343998798252003e-01
-9.841576244461691658e-01,4.030343998798252003e-01
-9.144931470079216140e-01,4.030343998798252003e-01
-8.448286695696740622e-01,4.030343998798252003e-01
-7.751641921314265105e-01,4.030343998798252003e-01
-7.054997146931789587e-01,4.030343998798252003e-01
-6.358352372549314069e-01,4.030343998798252003e-01
-5.661707598166829669e-01,4.030343998798252003e-01
-4.965062823784354151e-01,4.030343998798252003e-01
-4.268418049401878633e-01,4.030343998798252003e-01
-3.571773275019403115e-01,4.030343998798252003e-01
-2.875128500636927598e-01,4.030343998798252003e-01
-2.178483726254452080e-01,4.030343998798252003e-01
-1.481838951871976562e-01,4.030343998798252003e-01
-7.851941774895010440e-02,4.030343998798252003e-01
-8.854940310702552608e-03,4.030343998798252003e-01
6.080953712754588736e-02,4.030343998798252003e-01
1.304740145657934391e-01,4.030343998798252003e-01
2.001384920040409909e-01,4.030343998798252003e-01
2.698029694422885427e-01,4.030343998798252003e-01
3.394674468805360945e-01,4.030343998798252003e-01
4.091319243187836463e-01,4.437434279705567697e-01
4.787964017570311981e-01,6.534474988733660616e-01
5.484608791952787499e-01,9.447198437734715126e-01
6.181253566335263017e-01,9.992489109208352316e-01
6.877898340717738535e-01,9.993991287366681409e-01
7.574543115100222934e-01,9.995493465525010501e-01
8.271187889482698452e-01,9.995493465525010501e-01
8.967832663865173970e-01,9.995493465525010501e-01
9.664477438247648378e-01,1.000000000000000000e+00


==> csv/ids/cdf/FTP-Patator_2packet_flow_log.csv <==
-5.935102075399356636e+00,1.802884615384628278e-03
-5.870204150798712384e+00,1.802884615384628278e-03
-5.805306226198069020e+00,1.802884615384628278e-03
-5.740408301597424767e+00,1.802884615384628278e-03
-5.675510376996781403e+00,3.455528846153871174e-03
-5.610612452396137151e+00,3.455528846153871174e-03
-5.545714527795493787e+00,3.455528846153871174e-03
-5.480816603194849534e+00,1.802884615384608633e-02
-5.415918678594206170e+00,1.802884615384608633e-02
-5.351020753993561918e+00,2.614182692307680592e-02
-5.286122829392918554e+00,2.629206730769219000e-02
-5.221224904792274302e+00,2.629206730769219000e-02
-5.156326980191630938e+00,2.629206730769219000e-02
-5.091429055590986685e+00,2.644230769230757408e-02
-5.026531130990343321e+00,2.644230769230757408e-02
-4.961633206389699069e+00,2.674278846153834224e-02
-4.896735281789055705e+00,2.704326923076911388e-02
-4.831837357188411453e+00,2.764423076923064673e-02
-4.766939432587768088e+00,2.929687499999989245e-02
-4.702041507987123836e+00,3.140024038461526612e-02
-4.637143583386480472e+00,3.350360576923066408e-02
-4.572245658785836220e+00,3.650841346153833183e-02
-4.507347734185192856e+00,4.011418269230759143e-02
-4.442449809584548603e+00,4.462139423076910000e-02
-4.377551884983905239e+00,5.048076923076914857e-02
-4.312653960383261875e+00,6.445312500000001388e-02
-4.247756035782617623e+00,8.578725961538449796e-02
-4.182858111181973371e+00,1.119290865384612588e-01
-4.117960186581330007e+00,1.445312499999999445e-01
-4.053062261980686642e+00,2.061298076923080702e-01
-3.988164337380042390e+00,2.832031249999998890e-01
-3.923266412779398582e+00,3.816105769230768163e-01
-3.858368488178754774e+00,4.616887019230768718e-01
-3.793470563578110966e+00,4.918870192307692180e-01
-3.728572638977467157e+00,4.939903846153845812e-01
-3.663674714376823349e+00,4.948918269230768718e-01
-3.598776789776179541e+00,4.957932692307692180e-01
-3.533878865175535733e+00,4.957932692307692180e-01
-3.468980940574891925e+00,4.957932692307692180e-01
-3.404083015974248116e+00,4.959435096153845812e-01
-3.339185091373604308e+00,4.960937499999999445e-01
-3.274287166772960500e+00,4.963942307692307265e-01
-3.209389242172316692e+00,4.969951923076922906e-01
-3.144491317571672884e+00,4.978966346153845812e-01
-3.079593392971029076e+00,4.987980769230768718e-01
-3.014695468370385267e+00,4.992487980769230171e-01
-2.949797543769741459e+00,4.993990384615383804e-01
-2.884899619169098095e+00,4.993990384615383804e-01
-2.820001694568454287e+00,4.993990384615383804e-01
-2.755103769967810479e+00,4.993990384615383804e-01
-2.690205845367166670e+00,5.076622596153845812e-01
-2.625307920766522862e+00,6.008112980769230171e-01
-2.560409996165879054e+00,6.760817307692307265e-01
-2.495512071565235246e+00,6.881009615384615641e-01
-2.430614146964591438e+00,6.971153846153846922e-01
-2.365716222363947630e+00,7.137920673076924016e-01
-2.300818297763303821e+00,7.354266826923078204e-01
-2.235920373162660013e+00,7.501502403846155298e-01
-2.171022448562016205e+00,7.605168269230770939e-01
-2.106124523961372397e+00,7.668269230769231282e-01
-2.041226599360728589e+00,7.884615384615385469e-01
-1.976328674760084780e+00,8.010817307692309486e-01
-1.911430750159440528e+00,8.147536057692308376e-01
-1.846532825558797164e+00,8.368389423076925127e-01
-1.781634900958153800e+00,8.484074519230772049e-01
-1.716736976357509548e+00,8.587740384615385469e-01
-1.651839051756866183e+00,8.680889423076925127e-01
-1.586941127156221931e+00,8.753004807692309486e-01
-1.522043202555578567e+00,8.787560096153848033e-01
-1.457145277954934315e+00,8.817608173076924016e-01
-1.392247353354290951e+00,8.864182692307693845e-01
-1.327349428753646698e+00,8.925781250000000000e-01
-1.262451504153003334e+00,9.014423076923078204e-01
-1.197553579552359082e+00,9.115084134615384359e-01
-1.132655654951715718e+00,9.220252403846154188e-01
-1.067757730351071466e+00,9.319411057692308376e-01
-1.002859805750428102e+00,9.429086538461539657e-01
-9.379618811497838493e-01,9.540264423076922906e-01
-8.730639565491404852e-01,9.627403846153845812e-01
-8.081660319484962329e-01,9.714543269230768718e-01
-7.432681073478528688e-01,9.807692307692308376e-01
-6.783701827472086165e-01,9.876802884615384359e-01
-6.134722581465652524e-01,9.926382211538461453e-01
-5.485743335459210002e-01,9.944411057692307265e-01
-4.836764089452776361e-01,9.966947115384615641e-01
-4.187784843446333838e-01,9.987980769230768718e-01
-3.538805597439900197e-01,9.995492788461538547e-01
-2.889826351433457674e-01,9.995492788461538547e-01
-2.240847105427024033e-01,9.995492788461538547e-01
-1.591867859420581510e-01,9.995492788461538547e-01
-9.428886134141478692e-02,9.995492788461538547e-01
-2.939093674077053464e-02,9.995492788461538547e-01
3.550698785987282946e-02,9.995492788461538547e-01
1.004049124605170817e-01,9.995492788461538547e-01
1.653028370611604458e-01,9.995492788461538547e-01
2.302007616618038099e-01,9.995492788461538547e-01
2.950986862624480622e-01,9.995492788461538547e-01
3.599966108630914263e-01,9.995492788461538547e-01
4.248945354637356786e-01,9.995492788461538547e-01
4.897924600643795978e-01,1.000000000000000000e+00


==> csv/ids/cdf/FTP-Patator_4packet_flow_log.csv <==
-5.932826518431335572e+00,1.652395974162537392e-03
-5.865653036862671144e+00,1.652395974162537392e-03
-5.798479555294006715e+00,1.652395974162537392e-03
-5.731306073725342287e+00,1.652395974162537392e-03
-5.664132592156676971e+00,3.154574132492096988e-03
-5.596959110588012543e+00,3.154574132492096988e-03
-5.529785629019348114e+00,3.154574132492096988e-03
-5.462612147450683686e+00,1.772570226828901543e-02
-5.395438665882019258e+00,2.568724650743578822e-02
-5.328265184313354830e+00,2.568724650743578822e-02
-5.261091702744690402e+00,2.583746432326874606e-02
-5.193918221176025085e+00,2.583746432326874606e-02
-5.126744739607360657e+00,2.583746432326874606e-02
-5.059571258038696229e+00,2.598768213910170391e-02
-4.992397776470031800e+00,2.613789995493465829e-02
-4.925224294901367372e+00,2.628811777076761613e-02
-4.858050813332702944e+00,2.658855340243353182e-02
-4.790877331764038516e+00,2.764007811326424022e-02
-4.723703850195374088e+00,2.899203845576086430e-02
-4.656530368626709659e+00,3.034399879825748492e-02
-4.589356887058045231e+00,3.124530569325523199e-02
-4.522183405489379915e+00,3.409944419408139638e-02
-4.455009923920715487e+00,3.710380051074056024e-02
-4.387836442352051058e+00,4.115968153823042208e-02
-4.320662960783386630e+00,4.882079014571127917e-02
-4.253489479214722202e+00,5.903560162235241965e-02
-4.186315997646056886e+00,7.646086825897531469e-02
-4.119142516077392457e+00,9.478744179059618580e-02
-4.051969034508728029e+00,1.306894997746731180e-01
-3.984795552940063601e+00,1.876220519753641625e-01
-3.917622071371399173e+00,2.615292173651794783e-01
-3.850448589802734745e+00,3.210154724350308131e-01
-3.783275108234070316e+00,3.421961844674779041e-01
-3.716101626665405888e+00,3.445996695208052296e-01
-3.648928145096741016e+00,3.606729758149315734e-01
-3.581754663528076588e+00,3.913174102448550018e-01
-3.514581181959412159e+00,3.977767763256722100e-01
-3.447407700390747287e+00,4.001802613789995355e-01
-3.380234218822082859e+00,4.006309148264984299e-01
-3.313060737253418431e+00,4.009313504581643595e-01
-3.245887255684754003e+00,4.012317860898302890e-01
-3.178713774116089574e+00,4.016824395373291834e-01
-3.111540292547424702e+00,4.019828751689950574e-01
-3.044366810978760274e+00,4.027339642481598259e-01
-2.977193329410095846e+00,4.030343998798258109e-01
-2.910019847841430973e+00,4.030343998798258109e-01
-2.842846366272766545e+00,4.030343998798258109e-01
-2.775672884704102117e+00,4.030343998798258109e-01
-2.708499403135437689e+00,4.030343998798258109e-01
-2.641325921566773260e+00,4.030343998798258109e-01
-2.574152439998108388e+00,4.073907165389815677e-01
-2.506978958429443960e+00,5.116418807270542990e-01
-2.439805476860779532e+00,6.161934805467931264e-01
-2.372631995292114659e+00,6.334685293675831330e-01
-2.305458513723450231e+00,6.520955385308699892e-01
-2.238285032154785803e+00,6.842421511191230099e-01
-2.171111550586121375e+00,7.042211206249063826e-01
-2.103938069017456947e+00,7.162385458915430103e-01
-2.036764587448792074e+00,7.362175153973262720e-01
-1.969591105880127202e+00,7.592008412197687184e-01
-1.902417624311462774e+00,7.739221871713984902e-01
-1.835244142742798346e+00,8.021631365479945375e-01
-1.768070661174133917e+00,8.158329577887938333e-01
-1.700897179605469489e+00,8.323569175304191825e-01
-1.633723698036805061e+00,8.424215111912274345e-01
-1.566550216468140633e+00,8.506834910620401091e-01
-1.499376734899476205e+00,8.545891542736969715e-01
-1.432203253330811776e+00,8.598467778278504614e-01
-1.365029771762146460e+00,8.661559260928346493e-01
-1.297856290193482032e+00,8.745681237794802332e-01
-1.230682808624817604e+00,8.858344599669522035e-01
-1.163509327056153175e+00,8.981523208652546497e-01
-1.096335845487488747e+00,9.103199639477241867e-01
-1.029162363918824319e+00,9.214360823193630257e-01
-9.619888823501598907e-01,9.364578639026588380e-01
-8.948154007814945743e-01,9.471233288267987271e-01
-8.276419192128301461e-01,9.598918431726002343e-01
-7.604684376441657179e-01,9.698062190175753550e-01
-6.932949560755012897e-01,9.791197235992188386e-01
-6.261214745068368615e-01,9.857293074958689560e-01
-5.589479929381724332e-01,9.905362776025236071e-01
-4.917745113695080050e-01,9.926393270241851141e-01
-4.246010298008435768e-01,9.959441189725102284e-01
-3.574275482321791486e-01,9.980471683941716243e-01
-2.902540666635138322e-01,9.993991287366682519e-01
-2.230805850948494040e-01,9.993991287366682519e-01
-1.559071035261849758e-01,9.993991287366682519e-01
-8.873362195752054760e-02,9.993991287366682519e-01
-2.156014038885611939e-02,9.993991287366682519e-01
4.561334117980830882e-02,9.993991287366682519e-01
1.127868227484727370e-01,9.993991287366682519e-01
1.799603043171380534e-01,9.993991287366682519e-01
2.471337858858024816e-01,9.993991287366682519e-01
3.143072674544669098e-01,9.993991287366682519e-01
3.814807490231313380e-01,9.993991287366682519e-01
4.486542305917957663e-01,9.996995643683340704e-01
5.158277121604601945e-01,9.998497821841670907e-01
5.830011937291246227e-01,9.998497821841670907e-01
6.501746752977890509e-01,9.998497821841670907e-01
7.173481568664532571e-01,1.000000000000000000e+00


==> csv/ids/cdf/FTP-Patator_full_flow_log.csv <==
-5.929674087560814044e+00,1.652395974162535874e-03
-5.859348175121628088e+00,1.652395974162535874e-03
-5.789022262682442133e+00,1.652395974162535874e-03
-5.718696350243256177e+00,1.652395974162535874e-03
-5.648370437804070221e+00,3.154574132492113468e-03
-5.578044525364884265e+00,3.154574132492113468e-03
-5.507718612925698309e+00,1.772570226828901543e-02
-5.437392700486512354e+00,1.772570226828901543e-02
-5.367066788047326398e+00,2.568724650743577781e-02
-5.296740875608140442e+00,2.583746432326873566e-02
-5.226414963168954486e+00,2.583746432326873566e-02
-5.156089050729768530e+00,2.583746432326873566e-02
-5.085763138290582575e+00,2.598768213910169350e-02
-5.015437225851396619e+00,2.598768213910169350e-02
-4.945111313412210663e+00,2.628811777076760572e-02
-4.874785400973024707e+00,2.658855340243352142e-02
-4.804459488533838751e+00,2.748986029743126849e-02
-4.734133576094652796e+00,2.899203845576084695e-02
-4.663807663655466840e+00,2.959290971909268181e-02
-4.593481751216280884e+00,3.124530569325521812e-02
-4.523155838777094040e+00,3.364879074658251590e-02
-4.452829926337908084e+00,3.710380051074054636e-02
-4.382504013898722128e+00,4.176055280156223265e-02
-4.312178101459536173e+00,5.137449301487153480e-02
-4.241852189020350217e+00,6.143908667567971049e-02
-4.171526276581164261e+00,8.141805618146309709e-02
-4.101200364141978305e+00,1.012468078714135189e-01
-4.030874451702792349e+00,1.529217365179510180e-01
-3.960548539263606393e+00,2.057984076911521520e-01
-3.890222626824420438e+00,3.004356316659155257e-01
-3.819896714385234482e+00,3.334835511491662241e-01
-3.749570801946048526e+00,3.435481448099744206e-01
-3.679244889506862570e+00,3.482048971007961069e-01
-3.608918977067676614e+00,3.806519453207150572e-01
-3.538593064628490659e+00,3.973261228781733156e-01
-3.468267152189304703e+00,3.998798257473336060e-01
-3.397941239750118747e+00,4.006309148264983744e-01
-3.327615327310932791e+00,4.007811326423313392e-01
-3.257289414871746835e+00,4.012317860898302335e-01
-3.186963502432560880e+00,4.016824395373290724e-01
-3.116637589993374480e+00,4.018326573531620927e-01
-3.046311677554188524e+00,4.025837464323268056e-01
-2.975985765115002568e+00,4.030343998798256999e-01
-2.905659852675816612e+00,4.030343998798256999e-01
-2.835333940236630657e+00,4.030343998798256999e-01
-2.765008027797444701e+00,4.030343998798256999e-01
-2.694682115358258745e+00,4.030343998798256999e-01
-2.624356202919072789e+00,4.030343998798256999e-01
-2.554030290479886833e+00,4.030343998798256999e-01
-2.483704378040700878e+00,4.030343998798256999e-01
-2.413378465601514922e+00,4.030343998798256999e-01
-2.343052553162328966e+00,4.030343998798256999e-01
-2.272726640723143010e+00,4.030343998798256999e-01
-2.202400728283957054e+00,4.030343998798256999e-01
-2.132074815844771098e+00,4.030343998798256999e-01
-2.061748903405584699e+00,4.030343998798256999e-01
-1.991422990966398743e+00,4.030343998798256999e-01
-1.921097078527212787e+00,4.030343998798256999e-01
-1.850771166088026831e+00,4.030343998798256999e-01
-1.780445253648840875e+00,4.030343998798256999e-01
-1.710119341209654920e+00,4.030343998798256999e-01
-1.639793428770468964e+00,4.030343998798256999e-01
-1.569467516331283008e+00,4.030343998798256999e-01
-1.499141603892097052e+00,4.030343998798256999e-01
-1.428815691452911096e+00,4.030343998798256999e-01
-1.358489779013725141e+00,4.030343998798256999e-01
-1.288163866574539185e+00,4.030343998798256999e-01
-1.217837954135353229e+00,4.030343998798256999e-01
-1.147512041696167273e+00,4.030343998798256999e-01
-1.077186129256981317e+00,4.030343998798256999e-01
-1.006860216817795362e+00,4.030343998798256999e-01
-9.365343043786094057e-01,4.030343998798256999e-01
-8.662083919394234499e-01,4.030343998798256999e-01
-7.958824795002374941e-01,4.030343998798256999e-01
-7.255565670610515383e-01,4.030343998798256999e-01
-6.552306546218655825e-01,4.030343998798256999e-01
-5.849047421826796267e-01,4.030343998798256999e-01
-5.145788297434936709e-01,4.030343998798256999e-01
-4.442529173043077151e-01,4.030343998798256999e-01
-3.739270048651217593e-01,4.030343998798256999e-01
-3.036010924259349153e-01,4.030343998798256999e-01
-2.332751799867489595e-01,4.030343998798256999e-01
-1.629492675475630037e-01,4.030343998798256999e-01
-9.262335510837704788e-02,4.030343998798256999e-01
-2.229744266919109208e-02,4.030343998798256999e-01
4.802846976999486373e-02,4.030343998798256999e-01
1.183543822091808195e-01,4.030343998798256999e-01
1.886802946483667753e-01,4.030343998798256999e-01
2.590062070875527311e-01,4.030343998798256999e-01
3.293321195267386869e-01,4.030343998798256999e-01
3.996580319659246427e-01,4.030343998798256999e-01
4.699839444051105986e-01,4.030343998798256999e-01
5.403098568442965544e-01,4.031846176956586647e-01
6.106357692834825102e-01,4.045365780381552923e-01
6.809616817226684660e-01,4.048370136698211663e-01
7.512875941618544218e-01,4.049872314856541311e-01
8.216135066010403776e-01,4.054378849331530255e-01
8.919394190402263334e-01,4.093435481448098878e-01
9.622653314794122892e-01,7.778278503830553525e-01
1.032591243918598245e+00,1.000000000000000000e+00


==> csv/ids/cdf/Heartbleed_14packet_flow_log.csv <==
-2.722359941784309623e+00,1.818181818181820175e-01
-2.687757932254913662e+00,5.454545454545460803e-01
-2.653155922725517257e+00,6.363636363636359095e-01
-2.618553913196121297e+00,6.363636363636359095e-01
-2.583951903666725336e+00,7.272727272727269598e-01
-2.549349894137329375e+00,7.272727272727269598e-01
-2.514747884607932971e+00,7.272727272727269598e-01
-2.480145875078537010e+00,7.272727272727269598e-01
-2.445543865549141049e+00,7.272727272727269598e-01
-2.410941856019745089e+00,7.272727272727269598e-01
-2.376339846490348684e+00,7.272727272727269598e-01
-2.341737836960952723e+00,7.272727272727269598e-01
-2.307135827431556763e+00,7.272727272727269598e-01
-2.272533817902160802e+00,7.272727272727269598e-01
-2.237931808372764841e+00,7.272727272727269598e-01
-2.203329798843368437e+00,7.272727272727269598e-01
-2.168727789313972476e+00,7.272727272727269598e-01
-2.134125779784576515e+00,7.272727272727269598e-01
-2.099523770255180111e+00,7.272727272727269598e-01
-2.064921760725784150e+00,7.272727272727269598e-01
-2.030319751196388189e+00,7.272727272727269598e-01
-1.995717741666992229e+00,7.272727272727269598e-01
-1.961115732137596046e+00,7.272727272727269598e-01
-1.926513722608200085e+00,7.272727272727269598e-01
-1.891911713078803903e+00,7.272727272727269598e-01
-1.857309703549407942e+00,7.272727272727269598e-01
-1.822707694020011981e+00,7.272727272727269598e-01
-1.788105684490615799e+00,7.272727272727269598e-01
-1.753503674961219616e+00,7.272727272727269598e-01
-1.718901665431823655e+00,7.272727272727269598e-01
-1.684299655902427473e+00,7.272727272727269598e-01
-1.649697646373031512e+00,7.272727272727269598e-01
-1.615095636843635551e+00,7.272727272727269598e-01
-1.580493627314239369e+00,7.272727272727269598e-01
-1.545891617784843408e+00,7.272727272727269598e-01
-1.511289608255447225e+00,7.272727272727269598e-01
-1.476687598726051265e+00,7.272727272727269598e-01
-1.442085589196655082e+00,7.272727272727269598e-01
-1.407483579667259121e+00,7.272727272727269598e-01
-1.372881570137862939e+00,7.272727272727269598e-01
-1.338279560608466978e+00,7.272727272727269598e-01
-1.303677551079070795e+00,7.272727272727269598e-01
-1.269075541549674835e+00,7.272727272727269598e-01
-1.234473532020278652e+00,7.272727272727269598e-01
-1.199871522490882692e+00,7.272727272727269598e-01
-1.165269512961486509e+00,7.272727272727269598e-01
-1.130667503432090548e+00,7.272727272727269598e-01
-1.096065493902694588e+00,7.272727272727269598e-01
-1.061463484373298405e+00,7.272727272727269598e-01
-1.026861474843902444e+00,7.272727272727269598e-01
-9.922594653145062615e-01,7.272727272727269598e-01
-9.576574557851103009e-01,7.272727272727269598e-01
-9.230554462557141182e-01,7.272727272727269598e-01
-8.884534367263181576e-01,7.272727272727269598e-01
-8.538514271969219749e-01,7.272727272727269598e-01
-8.192494176675260142e-01,7.272727272727269598e-01
-7.846474081381298316e-01,7.272727272727269598e-01
-7.500453986087336489e-01,7.272727272727269598e-01
-7.154433890793376882e-01,7.272727272727269598e-01
-6.808413795499417276e-01,7.272727272727269598e-01
-6.462393700205457669e-01,7.272727272727269598e-01
-6.116373604911493622e-01,7.272727272727269598e-01
-5.770353509617534016e-01,7.272727272727269598e-01
-5.424333414323574409e-01,7.272727272727269598e-01
-5.078313319029614803e-01,7.272727272727269598e-01
-4.732293223735655197e-01,7.272727272727269598e-01
-4.386273128441691149e-01,7.272727272727269598e-01
-4.040253033147731543e-01,7.272727272727269598e-01
-3.694232937853771936e-01,7.272727272727269598e-01
-3.348212842559812330e-01,7.272727272727269598e-01
-3.002192747265848283e-01,7.272727272727269598e-01
-2.656172651971888676e-01,7.272727272727269598e-01
-2.310152556677929070e-01,7.272727272727269598e-01
-1.964132461383969463e-01,7.272727272727269598e-01
-1.618112366090005416e-01,7.272727272727269598e-01
-1.272092270796045810e-01,7.272727272727269598e-01
-9.260721755020862034e-02,7.272727272727269598e-01
-5.800520802081265970e-02,7.272727272727269598e-01
-2.340319849141625497e-02,7.272727272727269598e-01
1.119881103797970567e-02,9.090909090909089496e-01
4.580082056737566631e-02,9.090909090909089496e-01
8.040283009677162696e-02,9.090909090909089496e-01
1.150048396261675876e-01,9.090909090909089496e-01
1.496068491555639923e-01,9.090909090909089496e-01
1.842088586849599530e-01,9.090909090909089496e-01
2.188108682143559136e-01,9.090909090909089496e-01
2.534128777437518742e-01,9.090909090909089496e-01
2.880148872731482790e-01,9.090909090909089496e-01
3.226168968025442396e-01,9.090909090909089496e-01
3.572189063319402003e-01,9.090909090909089496e-01
3.918209158613361609e-01,9.090909090909089496e-01
4.264229253907325656e-01,9.090909090909089496e-01
4.610249349201285263e-01,9.090909090909089496e-01
4.956269444495244869e-01,9.090909090909089496e-01
5.302289539789204476e-01,9.090909090909089496e-01
5.648309635083164082e-01,9.090909090909089496e-01
5.994329730377128129e-01,9.090909090909089496e-01
6.340349825671087736e-01,9.090909090909089496e-01
6.686369920965047342e-01,9.090909090909089496e-01
7.032390016259006948e-01,1.000000000000000000e+00


==> csv/ids/cdf/Heartbleed_2packet_flow_log.csv <==
-4.950026048773710663e+00,9.090909090909082835e-02
-4.900052097547420438e+00,9.090909090909082835e-02
-4.850078146321131101e+00,3.636363636363633134e-01
-4.800104195094841764e+00,5.454545454545449701e-01
-4.750130243868552427e+00,6.363636363636357984e-01
-4.700156292642262201e+00,6.363636363636357984e-01
-4.650182341415972864e+00,6.363636363636357984e-01
-4.600208390189683527e+00,6.363636363636357984e-01
-4.550234438963393302e+00,6.363636363636357984e-01
-4.500260487737103965e+00,6.363636363636357984e-01
-4.450286536510814628e+00,6.363636363636357984e-01
-4.400312585284524403e+00,6.363636363636357984e-01
-4.350338634058235066e+00,8.181818181818174551e-01
-4.300364682831945728e+00,8.181818181818174551e-01
-4.250390731605656391e+00,8.181818181818174551e-01
-4.200416780379366166e+00,8.181818181818174551e-01
-4.150442829153076829e+00,8.181818181818174551e-01
-4.100468877926787492e+00,8.181818181818174551e-01
-4.050494926700498155e+00,8.181818181818174551e-01
-4.000520975474207930e+00,8.181818181818174551e-01
-3.950547024247918593e+00,8.181818181818174551e-01
-3.900573073021629256e+00,8.181818181818174551e-01
-3.850599121795339030e+00,8.181818181818174551e-01
-3.800625170569049693e+00,8.181818181818174551e-01
-3.750651219342760356e+00,8.181818181818174551e-01
-3.700677268116470575e+00,8.181818181818174551e-01
-3.650703316890180794e+00,8.181818181818174551e-01
-3.600729365663891457e+00,8.181818181818174551e-01
-3.550755414437601676e+00,8.181818181818174551e-01
-3.500781463211311895e+00,8.181818181818174551e-01
-3.450807511985022558e+00,8.181818181818174551e-01
-3.400833560758733221e+00,8.181818181818174551e-01
-3.350859609532443439e+00,8.181818181818174551e-01
-3.300885658306153658e+00,8.181818181818174551e-01
-3.250911707079864321e+00,8.181818181818174551e-01
-3.200937755853574540e+00,8.181818181818174551e-01
-3.150963804627284759e+00,8.181818181818174551e-01
-3.100989853400995422e+00,8.181818181818174551e-01
-3.051015902174706085e+00,8.181818181818174551e-01
-3.001041950948416304e+00,8.181818181818174551e-01
-2.951067999722126522e+00,8.181818181818174551e-01
-2.901094048495837185e+00,8.181818181818174551e-01
-2.851120097269547404e+00,8.181818181818174551e-01
-2.801146146043258067e+00,8.181818181818174551e-01
-2.751172194816968286e+00,8.181818181818174551e-01
-2.701198243590678505e+00,8.181818181818174551e-01
-2.651224292364389168e+00,8.181818181818174551e-01
-2.601250341138099387e+00,8.181818181818174551e-01
-2.551276389911810050e+00,8.181818181818174551e-01
-2.501302438685520269e+00,8.181818181818174551e-01
-2.451328487459230931e+00,8.181818181818174551e-01
-2.401354536232941150e+00,8.181818181818174551e-01
-2.351380585006651369e+00,8.181818181818174551e-01
-2.301406633780362032e+00,8.181818181818174551e-01
-2.251432682554072251e+00,8.181818181818174551e-01
-2.201458731327782914e+00,8.181818181818174551e-01
-2.151484780101493133e+00,8.181818181818174551e-01
-2.101510828875203352e+00,8.181818181818174551e-01
-2.051536877648914015e+00,8.181818181818174551e-01
-2.001562926422624233e+00,8.181818181818174551e-01
-1.951588975196334896e+00,8.181818181818174551e-01
-1.901615023970045115e+00,8.181818181818174551e-01
-1.851641072743755778e+00,8.181818181818174551e-01
-1.801667121517465997e+00,8.181818181818174551e-01
-1.751693170291176216e+00,8.181818181818174551e-01
-1.701719219064886879e+00,8.181818181818174551e-01
-1.651745267838597098e+00,8.181818181818174551e-01
-1.601771316612307761e+00,8.181818181818174551e-01
-1.551797365386017979e+00,8.181818181818174551e-01
-1.501823414159728642e+00,8.181818181818174551e-01
-1.451849462933438861e+00,8.181818181818174551e-01
-1.401875511707149080e+00,8.181818181818174551e-01
-1.351901560480859743e+00,8.181818181818174551e-01
-1.301927609254569962e+00,8.181818181818174551e-01
-1.251953658028280625e+00,8.181818181818174551e-01
-1.201979706801990844e+00,8.181818181818174551e-01
-1.152005755575701063e+00,8.181818181818174551e-01
-1.102031804349411725e+00,8.181818181818174551e-01
-1.052057853123121944e+00,8.181818181818174551e-01
-1.002083901896832607e+00,8.181818181818174551e-01
-9.521099506705432702e-01,8.181818181818174551e-01
-9.021359994442530450e-01,8.181818181818174551e-01
-8.521620482179637079e-01,8.181818181818174551e-01
-8.021880969916743709e-01,8.181818181818174551e-01
-7.522141457653841456e-01,8.181818181818174551e-01
-7.022401945390948086e-01,8.181818181818174551e-01
-6.522662433128054715e-01,8.181818181818174551e-01
-6.022922920865161345e-01,8.181818181818174551e-01
-5.523183408602259092e-01,8.181818181818174551e-01
-5.023443896339365722e-01,8.181818181818174551e-01
-4.523704384076472351e-01,8.181818181818174551e-01
-4.023964871813570099e-01,8.181818181818174551e-01
-3.524225359550676728e-01,8.181818181818174551e-01
-3.024485847287783358e-01,8.181818181818174551e-01
-2.524746335024889987e-01,8.181818181818174551e-01
-2.025006822761987735e-01,8.181818181818174551e-01
-1.525267310499094364e-01,8.181818181818174551e-01
-1.025527798236200994e-01,8.181818181818174551e-01
-5.257882859732987413e-02,8.181818181818174551e-01
-2.604877371040764319e-03,1.000000000000000000e+00


==> csv/ids/cdf/Heartbleed_4packet_flow_log.csv <==
-3.560936444460479855e+00,1.818181818181812681e-01
-3.524993410096777691e+00,1.818181818181812681e-01
-3.489050375733075526e+00,1.818181818181812681e-01
-3.453107341369373806e+00,1.818181818181812681e-01
-3.417164307005671642e+00,1.818181818181812681e-01
-3.381221272641969477e+00,1.818181818181812681e-01
-3.345278238278267313e+00,6.363636363636344662e-01
-3.309335203914565149e+00,7.272727272727250725e-01
-3.273392169550862985e+00,7.272727272727250725e-01
-3.237449135187160820e+00,7.272727272727250725e-01
-3.201506100823459100e+00,7.272727272727250725e-01
-3.165563066459756936e+00,7.272727272727250725e-01
-3.129620032096054771e+00,7.272727272727250725e-01
-3.093676997732352607e+00,7.272727272727250725e-01
-3.057733963368650443e+00,7.272727272727250725e-01
-3.021790929004948723e+00,7.272727272727250725e-01
-2.985847894641246558e+00,7.272727272727250725e-01
-2.949904860277544394e+00,7.272727272727250725e-01
-2.913961825913842230e+00,7.272727272727250725e-01
-2.878018791550140065e+00,7.272727272727250725e-01
-2.842075757186437901e+00,7.272727272727250725e-01
-2.806132722822735737e+00,7.272727272727250725e-01
-2.770189688459034016e+00,7.272727272727250725e-01
-2.734246654095331852e+00,7.272727272727250725e-01
-2.698303619731629688e+00,7.272727272727250725e-01
-2.662360585367927523e+00,8.181818181818157898e-01
-2.626417551004225359e+00,8.181818181818157898e-01
-2.590474516640523639e+00,8.181818181818157898e-01
-2.554531482276821031e+00,8.181818181818157898e-01
-2.518588447913119310e+00,8.181818181818157898e-01
-2.482645413549417146e+00,8.181818181818157898e-01
-2.446702379185714982e+00,8.181818181818157898e-01
-2.410759344822012817e+00,8.181818181818157898e-01
-2.374816310458310653e+00,8.181818181818157898e-01
-2.338873276094608933e+00,8.181818181818157898e-01
-2.302930241730906324e+00,8.181818181818157898e-01
-2.266987207367204604e+00,8.181818181818157898e-01
-2.231044173003502440e+00,8.181818181818157898e-01
-2.195101138639800276e+00,8.181818181818157898e-01
-2.159158104276098111e+00,8.181818181818157898e-01
-2.123215069912395947e+00,8.181818181818157898e-01
-2.087272035548694227e+00,8.181818181818157898e-01
-2.051329001184991618e+00,8.181818181818157898e-01
-2.015385966821289898e+00,8.181818181818157898e-01
-1.979442932457587734e+00,8.181818181818157898e-01
-1.943499898093885569e+00,8.181818181818157898e-01
-1.907556863730183627e+00,8.181818181818157898e-01
-1.871613829366481463e+00,8.181818181818157898e-01
-1.835670795002779299e+00,8.181818181818157898e-01
-1.799727760639077356e+00,8.181818181818157898e-01
-1.763784726275375192e+00,8.181818181818157898e-01
-1.727841691911673028e+00,8.181818181818157898e-01
-1.691898657547971085e+00,8.181818181818157898e-01
-1.655955623184268921e+00,8.181818181818157898e-01
-1.620012588820566757e+00,8.181818181818157898e-01
-1.584069554456864815e+00,8.181818181818157898e-01
-1.548126520093162650e+00,8.181818181818157898e-01
-1.512183485729460486e+00,8.181818181818157898e-01
-1.476240451365758322e+00,8.181818181818157898e-01
-1.440297417002056157e+00,8.181818181818157898e-01
-1.404354382638354437e+00,8.181818181818157898e-01
-1.368411348274652273e+00,8.181818181818157898e-01
-1.332468313910950108e+00,8.181818181818157898e-01
-1.296525279547247944e+00,8.181818181818157898e-01
-1.260582245183545780e+00,8.181818181818157898e-01
-1.224639210819843615e+00,8.181818181818157898e-01
-1.188696176456141451e+00,8.181818181818157898e-01
-1.152753142092439731e+00,8.181818181818157898e-01
-1.116810107728737567e+00,8.181818181818157898e-01
-1.080867073365035402e+00,8.181818181818157898e-01
-1.044924039001333238e+00,8.181818181818157898e-01
-1.008981004637631074e+00,8.181818181818157898e-01
-9.730379702739289094e-01,8.181818181818157898e-01
-9.370949359102271892e-01,8.181818181818157898e-01
-9.011519015465250249e-01,8.181818181818157898e-01
-8.652088671828228605e-01,8.181818181818157898e-01
-8.292658328191206962e-01,8.181818181818157898e-01
-7.933227984554185319e-01,8.181818181818157898e-01
-7.573797640917163676e-01,8.181818181818157898e-01
-7.214367297280142033e-01,8.181818181818157898e-01
-6.854936953643124831e-01,8.181818181818157898e-01
-6.495506610006103188e-01,8.181818181818157898e-01
-6.136076266369081544e-01,8.181818181818157898e-01
-5.776645922732059901e-01,8.181818181818157898e-01
-5.417215579095038258e-01,8.181818181818157898e-01
-5.057785235458016615e-01,8.181818181818157898e-01
-4.698354891820999413e-01,8.181818181818157898e-01
-4.338924548183977770e-01,8.181818181818157898e-01
-3.979494204546956126e-01,8.181818181818157898e-01
-3.620063860909934483e-01,8.181818181818157898e-01
-3.260633517272912840e-01,8.181818181818157898e-01
-2.901203173635891197e-01,8.181818181818157898e-01
-2.541772829998873995e-01,8.181818181818157898e-01
-2.182342486361852352e-01,8.181818181818157898e-01
-1.822912142724830709e-01,8.181818181818157898e-01
-1.463481799087809065e-01,8.181818181818157898e-01
-1.104051455450787422e-01,8.181818181818157898e-01
-7.446211118137657792e-02,8.181818181818157898e-01
-3.851907681767441360e-02,8.181818181818157898e-01
-2.576042453972812642e-03,1.000000000000000000e+00


==> csv/ids/cdf/Heartbleed_full_flow_log.csv <==
1.387385845858028599e+00,9.090909090909091161e-02
1.394348113823586255e+00,9.090909090909091161e-02
1.401310381789143689e+00,9.090909090909091161e-02
1.408272649754701122e+00,9.090909090909091161e-02
1.415234917720258778e+00,9.090909090909091161e-02
1.422197185685816212e+00,9.090909090909091161e-02
1.429159453651373646e+00,9.090909090909091161e-02
1.436121721616931302e+00,9.090909090909091161e-02
1.443083989582488735e+00,9.090909090909091161e-02
1.450046257548046169e+00,9.090909090909091161e-02
1.457008525513603825e+00,9.090909090909091161e-02
1.463970793479161259e+00,9.090909090909091161e-02
1.470933061444718692e+00,9.090909090909091161e-02
1.477895329410276348e+00,9.090909090909091161e-02
1.484857597375833782e+00,9.090909090909091161e-02
1.491819865341391216e+00,9.090909090909091161e-02
1.498782133306948872e+00,9.090909090909091161e-02
1.505744401272506305e+00,9.090909090909091161e-02
1.512706669238063739e+00,9.090909090909091161e-02
1.519668937203621395e+00,9.090909090909091161e-02
1.526631205169178829e+00,9.090909090909091161e-02
1.533593473134736485e+00,9.090909090909091161e-02
1.540555741100293918e+00,9.090909090909091161e-02
1.547518009065851352e+00,9.090909090909091161e-02
1.554480277031408786e+00,9.090909090909091161e-02
1.561442544996966442e+00,9.090909090909091161e-02
1.568404812962523875e+00,9.090909090909091161e-02
1.575367080928081531e+00,9.090909090909091161e-02
1.582329348893638965e+00,9.090909090909091161e-02
1.589291616859196399e+00,9.090909090909091161e-02
1.596253884824753833e+00,9.090909090909091161e-02
1.603216152790311488e+00,9.090909090909091161e-02
1.610178420755868922e+00,9.090909090909091161e-02
1.617140688721426578e+00,9.090909090909091161e-02
1.624102956686984012e+00,9.090909090909091161e-02
1.631065224652541445e+00,9.090909090909091161e-02
1.638027492618098879e+00,9.090909090909091161e-02
1.644989760583656535e+00,9.090909090909091161e-02
1.651952028549213969e+00,9.090909090909091161e-02
1.658914296514771625e+00,9.090909090909091161e-02
1.665876564480329058e+00,9.090909090909091161e-02
1.672838832445886492e+00,9.090909090909091161e-02
1.679801100411443926e+00,9.090909090909091161e-02
1.686763368377001582e+00,9.090909090909091161e-02
1.693725636342559016e+00,9.090909090909091161e-02
1.700687904308116671e+00,9.090909090909091161e-02
1.707650172273674105e+00,9.090909090909091161e-02
1.714612440239231539e+00,9.090909090909091161e-02
1.721574708204789195e+00,9.090909090909091161e-02
1.728536976170346628e+00,9.090909090909091161e-02
1.735499244135904062e+00,9.090909090909091161e-02
1.742461512101461718e+00,9.090909090909091161e-02
1.749423780067019152e+00,9.090909090909091161e-02
1.756386048032576586e+00,9.090909090909091161e-02
1.763348315998134241e+00,9.090909090909091161e-02
1.770310583963691675e+00,9.090909090909091161e-02
1.777272851929249109e+00,9.090909090909091161e-02
1.784235119894806765e+00,9.090909090909091161e-02
1.791197387860364199e+00,9.090909090909091161e-02
1.798159655825921632e+00,9.090909090909091161e-02
1.805121923791479288e+00,9.090909090909091161e-02
1.812084191757036722e+00,9.090909090909091161e-02
1.819046459722594378e+00,9.090909090909091161e-02
1.826008727688151811e+00,9.090909090909091161e-02
1.832970995653709245e+00,9.090909090909091161e-02
1.839933263619266679e+00,9.090909090909091161e-02
1.846895531584824335e+00,9.090909090909091161e-02
1.853857799550381769e+00,9.090909090909091161e-02
1.860820067515939424e+00,9.090909090909091161e-02
1.867782335481496858e+00,9.090909090909091161e-02
1.874744603447054292e+00,9.090909090909091161e-02
1.881706871412611726e+00,9.090909090909091161e-02
1.888669139378169382e+00,9.090909090909091161e-02
1.895631407343726815e+00,9.090909090909091161e-02
1.902593675309284471e+00,9.090909090909091161e-02
1.909555943274841905e+00,9.090909090909091161e-02
1.916518211240399339e+00,9.090909090909091161e-02
1.923480479205956772e+00,9.090909090909091161e-02
1.930442747171514428e+00,9.090909090909091161e-02
1.937405015137071862e+00,9.090909090909091161e-02
1.944367283102629518e+00,9.090909090909091161e-02
1.951329551068186952e+00,9.090909090909091161e-02
1.958291819033744385e+00,9.090909090909091161e-02
1.965254086999301819e+00,9.090909090909091161e-02
1.972216354964859475e+00,9.090909090909091161e-02
1.979178622930416909e+00,9.090909090909091161e-02
1.986140890895974565e+00,9.090909090909091161e-02
1.993103158861531998e+00,9.090909090909091161e-02
2.000065426827089432e+00,9.090909090909091161e-02
2.007027694792646866e+00,9.090909090909091161e-02
2.013989962758204300e+00,9.090909090909091161e-02
2.020952230723762177e+00,9.090909090909091161e-02
2.027914498689319611e+00,9.090909090909091161e-02
2.034876766654877045e+00,9.090909090909091161e-02
2.041839034620434479e+00,9.090909090909091161e-02
2.048801302585991913e+00,9.090909090909091161e-02
2.055763570551549790e+00,9.090909090909091161e-02
2.062725838517107224e+00,9.090909090909091161e-02
2.069688106482664658e+00,9.090909090909091161e-02
2.076650374448222092e+00,1.000000000000000000e+00


==> csv/ids/cdf/Infiltration_14packet_flow_log.csv <==
-2.648055481333669192e+00,2.941176470588233172e-02
-2.603607000580551389e+00,2.941176470588233172e-02
-2.559158519827434031e+00,2.941176470588233172e-02
-2.514710039074316228e+00,2.941176470588233172e-02
-2.470261558321198425e+00,2.941176470588233172e-02
-2.425813077568080622e+00,2.941176470588233172e-02
-2.381364596814962820e+00,2.941176470588233172e-02
-2.336916116061845461e+00,2.941176470588233172e-02
-2.292467635308727658e+00,2.941176470588233172e-02
-2.248019154555609855e+00,2.941176470588233172e-02
-2.203570673802492053e+00,2.941176470588233172e-02
-2.159122193049374694e+00,2.941176470588233172e-02
-2.114673712296256891e+00,2.941176470588233172e-02
-2.070225231543139088e+00,2.941176470588233172e-02
-2.025776750790021286e+00,2.941176470588233172e-02
-1.981328270036903483e+00,2.941176470588233172e-02
-1.936879789283785902e+00,2.941176470588233172e-02
-1.892431308530668321e+00,2.941176470588233172e-02
-1.847982827777550519e+00,5.882352941176466343e-02
-1.803534347024432716e+00,5.882352941176466343e-02
-1.759085866271314913e+00,5.882352941176466343e-02
-1.714637385518197332e+00,5.882352941176466343e-02
-1.670188904765079529e+00,5.882352941176466343e-02
-1.625740424011961949e+00,5.882352941176466343e-02
-1.581291943258844146e+00,5.882352941176466343e-02
-1.536843462505726565e+00,1.470588235294121027e-01
-1.492394981752608762e+00,1.470588235294121027e-01
-1.447946500999490960e+00,1.470588235294121027e-01
-1.403498020246373379e+00,1.470588235294121027e-01
-1.359049539493255576e+00,1.470588235294121027e-01
-1.314601058740137995e+00,1.470588235294121027e-01
-1.270152577987020193e+00,1.470588235294121027e-01
-1.225704097233902390e+00,1.470588235294121027e-01
-1.181255616480784809e+00,1.470588235294121027e-01
-1.136807135727667006e+00,1.470588235294121027e-01
-1.092358654974549426e+00,1.470588235294121027e-01
-1.047910174221431623e+00,1.470588235294121027e-01
-1.003461693468313820e+00,1.470588235294121027e-01
-9.590132127151962393e-01,2.352941176470595142e-01
-9.145647319620784366e-01,2.352941176470595142e-01
-8.701162512089608558e-01,2.352941176470595142e-01
-8.256677704558430531e-01,2.352941176470595142e-01
-7.812192897027252503e-01,2.352941176470595142e-01
-7.367708089496076695e-01,2.352941176470595142e-01
-6.923223281964898668e-01,3.235294117647065093e-01
-6.478738474433720640e-01,3.235294117647065093e-01
-6.034253666902547053e-01,3.529411764705891463e-01
-5.589768859371369025e-01,3.529411764705891463e-01
-5.145284051840190997e-01,3.529411764705891463e-01
-4.700799244309012970e-01,3.529411764705891463e-01
-4.256314436777834942e-01,3.529411764705891463e-01
-3.811829629246661355e-01,3.529411764705891463e-01
-3.367344821715483327e-01,3.529411764705891463e-01
-2.922860014184305300e-01,3.529411764705891463e-01
-2.478375206653127272e-01,4.117647058823538098e-01
-2.033890399121949244e-01,6.470588235294124635e-01
-1.589405591590775657e-01,6.470588235294124635e-01
-1.144920784059597629e-01,6.470588235294124635e-01
-7.004359765284196016e-02,6.470588235294124635e-01
-2.559511689972415738e-02,6.470588235294124635e-01
1.885336385339364540e-02,6.470588235294124635e-01
6.330184460651100409e-02,6.470588235294124635e-01
1.077503253596288069e-01,6.764705882352948230e-01
1.521988061127466096e-01,6.764705882352948230e-01
1.966472868658644124e-01,6.764705882352948230e-01
2.410957676189822152e-01,6.764705882352948230e-01
2.855442483720995739e-01,6.764705882352948230e-01
3.299927291252173767e-01,7.058823529411770714e-01
3.744412098783351794e-01,7.058823529411770714e-01
4.188896906314529822e-01,7.058823529411770714e-01
4.633381713845707850e-01,7.058823529411770714e-01
5.077866521376881437e-01,7.058823529411770714e-01
5.522351328908059465e-01,7.352941176470593199e-01
5.966836136439237492e-01,7.352941176470593199e-01
6.411320943970415520e-01,7.647058823529416793e-01
6.855805751501593548e-01,7.647058823529416793e-01
7.300290559032767135e-01,7.647058823529416793e-01
7.744775366563945163e-01,7.647058823529416793e-01
8.189260174095123190e-01,7.647058823529416793e-01
8.633744981626301218e-01,7.647058823529416793e-01
9.078229789157479246e-01,7.647058823529416793e-01
9.522714596688652833e-01,7.647058823529416793e-01
9.967199404219830861e-01,8.235294117647063983e-01
1.041168421175100889e+00,8.529411764705886467e-01
1.085616901928218692e+00,8.529411764705886467e-01
1.130065382681336494e+00,8.529411764705886467e-01
1.174513863434453853e+00,8.529411764705886467e-01
1.218962344187571656e+00,8.529411764705886467e-01
1.263410824940689459e+00,8.529411764705886467e-01
1.307859305693807261e+00,8.529411764705886467e-01
1.352307786446924620e+00,8.823529411764713393e-01
1.396756267200042867e+00,8.823529411764713393e-01
1.441204747953160226e+00,8.823529411764713393e-01
1.485653228706277584e+00,8.823529411764713393e-01
1.530101709459395831e+00,8.823529411764713393e-01
1.574550190212513190e+00,9.117647058823539208e-01
1.618998670965631437e+00,9.117647058823539208e-01
1.663447151718748795e+00,9.411764705882365023e-01
1.707895632471866154e+00,9.411764705882365023e-01
1.752344113224984845e+00,1.000000000000000000e+00


==> csv/ids/cdf/Infiltration_2packet_flow_log.csv <==
-4.223633278550035008e+00,2.941176470588237682e-02
-4.163269900734869466e+00,2.941176470588237682e-02
-4.102906522919703924e+00,2.941176470588237682e-02
-4.042543145104538382e+00,1.176470588235295073e-01
-3.982179767289372396e+00,1.470588235294116586e-01
-3.921816389474206854e+00,1.470588235294116586e-01
-3.861453011659040868e+00,1.764705882352938238e-01
-3.801089633843875326e+00,1.764705882352938238e-01
-3.740726256028709784e+00,1.764705882352938238e-01
-3.680362878213544242e+00,1.764705882352938238e-01
-3.619999500398378700e+00,1.764705882352938238e-01
-3.559636122583212714e+00,1.764705882352938238e-01
-3.499272744768047172e+00,2.352941176470585982e-01
-3.438909366952881630e+00,4.117647058823528106e-01
-3.378545989137715644e+00,4.411764705882350035e-01
-3.318182611322550102e+00,4.705882352941173630e-01
-3.257819233507384560e+00,6.470588235294116863e-01
-3.197455855692219018e+00,7.647058823529411242e-01
-3.137092477877053476e+00,8.235294117647059542e-01
-3.076729100061887934e+00,8.823529411764707842e-01
-3.016365722246721948e+00,9.117647058823529216e-01
-2.956002344431556406e+00,9.117647058823529216e-01
-2.895638966616390420e+00,9.117647058823529216e-01
-2.835275588801224877e+00,9.117647058823529216e-01
-2.774912210986059335e+00,9.117647058823529216e-01
-2.714548833170893793e+00,9.117647058823529216e-01
-2.654185455355728251e+00,9.411764705882352811e-01
-2.593822077540562709e+00,9.411764705882352811e-01
-2.533458699725396723e+00,9.411764705882352811e-01
-2.473095321910231181e+00,9.411764705882352811e-01
-2.412731944095065195e+00,9.411764705882352811e-01
-2.352368566279899653e+00,9.411764705882352811e-01
-2.292005188464734111e+00,9.411764705882352811e-01
-2.231641810649568569e+00,9.411764705882352811e-01
-2.171278432834403027e+00,9.411764705882352811e-01
-2.110915055019237485e+00,9.411764705882352811e-01
-2.050551677204071499e+00,9.411764705882352811e-01
-1.990188299388905957e+00,9.411764705882352811e-01
-1.929824921573740415e+00,9.411764705882352811e-01
-1.869461543758574873e+00,9.411764705882352811e-01
-1.809098165943408887e+00,9.411764705882352811e-01
-1.748734788128243345e+00,9.411764705882352811e-01
-1.688371410313077803e+00,9.411764705882352811e-01
-1.628008032497912261e+00,9.411764705882352811e-01
-1.567644654682746275e+00,9.411764705882352811e-01
-1.507281276867580733e+00,9.411764705882352811e-01
-1.446917899052415191e+00,9.705882352941177516e-01
-1.386554521237249649e+00,9.705882352941177516e-01
-1.326191143422084107e+00,9.705882352941177516e-01
-1.265827765606918121e+00,9.705882352941177516e-01
-1.205464387791752578e+00,9.705882352941177516e-01
-1.145101009976587036e+00,9.705882352941177516e-01
-1.084737632161421494e+00,9.705882352941177516e-01
-1.024374254346255508e+00,9.705882352941177516e-01
-9.640108765310899663e-01,9.705882352941177516e-01
-9.036474987159244243e-01,9.705882352941177516e-01
-8.432841209007588823e-01,9.705882352941177516e-01
-7.829207430855928962e-01,9.705882352941177516e-01
-7.225573652704273542e-01,9.705882352941177516e-01
-6.621939874552618122e-01,9.705882352941177516e-01
-6.018306096400962701e-01,9.705882352941177516e-01
-5.414672318249302840e-01,9.705882352941177516e-01
-4.811038540097647420e-01,9.705882352941177516e-01
-4.207404761945992000e-01,9.705882352941177516e-01
-3.603770983794336580e-01,9.705882352941177516e-01
-3.000137205642681160e-01,9.705882352941177516e-01
-2.396503427491021299e-01,9.705882352941177516e-01
-1.792869649339365878e-01,9.705882352941177516e-01
-1.189235871187710458e-01,9.705882352941177516e-01
-5.856020930360550381e-02,9.705882352941177516e-01
1.803168511560038212e-03,9.705882352941177516e-01
6.216654632672558023e-02,9.705882352941177516e-01
1.225299241418920104e-01,9.705882352941177516e-01
1.828933019570575524e-01,9.705882352941177516e-01
2.432566797722230945e-01,9.705882352941177516e-01
3.036200575873886365e-01,9.705882352941177516e-01
3.639834354025541785e-01,9.705882352941177516e-01
4.243468132177197205e-01,9.705882352941177516e-01
4.847101910328852625e-01,9.705882352941177516e-01
5.450735688480508045e-01,9.705882352941177516e-01
6.054369466632163466e-01,9.705882352941177516e-01
6.658003244783827768e-01,9.705882352941177516e-01
7.261637022935483188e-01,9.705882352941177516e-01
7.865270801087138608e-01,9.705882352941177516e-01
8.468904579238794028e-01,9.705882352941177516e-01
9.072538357390449448e-01,9.705882352941177516e-01
9.676172135542104868e-01,9.705882352941177516e-01
1.027980591369376029e+00,9.705882352941177516e-01
1.088343969184541571e+00,9.705882352941177516e-01
1.148707346999708001e+00,9.705882352941177516e-01
1.209070724814873543e+00,9.705882352941177516e-01
1.269434102630039085e+00,9.705882352941177516e-01
1.329797480445204627e+00,9.705882352941177516e-01
1.390160858260370169e+00,9.705882352941177516e-01
1.450524236075535711e+00,9.705882352941177516e-01
1.510887613890701253e+00,9.705882352941177516e-01
1.571250991705866795e+00,9.705882352941177516e-01
1.631614369521032337e+00,9.705882352941177516e-01
1.691977747336198767e+00,9.705882352941177516e-01
1.752341125151364531e+00,1.000000000000000000e+00


==> csv/ids/cdf/Infiltration_4packet_flow_log.csv <==
-2.968240295303947729e+00,1.764705882352946287e-01
-2.920557624510725869e+00,4.117647058823519224e-01
-2.872874953717504454e+00,4.117647058823519224e-01
-2.825192282924283038e+00,4.705882352941168079e-01
-2.777509612131061623e+00,5.294117647058816933e-01
-2.729826941337839763e+00,5.294117647058816933e-01
-2.682144270544618347e+00,5.588235294117641638e-01
-2.634461599751396932e+00,5.588235294117641638e-01
-2.586778928958175072e+00,5.588235294117641638e-01
-2.539096258164953657e+00,5.588235294117641638e-01
-2.491413587371732241e+00,5.588235294117641638e-01
-2.443730916578510381e+00,5.588235294117641638e-01
-2.396048245785288966e+00,5.588235294117641638e-01
-2.348365574992067550e+00,5.588235294117641638e-01
-2.300682904198846135e+00,5.588235294117641638e-01
-2.253000233405624719e+00,5.588235294117641638e-01
-2.205317562612402860e+00,5.588235294117641638e-01
-2.157634891819181444e+00,5.588235294117641638e-01
-2.109952221025960029e+00,5.588235294117641638e-01
-2.062269550232738169e+00,5.882352941176463013e-01
-2.014586879439516753e+00,6.176470588235287718e-01
-1.966904208646295338e+00,6.176470588235287718e-01
-1.919221537853073700e+00,6.470588235294110202e-01
-1.871538867059852063e+00,6.470588235294110202e-01
-1.823856196266630647e+00,6.470588235294110202e-01
-1.776173525473409009e+00,6.470588235294110202e-01
-1.728490854680187594e+00,7.647058823529409022e-01
-1.680808183886965956e+00,7.647058823529409022e-01
-1.633125513093744541e+00,7.647058823529409022e-01
-1.585442842300522903e+00,7.647058823529409022e-01
-1.537760171507301488e+00,7.647058823529409022e-01
-1.490077500714079850e+00,7.647058823529409022e-01
-1.442394829920858212e+00,7.941176470588231506e-01
-1.394712159127636797e+00,7.941176470588231506e-01
-1.347029488334415159e+00,7.941176470588231506e-01
-1.299346817541193744e+00,7.941176470588231506e-01
-1.251664146747972106e+00,7.941176470588231506e-01
-1.203981475954750691e+00,7.941176470588231506e-01
-1.156298805161529053e+00,8.235294117647055101e-01
-1.108616134368307637e+00,8.235294117647055101e-01
-1.060933463575086000e+00,8.235294117647055101e-01
-1.013250792781864362e+00,8.235294117647055101e-01
-9.655681219886429467e-01,8.235294117647055101e-01
-9.178854511954215312e-01,8.235294117647055101e-01
-8.702027804021996715e-01,8.235294117647055101e-01
-8.225201096089782560e-01,8.823529411764703401e-01
-7.748374388157568404e-01,8.823529411764703401e-01
-7.271547680225349808e-01,8.823529411764703401e-01
-6.794720972293135652e-01,8.823529411764703401e-01
-6.317894264360921497e-01,8.823529411764703401e-01
-5.841067556428707341e-01,8.823529411764703401e-01
-5.364240848496488745e-01,8.823529411764703401e-01
-4.887414140564274589e-01,8.823529411764703401e-01
-4.410587432632060434e-01,8.823529411764703401e-01
-3.933760724699846278e-01,8.823529411764703401e-01
-3.456934016767627682e-01,8.823529411764703401e-01
-2.980107308835413527e-01,9.117647058823528106e-01
-2.503280600903199371e-01,9.117647058823528106e-01
-2.026453892970980775e-01,9.117647058823528106e-01
-1.549627185038766619e-01,9.117647058823528106e-01
-1.072800477106552464e-01,9.117647058823528106e-01
-5.959737691743383081e-02,9.117647058823528106e-01
-1.191470612421197117e-02,9.117647058823528106e-01
3.576796466900944438e-02,9.117647058823528106e-01
8.345063546223085993e-02,9.117647058823528106e-01
1.311333062554527196e-01,9.117647058823528106e-01
1.788159770486741351e-01,9.117647058823528106e-01
2.264986478418955507e-01,9.117647058823528106e-01
2.741813186351169662e-01,9.117647058823528106e-01
3.218639894283388259e-01,9.117647058823528106e-01
3.695466602215602414e-01,9.117647058823528106e-01
4.172293310147816570e-01,9.117647058823528106e-01
4.649120018080035166e-01,9.117647058823528106e-01
5.125946726012249322e-01,9.411764705882353921e-01
5.602773433944463477e-01,9.411764705882353921e-01
6.079600141876677633e-01,9.705882352941178626e-01
6.556426849808896229e-01,9.705882352941178626e-01
7.033253557741110384e-01,9.705882352941178626e-01
7.510080265673324540e-01,9.705882352941178626e-01
7.986906973605538695e-01,9.705882352941178626e-01
8.463733681537757292e-01,9.705882352941178626e-01
8.940560389469971447e-01,9.705882352941178626e-01
9.417387097402185603e-01,9.705882352941178626e-01
9.894213805334404199e-01,9.705882352941178626e-01
1.037104051326661391e+00,9.705882352941178626e-01
1.084786722119883251e+00,9.705882352941178626e-01
1.132469392913105111e+00,9.705882352941178626e-01
1.180152063706326082e+00,9.705882352941178626e-01
1.227834734499547942e+00,9.705882352941178626e-01
1.275517405292769801e+00,9.705882352941178626e-01
1.323200076085990773e+00,9.705882352941178626e-01
1.370882746879212633e+00,9.705882352941178626e-01
1.418565417672434492e+00,9.705882352941178626e-01
1.466248088465655464e+00,9.705882352941178626e-01
1.513930759258877323e+00,9.705882352941178626e-01
1.561613430052099183e+00,9.705882352941178626e-01
1.609296100845320154e+00,9.705882352941178626e-01
1.656978771638542014e+00,9.705882352941178626e-01
1.704661442431762985e+00,9.705882352941178626e-01
1.752344113224984845e+00,1.000000000000000000e+00


==> csv/ids/cdf/Infiltration_full_flow_log.csv <==
-2.644787348982556630e+00,2.941176470588252254e-02
-2.597070735878325820e+00,2.941176470588252254e-02
-2.549354122774095455e+00,2.941176470588252254e-02
-2.501637509669865089e+00,2.941176470588252254e-02
-2.453920896565634280e+00,2.941176470588252254e-02
-2.406204283461403914e+00,2.941176470588252254e-02
-2.358487670357173105e+00,2.941176470588252254e-02
-2.310771057252942740e+00,2.941176470588252254e-02
-2.263054444148712374e+00,2.941176470588252254e-02
-2.215337831044481565e+00,2.941176470588252254e-02
-2.167621217940251199e+00,2.941176470588252254e-02
-2.119904604836020390e+00,2.941176470588252254e-02
-2.072187991731790024e+00,2.941176470588252254e-02
-2.024471378627559659e+00,2.941176470588252254e-02
-1.976754765523329072e+00,2.941176470588252254e-02
-1.929038152419098484e+00,2.941176470588252254e-02
-1.881321539314867897e+00,2.941176470588252254e-02
-1.833604926210637309e+00,2.941176470588252254e-02
-1.785888313106406944e+00,2.941176470588252254e-02
-1.738171700002176356e+00,2.941176470588252254e-02
-1.690455086897945769e+00,2.941176470588252254e-02
-1.642738473793715404e+00,2.941176470588252254e-02
-1.595021860689484816e+00,2.941176470588252254e-02
-1.547305247585254229e+00,2.941176470588252254e-02
-1.499588634481023641e+00,2.941176470588252254e-02
-1.451872021376793054e+00,2.941176470588252254e-02
-1.404155408272562688e+00,2.941176470588252254e-02
-1.356438795168332101e+00,2.941176470588252254e-02
-1.308722182064101514e+00,2.941176470588252254e-02
-1.261005568959871148e+00,2.941176470588252254e-02
-1.213288955855640561e+00,2.941176470588252254e-02
-1.165572342751409973e+00,2.941176470588252254e-02
-1.117855729647179386e+00,2.941176470588252254e-02
-1.070139116542948798e+00,2.941176470588252254e-02
-1.022422503438718433e+00,2.941176470588252254e-02
-9.747058903344878455e-01,2.941176470588252254e-02
-9.269892772302572581e-01,2.941176470588252254e-02
-8.792726641260268927e-01,2.941176470588252254e-02
-8.315560510217963053e-01,2.941176470588252254e-02
-7.838394379175657178e-01,2.941176470588252254e-02
-7.361228248133351304e-01,2.941176470588252254e-02
-6.884062117091045430e-01,2.941176470588252254e-02
-6.406895986048741776e-01,2.941176470588252254e-02
-5.929729855006438122e-01,2.941176470588252254e-02
-5.452563723964130027e-01,2.941176470588252254e-02
-4.975397592921826373e-01,2.941176470588252254e-02
-4.498231461879518278e-01,2.941176470588252254e-02
-4.021065330837214624e-01,2.941176470588252254e-02
-3.543899199794910970e-01,2.941176470588252254e-02
-3.066733068752602875e-01,2.941176470588252254e-02
-2.589566937710299221e-01,2.941176470588252254e-02
-2.112400806667991127e-01,2.941176470588252254e-02
-1.635234675625687473e-01,2.941176470588252254e-02
-1.158068544583383819e-01,2.941176470588252254e-02
-6.809024135410757239e-02,2.941176470588252254e-02
-2.037362824987720700e-02,2.941176470588252254e-02
2.734298485435315840e-02,2.941176470588252254e-02
7.505959795858396788e-02,2.941176470588252254e-02
1.227762110628143333e-01,2.941176470588252254e-02
1.704928241670446987e-01,2.941176470588252254e-02
2.182094372712755082e-01,2.941176470588252254e-02
2.659260503755058735e-01,2.941176470588252254e-02
3.136426634797366830e-01,2.941176470588252254e-02
3.613592765839670484e-01,2.941176470588252254e-02
4.090758896881974138e-01,2.941176470588252254e-02
4.567925027924282233e-01,2.941176470588252254e-02
5.045091158966585887e-01,2.941176470588252254e-02
5.522257290008893982e-01,2.941176470588252254e-02
5.999423421051197636e-01,2.941176470588252254e-02
6.476589552093501290e-01,5.882352941176504507e-02
6.953755683135809385e-01,5.882352941176504507e-02
7.430921814178113038e-01,8.823529411764756414e-02
7.908087945220416692e-01,8.823529411764756414e-02
8.385254076262724787e-01,8.823529411764756414e-02
8.862420207305028441e-01,8.823529411764756414e-02
9.339586338347332095e-01,8.823529411764756414e-02
9.816752469389640190e-01,8.823529411764756414e-02
1.029391860043194384e+00,8.823529411764756414e-02
1.077108473147425194e+00,8.823529411764756414e-02
1.124825086251655559e+00,8.823529411764756414e-02
1.172541699355885925e+00,8.823529411764756414e-02
1.220258312460116734e+00,8.823529411764756414e-02
1.267974925564347100e+00,8.823529411764756414e-02
1.315691538668577909e+00,8.823529411764756414e-02
1.363408151772807830e+00,8.823529411764756414e-02
1.411124764877038640e+00,1.470588235294120749e-01
1.458841377981269449e+00,1.470588235294120749e-01
1.506557991085499371e+00,1.470588235294120749e-01
1.554274604189730180e+00,1.470588235294120749e-01
1.601991217293960990e+00,1.470588235294120749e-01
1.649707830398191799e+00,1.764705882352942956e-01
1.697424443502421720e+00,2.058823529411770992e-01
1.745141056606652530e+00,2.058823529411770992e-01
1.792857669710883339e+00,2.352941176470593199e-01
1.840574282815113261e+00,3.235294117647077305e-01
1.888290895919344070e+00,4.117647058823544759e-01
1.936007509023574880e+00,4.705882352941190283e-01
1.983724122127804801e+00,5.000000000000017764e-01
2.031440735232035610e+00,7.058823529411775155e-01
2.079157348336266420e+00,1.000000000000000000e+00


==> csv/ids/cdf/PortScan_14packet_flow_log.csv <==
-5.919215078924223938e+00,2.928137830281352712e-03
-5.838430157848447877e+00,2.928137830281352712e-03
-5.757645236772671815e+00,2.928137830281352712e-03
-5.676860315696895753e+00,5.295836376917456394e-03
-5.596075394621119692e+00,5.295836376917456394e-03
-5.515290473545343630e+00,8.060250371527162908e-03
-5.434505552469568457e+00,8.060250371527162908e-03
-5.353720631393792395e+00,1.051610790660184591e-02
-5.272935710318016334e+00,1.286491524142968287e-02
-5.192150789242240272e+00,1.516334601143547525e-02
-5.111365868166464210e+00,1.717211153371451041e-02
-5.030580947090688149e+00,2.268834538172841489e-02
-4.949796026014912087e+00,3.373970428956448581e-02
-4.869011104939136025e+00,5.267499559205057053e-02
-4.788226183863359964e+00,7.124505679957682247e-02
-4.707441262787583902e+00,9.308959472053597584e-02
-4.626656341711807841e+00,1.161557643384297234e-01
-4.545871420636032667e+00,1.489005314727591955e-01
-4.465086499560255717e+00,1.873630387143899456e-01
-4.384301578484480544e+00,2.492821339512864276e-01
-4.303516657408704482e+00,5.850986121256396277e-01
-4.222731736332928421e+00,7.305294576962801933e-01
-4.141946815257152359e+00,8.584292587088491189e-01
-4.061161894181376297e+00,9.399007581673010092e-01
-3.980376973105600236e+00,9.812158383919803439e-01
-3.899592052029824174e+00,9.875884738419690168e-01
-3.818807130954048112e+00,9.893138711871241053e-01
-3.738022209878272051e+00,9.900191430946326809e-01
-3.657237288802496433e+00,9.902836200599484107e-01
-3.576452367726720372e+00,9.903654819777841789e-01
-3.495667446650944310e+00,9.904158585426062755e-01
-3.414882525575168248e+00,9.905103146016475124e-01
-3.334097604499392187e+00,9.910014861086624549e-01
-3.253312683423616125e+00,9.921223646759530501e-01
-3.172527762347840063e+00,9.938036825268887764e-01
-3.091742841272064446e+00,9.952016322007005700e-01
-3.010957920196288384e+00,9.960769250144835274e-01
-2.930172999120512323e+00,9.964484521800460737e-01
-2.849388078044736261e+00,9.966751467217452864e-01
-2.768603156968960199e+00,9.967192262159645377e-01
-2.687818235893184138e+00,9.967696027807866344e-01
-2.607033314817408520e+00,9.969648119694720645e-01
-2.526248393741632459e+00,9.970718621697188810e-01
-2.445463472665856397e+00,9.970781592403216154e-01
-2.364678551590080335e+00,9.971411299463491806e-01
-2.283893630514304274e+00,9.971474270169519150e-01
-2.203108709438528212e+00,9.971726152993629633e-01
-2.122323788362752595e+00,9.972985567114180938e-01
-2.041538867286976533e+00,9.973237449938290311e-01
-1.960753946211200471e+00,9.974244981234731133e-01
-1.879969025135424410e+00,9.975189541825144612e-01
-1.799184104059648348e+00,9.975630336767337125e-01
-1.718399182983872286e+00,9.976071131709530748e-01
-1.637614261908096225e+00,9.977456487242136740e-01
-1.556829340832320163e+00,9.977456487242136740e-01
-1.476044419756544102e+00,9.977582428654191427e-01
-1.395259498680768040e+00,9.977582428654191427e-01
-1.314474577604992866e+00,9.977582428654191427e-01
-1.233689656529216805e+00,9.977582428654191427e-01
-1.152904735453440743e+00,9.977582428654191427e-01
-1.072119814377664682e+00,9.977582428654191427e-01
-9.913348933018886200e-01,9.977771340772274566e-01
-9.105499722261125584e-01,9.977960252890356596e-01
-8.297650511503364967e-01,9.977960252890356596e-01
-7.489801300745604351e-01,9.977960252890356596e-01
-6.681952089987843735e-01,9.978023223596385050e-01
-5.874102879230083119e-01,9.978149165008439736e-01
-5.066253668472322502e-01,9.978149165008439736e-01
-4.258404457714561886e-01,9.978589959950632249e-01
-3.450555246956801270e-01,9.978778872068715389e-01
-2.642706036199049535e-01,9.979030754892825872e-01
-1.834856825441288919e-01,9.979030754892825872e-01
-1.027007614683528303e-01,9.979219667010907902e-01
-2.191584039257676864e-02,9.979219667010907902e-01
5.886908068319929299e-02,9.979219667010907902e-01
1.396540017589753546e-01,9.979219667010907902e-01
2.204389228347514162e-01,9.979219667010907902e-01
3.012238439105274779e-01,9.979345608422962588e-01
3.820087649863035395e-01,9.979345608422962588e-01
4.627936860620796011e-01,9.979345608422962588e-01
5.435786071378556628e-01,9.979408579128991041e-01
6.243635282136317244e-01,9.979597491247073071e-01
7.051484492894077860e-01,9.980038286189266694e-01
7.859333703651829595e-01,9.983123850784616504e-01
8.667182914409590211e-01,9.983123850784616504e-01
9.475032125167350827e-01,9.983249792196671191e-01
1.028288133592511144e+00,9.983249792196671191e-01
1.109073054668287206e+00,9.984383264905166699e-01
1.189857975744063268e+00,9.984383264905166699e-01
1.270642896819839329e+00,9.988728243621067815e-01
1.351427817895615391e+00,9.988917155739150955e-01
1.432212738971391452e+00,9.988917155739150955e-01
1.512997660047167514e+00,9.988980126445178298e-01
1.593782581122943576e+00,9.992758368806831104e-01
1.674567502198719637e+00,9.992821339512859558e-01
1.755352423274494811e+00,9.995780962696153571e-01
1.836137344350270872e+00,9.995780962696153571e-01
1.916922265426046934e+00,9.997607113170953186e-01
1.997707186501822996e+00,9.998740585879448695e-01
2.078492107577599057e+00,1.000000000000000000e+00


==> csv/ids/cdf/PortScan_2packet_flow_log.csv <==
-5.938839783512092296e+00,2.934434900884103515e-03
-5.877679567024184593e+00,2.934434900884103515e-03
-5.816519350536276889e+00,2.934434900884103515e-03
-5.755359134048369185e+00,2.934434900884103515e-03
-5.694198917560461481e+00,5.308430518122959733e-03
-5.633038701072554666e+00,5.308430518122959733e-03
-5.571878484584646962e+00,5.308430518122959733e-03
-5.510718268096739259e+00,8.098032795143685070e-03
-5.449558051608831555e+00,8.098032795143685070e-03
-5.388397835120923851e+00,1.057278154202663176e-02
-5.327237618633016147e+00,1.057278154202663176e-02
-5.266077402145108444e+00,1.292158887685446525e-02
-5.204917185657200740e+00,1.523261378806576617e-02
-5.143756969169293036e+00,1.725397345155030987e-02
-5.082596752681385333e+00,1.985466361048836975e-02
-5.021436536193478517e+00,2.279539558197526961e-02
-4.960276319705570813e+00,2.720964207450693798e-02
-4.899116103217663110e+00,4.282008009873804200e-02
-4.837955886729755406e+00,5.972771466713679145e-02
-4.776795670241847702e+00,7.159769275333108252e-02
-4.715635453753939998e+00,9.363114279237287618e-02
-4.654475237266032295e+00,1.107528777612653142e-01
-4.593315020778124591e+00,1.298141104758064879e-01
-4.532154804290216887e+00,1.561043802423110471e-01
-4.470994587802309184e+00,1.817649429485400647e-01
-4.409834371314401480e+00,2.177527014432882602e-01
-4.348674154826493776e+00,4.409082894637407768e-01
-4.287513938338586073e+00,6.176670612830901241e-01
-4.226353721850679257e+00,7.347925744943457627e-01
-4.165193505362771553e+00,8.300231732198184442e-01
-4.104033288874863850e+00,9.164063877484196485e-01
-4.042873072386956146e+00,9.571610286894537412e-01
-3.981712855899048442e+00,9.884322813027379695e-01
-3.920552639411140738e+00,9.943263393869172795e-01
-3.859392422923233479e+00,9.970025943930883594e-01
-3.798232206435325775e+00,9.983249792196670080e-01
-3.737071989947418071e+00,9.989546862799425497e-01
-3.675911773459510368e+00,9.992821339512859558e-01
-3.614751556971602664e+00,9.995592050578071541e-01
-3.553591340483695404e+00,9.996788493992594393e-01
-3.492431123995787701e+00,9.997229288934786906e-01
-3.431270907507879997e+00,9.997796025289036326e-01
-3.370110691019972293e+00,9.998551673761365555e-01
-3.308950474532064590e+00,9.998740585879449805e-01
-3.247790258044156886e+00,9.999055439409586521e-01
-3.186630041556249626e+00,9.999370292939723237e-01
-3.125469825068341923e+00,9.999622175763832610e-01
-3.064309608580434219e+00,9.999811087881916860e-01
-3.003149392092526515e+00,9.999811087881916860e-01
-2.941989175604618811e+00,9.999811087881916860e-01
-2.880828959116711552e+00,9.999811087881916860e-01
-2.819668742628803848e+00,9.999811087881916860e-01
-2.758508526140896144e+00,9.999811087881916860e-01
-2.697348309652988441e+00,9.999811087881916860e-01
-2.636188093165080737e+00,9.999811087881916860e-01
-2.575027876677173033e+00,9.999811087881916860e-01
-2.513867660189265774e+00,9.999811087881916860e-01
-2.452707443701358070e+00,9.999811087881916860e-01
-2.391547227213450366e+00,9.999811087881916860e-01
-2.330387010725542662e+00,9.999811087881916860e-01
-2.269226794237634959e+00,9.999811087881916860e-01
-2.208066577749727699e+00,9.999811087881916860e-01
-2.146906361261819995e+00,9.999811087881916860e-01
-2.085746144773912292e+00,9.999811087881916860e-01
-2.024585928286004588e+00,9.999811087881916860e-01
-1.963425711798096884e+00,9.999811087881916860e-01
-1.902265495310189181e+00,9.999811087881916860e-01
-1.841105278822281477e+00,9.999811087881916860e-01
-1.779945062334373773e+00,9.999811087881916860e-01
-1.718784845846466958e+00,9.999811087881916860e-01
-1.657624629358559254e+00,9.999811087881916860e-01
-1.596464412870651550e+00,9.999811087881916860e-01
-1.535304196382743847e+00,9.999811087881916860e-01
-1.474143979894836143e+00,9.999811087881916860e-01
-1.412983763406928439e+00,9.999811087881916860e-01
-1.351823546919020735e+00,9.999811087881916860e-01
-1.290663330431113032e+00,9.999811087881916860e-01
-1.229503113943205328e+00,9.999811087881916860e-01
-1.168342897455297624e+00,9.999811087881916860e-01
-1.107182680967390809e+00,9.999811087881916860e-01
-1.046022464479483105e+00,9.999811087881916860e-01
-9.848622479915754013e-01,9.999811087881916860e-01
-9.237020315036676976e-01,9.999811087881916860e-01
-8.625418150157599939e-01,9.999811087881916860e-01
-8.013815985278522902e-01,9.999811087881916860e-01
-7.402213820399445865e-01,9.999811087881916860e-01
-6.790611655520368828e-01,9.999937029293972657e-01
-6.179009490641291791e-01,9.999937029293972657e-01
-5.567407325762214754e-01,9.999937029293972657e-01
-4.955805160883137717e-01,9.999937029293972657e-01
-4.344202996004069561e-01,9.999937029293972657e-01
-3.732600831124992524e-01,9.999937029293972657e-01
-3.120998666245915487e-01,9.999937029293972657e-01
-2.509396501366838450e-01,9.999937029293972657e-01
-1.897794336487761413e-01,9.999937029293972657e-01
-1.286192171608684376e-01,9.999937029293972657e-01
-6.745900067296073388e-02,9.999937029293972657e-01
-6.298784185053030171e-03,9.999937029293972657e-01
5.486143230285467354e-02,9.999937029293972657e-01
1.160216487907622385e-01,1.000000000000000000e+00


==> csv/ids/cdf/PortScan_4packet_flow_log.csv <==
-5.919215078924223938e+00,2.928137830281352279e-03
-5.838430157848447877e+00,2.928137830281352279e-03
-5.757645236772671815e+00,2.928137830281352279e-03
-5.676860315696895753e+00,5.295836376917455526e-03
-5.596075394621119692e+00,5.295836376917455526e-03
-5.515290473545343630e+00,8.060250371527161173e-03
-5.434505552469568457e+00,8.060250371527161173e-03
-5.353720631393792395e+00,1.051610790660184418e-02
-5.272935710318016334e+00,1.286491524142968114e-02
-5.192150789242240272e+00,1.516334601143547352e-02
-5.111365868166464210e+00,1.717211153371450694e-02
-5.030580947090688149e+00,2.268834538172841142e-02
-4.949796026014912087e+00,3.373970428956447887e-02
-4.869011104939136025e+00,5.267499559205055665e-02
-4.788226183863359964e+00,7.124505679957680859e-02
-4.707441262787583902e+00,9.308959472053596196e-02
-4.626656341711807841e+00,1.161557643384297095e-01
-4.545871420636032667e+00,1.489005314727591678e-01
-4.465086499560255717e+00,1.873630387143899456e-01
-4.384301578484480544e+00,2.492821339512863721e-01
-4.303516657408704482e+00,5.851049091962423621e-01
-4.222731736332928421e+00,7.305357547668828166e-01
-4.141946815257152359e+00,8.584355557794517422e-01
-4.061161894181376297e+00,9.399070552379036325e-01
-3.980376973105600236e+00,9.812221354625829672e-01
-3.899592052029824174e+00,9.875947709125716401e-01
-3.818807130954048112e+00,9.893201682577267286e-01
-3.738022209878272051e+00,9.900254401652353042e-01
-3.657237288802496433e+00,9.902899171305510340e-01
-3.576452367726720372e+00,9.903717790483868022e-01
-3.495667446650944310e+00,9.904221556132087878e-01
-3.414882525575168248e+00,9.905166116722501357e-01
-3.334097604499392187e+00,9.910077831792650782e-01
-3.253312683423616125e+00,9.921286617465556734e-01
-3.172527762347840063e+00,9.938729503035189650e-01
-3.091742841272064446e+00,9.953653560363721065e-01
-3.010957920196288384e+00,9.967570086395810547e-01
-2.930172999120512323e+00,9.971474270169519150e-01
-2.849388078044736261e+00,9.973741215586511277e-01
-2.768603156968960199e+00,9.974056069116649104e-01
-2.687818235893184138e+00,9.974119039822676447e-01
-2.607033314817408520e+00,9.974119039822676447e-01
-2.526248393741632459e+00,9.974244981234731133e-01
-2.445463472665856397e+00,9.974811717588979443e-01
-2.364678551590080335e+00,9.974811717588979443e-01
-2.283893630514304274e+00,9.974874688295006786e-01
-2.203108709438528212e+00,9.975063600413089926e-01
-2.122323788362752595e+00,9.975504395355282439e-01
-2.041538867286976533e+00,9.976448955945695918e-01
-1.960753946211200471e+00,9.976826780181861087e-01
-1.879969025135424410e+00,9.977771340772274566e-01
-1.799184104059648348e+00,9.977834311478301910e-01
-1.718399182983872286e+00,9.977834311478301910e-01
-1.637614261908096225e+00,9.977897282184329253e-01
-1.556829340832320163e+00,9.977960252890356596e-01
-1.476044419756544102e+00,9.977960252890356596e-01
-1.395259498680768040e+00,9.977960252890356596e-01
-1.314474577604992866e+00,9.977960252890356596e-01
-1.233689656529216805e+00,9.977960252890356596e-01
-1.152904735453440743e+00,9.977960252890356596e-01
-1.072119814377664682e+00,9.977960252890356596e-01
-9.913348933018886200e-01,9.978212135714467079e-01
-9.105499722261125584e-01,9.978338077126521766e-01
-8.297650511503364967e-01,9.978338077126521766e-01
-7.489801300745604351e-01,9.978338077126521766e-01
-6.681952089987843735e-01,9.978401047832550219e-01
-5.874102879230083119e-01,9.978526989244604906e-01
-5.066253668472322502e-01,9.978526989244604906e-01
-4.258404457714561886e-01,9.978967784186797418e-01
-3.450555246956801270e-01,9.979156696304880558e-01
-2.642706036199049535e-01,9.979408579128991041e-01
-1.834856825441288919e-01,9.979471549835018385e-01
-1.027007614683528303e-01,9.979597491247073071e-01
-2.191584039257676864e-02,9.979597491247073071e-01
5.886908068319929299e-02,9.979660461953100414e-01
1.396540017589753546e-01,9.979660461953100414e-01
2.204389228347514162e-01,9.979660461953100414e-01
3.012238439105274779e-01,9.979660461953100414e-01
3.820087649863035395e-01,9.979660461953100414e-01
4.627936860620796011e-01,9.979660461953100414e-01
5.435786071378556628e-01,9.979723432659128868e-01
6.243635282136317244e-01,9.979975315483238241e-01
7.051484492894077860e-01,9.980164227601321381e-01
7.859333703651829595e-01,9.984509206317222496e-01
8.667182914409590211e-01,9.984572177023249839e-01
9.475032125167350827e-01,9.984572177023249839e-01
1.028288133592511144e+00,9.984572177023249839e-01
1.109073054668287206e+00,9.984572177023249839e-01
1.189857975744063268e+00,9.984572177023249839e-01
1.270642896819839329e+00,9.988917155739150955e-01
1.351427817895615391e+00,9.989106067857234095e-01
1.432212738971391452e+00,9.989106067857234095e-01
1.512997660047167514e+00,9.989106067857234095e-01
1.593782581122943576e+00,9.992821339512859558e-01
1.674567502198719637e+00,9.992821339512859558e-01
1.755352423274494811e+00,9.995780962696153571e-01
1.836137344350270872e+00,9.995780962696153571e-01
1.916922265426046934e+00,9.997607113170953186e-01
1.997707186501822996e+00,9.998740585879448695e-01
2.078492107577599057e+00,1.000000000000000000e+00


==> csv/ids/cdf/PortScan_full_flow_log.csv <==
-5.919215078924223938e+00,2.928137830281352712e-03
-5.838430157848447877e+00,2.928137830281352712e-03
-5.757645236772671815e+00,2.928137830281352712e-03
-5.676860315696895753e+00,5.295836376917456394e-03
-5.596075394621119692e+00,5.295836376917456394e-03
-5.515290473545343630e+00,8.060250371527162908e-03
-5.434505552469568457e+00,8.060250371527162908e-03
-5.353720631393792395e+00,1.051610790660184591e-02
-5.272935710318016334e+00,1.286491524142968287e-02
-5.192150789242240272e+00,1.516334601143547525e-02
-5.111365868166464210e+00,1.717211153371451041e-02
-5.030580947090688149e+00,2.268834538172841489e-02
-4.949796026014912087e+00,3.373970428956448581e-02
-4.869011104939136025e+00,5.267499559205057053e-02
-4.788226183863359964e+00,7.124505679957682247e-02
-4.707441262787583902e+00,9.308959472053597584e-02
-4.626656341711807841e+00,1.161557643384297234e-01
-4.545871420636032667e+00,1.489005314727591955e-01
-4.465086499560255717e+00,1.873630387143899456e-01
-4.384301578484480544e+00,2.492821339512864276e-01
-4.303516657408704482e+00,5.850986121256396277e-01
-4.222731736332928421e+00,7.305294576962801933e-01
-4.141946815257152359e+00,8.584292587088491189e-01
-4.061161894181376297e+00,9.399007581673010092e-01
-3.980376973105600236e+00,9.812158383919803439e-01
-3.899592052029824174e+00,9.875884738419690168e-01
-3.818807130954048112e+00,9.893138711871241053e-01
-3.738022209878272051e+00,9.900191430946326809e-01
-3.657237288802496433e+00,9.902836200599484107e-01
-3.576452367726720372e+00,9.903654819777841789e-01
-3.495667446650944310e+00,9.904158585426062755e-01
-3.414882525575168248e+00,9.905103146016475124e-01
-3.334097604499392187e+00,9.910014861086624549e-01
-3.253312683423616125e+00,9.921223646759530501e-01
-3.172527762347840063e+00,9.938036825268887764e-01
-3.091742841272064446e+00,9.952016322007005700e-01
-3.010957920196288384e+00,9.960769250144835274e-01
-2.930172999120512323e+00,9.964484521800460737e-01
-2.849388078044736261e+00,9.966751467217452864e-01
-2.768603156968960199e+00,9.967192262159645377e-01
-2.687818235893184138e+00,9.967696027807866344e-01
-2.607033314817408520e+00,9.969648119694720645e-01
-2.526248393741632459e+00,9.970718621697188810e-01
-2.445463472665856397e+00,9.970781592403216154e-01
-2.364678551590080335e+00,9.971411299463491806e-01
-2.283893630514304274e+00,9.971474270169519150e-01
-2.203108709438528212e+00,9.971726152993629633e-01
-2.122323788362752595e+00,9.972985567114180938e-01
-2.041538867286976533e+00,9.973237449938290311e-01
-1.960753946211200471e+00,9.974244981234731133e-01
-1.879969025135424410e+00,9.975189541825144612e-01
-1.799184104059648348e+00,9.975630336767337125e-01
-1.718399182983872286e+00,9.976071131709530748e-01
-1.637614261908096225e+00,9.977456487242136740e-01
-1.556829340832320163e+00,9.977456487242136740e-01
-1.476044419756544102e+00,9.977582428654191427e-01
-1.395259498680768040e+00,9.977582428654191427e-01
-1.314474577604992866e+00,9.977582428654191427e-01
-1.233689656529216805e+00,9.977582428654191427e-01
-1.152904735453440743e+00,9.977582428654191427e-01
-1.072119814377664682e+00,9.977582428654191427e-01
-9.913348933018886200e-01,9.977771340772274566e-01
-9.105499722261125584e-01,9.977960252890356596e-01
-8.297650511503364967e-01,9.977960252890356596e-01
-7.489801300745604351e-01,9.977960252890356596e-01
-6.681952089987843735e-01,9.978023223596385050e-01
-5.874102879230083119e-01,9.978149165008439736e-01
-5.066253668472322502e-01,9.978149165008439736e-01
-4.258404457714561886e-01,9.978589959950632249e-01
-3.450555246956801270e-01,9.978778872068715389e-01
-2.642706036199049535e-01,9.979030754892825872e-01
-1.834856825441288919e-01,9.979030754892825872e-01
-1.027007614683528303e-01,9.979219667010907902e-01
-2.191584039257676864e-02,9.979219667010907902e-01
5.886908068319929299e-02,9.979219667010907902e-01
1.396540017589753546e-01,9.979219667010907902e-01
2.204389228347514162e-01,9.979219667010907902e-01
3.012238439105274779e-01,9.979345608422962588e-01
3.820087649863035395e-01,9.979345608422962588e-01
4.627936860620796011e-01,9.979345608422962588e-01
5.435786071378556628e-01,9.979408579128991041e-01
6.243635282136317244e-01,9.979597491247073071e-01
7.051484492894077860e-01,9.979975315483238241e-01
7.859333703651829595e-01,9.983060880078589161e-01
8.667182914409590211e-01,9.983060880078589161e-01
9.475032125167350827e-01,9.983123850784616504e-01
1.028288133592511144e+00,9.983186821490643847e-01
1.109073054668287206e+00,9.984320294199139356e-01
1.189857975744063268e+00,9.984320294199139356e-01
1.270642896819839329e+00,9.988602302209013128e-01
1.351427817895615391e+00,9.988791214327096268e-01
1.432212738971391452e+00,9.988791214327096268e-01
1.512997660047167514e+00,9.988854185033123612e-01
1.593782581122943576e+00,9.992632427394776418e-01
1.674567502198719637e+00,9.992632427394776418e-01
1.755352423274494811e+00,9.995592050578071541e-01
1.836137344350270872e+00,9.995592050578071541e-01
1.916922265426046934e+00,9.997481171758897389e-01
1.997707186501822996e+00,9.998740585879448695e-01
2.078492107577599057e+00,1.000000000000000000e+00


==> csv/ids/cdf/SSH-Patator_14packet_flow_log.csv <==
-5.163611941765358537e+00,2.587991718426516400e-04
-5.105375133914360042e+00,5.175983436852993769e-04
-5.047138326063362435e+00,5.175983436852993769e-04
-4.988901518212364827e+00,1.293995859213254189e-03
-4.930664710361366332e+00,1.293995859213254189e-03
-4.872427902510368725e+00,1.811594202898557469e-03
-4.814191094659371117e+00,3.364389233954467092e-03
-4.755954286808372622e+00,4.399585921325058040e-03
-4.697717478957375015e+00,7.505175983436878154e-03
-4.639480671106376519e+00,8.540372670807469535e-03
-4.581243863255378912e+00,1.086956521739133354e-02
-4.523007055404381305e+00,1.293995859213254752e-02
-4.464770247553382809e+00,1.863354037267079752e-02
-4.406533439702385202e+00,2.199792960662526678e-02
-4.348296631851387595e+00,3.312629399585928502e-02
-4.290059824000389099e+00,5.564182194616964366e-02
-4.231823016149391492e+00,6.832298136645957587e-02
-4.173586208298393885e+00,8.850931677018639143e-02
-4.115349400447395389e+00,1.317287784679085638e-01
-4.057112592596397782e+00,1.780538302277432094e-01
-3.998875784745399731e+00,1.974637681159419345e-01
-3.940638976894401679e+00,2.176501035196685974e-01
-3.882402169043404072e+00,2.220496894409936806e-01
-3.824165361192406021e+00,2.241200828157348668e-01
-3.765928553341407969e+00,2.248964803312628324e-01
-3.707691745490410362e+00,2.248964803312628324e-01
-3.649454937639411867e+00,2.248964803312628324e-01
-3.591218129788414259e+00,2.254140786749481429e-01
-3.532981321937416208e+00,2.259316770186334256e-01
-3.474744514086418157e+00,2.259316770186334256e-01
-3.416507706235420549e+00,2.261904761904760808e-01
-3.358270898384422498e+00,2.264492753623187360e-01
-3.300034090533424447e+00,2.264492753623187360e-01
-3.241797282682426840e+00,2.269668737060040464e-01
-3.183560474831428788e+00,2.272256728778467016e-01
-3.125323666980430737e+00,2.280020703933746673e-01
-3.067086859129432685e+00,2.292960662525879156e-01
-3.008850051278435078e+00,2.318840579710144401e-01
-2.950613243427437027e+00,2.324016563146997505e-01
-2.892376435576438976e+00,2.326604554865424057e-01
-2.834139627725441368e+00,2.326604554865424057e-01
-2.775902819874443317e+00,2.326604554865424057e-01
-2.717666012023445266e+00,2.326604554865424057e-01
-2.659429204172447214e+00,2.329192546583850609e-01
-2.601192396321449607e+00,2.334368530020703436e-01
-2.542955588470451556e+00,2.334368530020703436e-01
-2.484718780619453504e+00,2.334368530020703436e-01
-2.426481972768455897e+00,2.334368530020703436e-01
-2.368245164917457846e+00,2.334368530020703436e-01
-2.310008357066459794e+00,2.334368530020703436e-01
-2.251771549215461743e+00,2.334368530020703436e-01
-2.193534741364464136e+00,2.334368530020703436e-01
-2.135297933513466084e+00,2.334368530020703436e-01
-2.077061125662468033e+00,2.334368530020703436e-01
-2.018824317811469982e+00,2.334368530020703436e-01
-1.960587509960472374e+00,2.334368530020703436e-01
-1.902350702109474323e+00,2.334368530020703436e-01
-1.844113894258476272e+00,2.334368530020703436e-01
-1.785877086407478664e+00,2.334368530020703436e-01
-1.727640278556480613e+00,2.334368530020703436e-01
-1.669403470705482562e+00,2.334368530020703436e-01
-1.611166662854484510e+00,2.336956521739129988e-01
-1.552929855003486903e+00,2.336956521739129988e-01
-1.494693047152488852e+00,2.336956521739129988e-01
-1.436456239301490800e+00,2.336956521739129988e-01
-1.378219431450493193e+00,2.336956521739129988e-01
-1.319982623599495142e+00,2.336956521739129988e-01
-1.261745815748497090e+00,2.422360248447204545e-01
-1.203509007897499039e+00,3.196169772256727271e-01
-1.145272200046501432e+00,3.454968944099378603e-01
-1.087035392195502936e+00,4.518633540372660740e-01
-1.028798584344505329e+00,6.516563146997931266e-01
-9.705617764935077219e-01,7.248964803312634153e-01
-9.123249686425092264e-01,8.209109730848856978e-01
-8.540881607915116192e-01,8.863871635610764965e-01
-7.958513529405140119e-01,9.358178053830229493e-01
-7.376145450895155165e-01,9.645445134575568735e-01
-6.793777372385179092e-01,9.756728778467907981e-01
-6.211409293875203019e-01,9.844720496894409090e-01
-5.629041215365218065e-01,9.880952380952379155e-01
-5.046673136855241992e-01,9.888716356107658534e-01
-4.464305058345265920e-01,9.904244306418217292e-01
-3.881936979835280965e-01,9.906832298136644122e-01
-3.299568901325304893e-01,9.906832298136644122e-01
-2.717200822815319938e-01,9.912008281573497781e-01
-2.134832744305343866e-01,9.912008281573497781e-01
-1.552464665795367793e-01,9.912008281573497781e-01
-9.700965872853828387e-02,9.912008281573497781e-01
-3.877285087754067661e-02,9.912008281573497781e-01
1.946395697345693065e-02,9.917184265010350330e-01
7.770076482445542609e-02,9.940476190476189577e-01
1.359375726754530334e-01,9.950828157349895786e-01
1.941743805264506406e-01,9.968944099378881374e-01
2.524111883774491361e-01,9.984472049689441242e-01
3.106479962284467433e-01,9.984472049689441242e-01
3.688848040794443506e-01,9.984472049689441242e-01
4.271216119304428460e-01,9.984472049689441242e-01
4.853584197814404533e-01,9.984472049689441242e-01
5.435952276324389487e-01,9.987060041407866962e-01
6.018320354834366670e-01,1.000000000000000000e+00


==> csv/ids/cdf/SSH-Patator_2packet_flow_log.csv <==
-5.940016770046009142e+00,2.587991718426509353e-04
-5.880033540092017397e+00,2.587991718426509353e-04
-5.820050310138026539e+00,2.587991718426509353e-04
-5.760067080184035682e+00,2.587991718426509353e-04
-5.700083850230043936e+00,2.587991718426509353e-04
-5.640100620276053078e+00,2.587991718426509353e-04
-5.580117390322062221e+00,2.587991718426509353e-04
-5.520134160368071363e+00,2.587991718426509678e-03
-5.460150930414079617e+00,2.587991718426509678e-03
-5.400167700460088760e+00,2.587991718426509678e-03
-5.340184470506097902e+00,3.881987577639764517e-03
-5.280201240552106157e+00,3.881987577639764517e-03
-5.220218010598115299e+00,4.399585921325066713e-03
-5.160234780644124442e+00,4.399585921325066713e-03
-5.100251550690133584e+00,4.658385093167717594e-03
-5.040268320736141838e+00,5.175983436853011550e-03
-4.980285090782150981e+00,5.434782608695662431e-03
-4.920301860828160123e+00,5.693581780538313313e-03
-4.860318630874168377e+00,5.952380952380960724e-03
-4.800335400920177520e+00,7.505175983436866011e-03
-4.740352170966186662e+00,1.035196687370602657e-02
-4.680368941012195805e+00,1.242236024844723362e-02
-4.620385711058204059e+00,1.397515527950311635e-02
-4.560402481104213201e+00,1.604554865424432167e-02
-4.500419251150221456e+00,1.992753623188402851e-02
-4.440436021196230598e+00,2.613871635610764965e-02
-4.380452791242239741e+00,3.157349896480331902e-02
-4.320469561288248883e+00,5.072463768115949290e-02
-4.260486331334258026e+00,7.789855072463784669e-02
-4.200503101380266280e+00,9.808488612836431531e-02
-4.140519871426275422e+00,1.330227743271222007e-01
-4.080536641472283677e+00,2.078157349896471995e-01
-4.020553411518292819e+00,2.476708074534154647e-01
-3.960570181564301961e+00,2.994306418219456201e-01
-3.900586951610310660e+00,3.346273291925459525e-01
-3.840603721656319802e+00,3.845755693581775492e-01
-3.780620491702328501e+00,4.016563146997924050e-01
-3.720637261748337199e+00,4.070910973084880813e-01
-3.660654031794346341e+00,4.099378881987572609e-01
-3.600670801840355040e+00,4.156314699792955092e-01
-3.540687571886364182e+00,4.200310559006205646e-01
-3.480704341932372881e+00,4.246894409937882475e-01
-3.420721111978381579e+00,4.303830227743265513e-01
-3.360737882024390721e+00,4.378881987577634138e-01
-3.300754652070399420e+00,4.528985507246370279e-01
-3.240771422116408562e+00,6.035196687370599777e-01
-3.180788192162417261e+00,6.821946169772251656e-01
-3.120804962208426403e+00,8.685300207039339249e-01
-3.060821732254435101e+00,9.368530020703932371e-01
-3.000838502300443800e+00,9.466873706004138578e-01
-2.940855272346452942e+00,9.503105590062109753e-01
-2.880872042392461641e+00,9.518633540372669621e-01
-2.820888812438470783e+00,9.526397515527947890e-01
-2.760905582484479481e+00,9.541925465838507758e-01
-2.700922352530488180e+00,9.689440993788818179e-01
-2.640939122576497322e+00,9.707556935817803767e-01
-2.580955892622506020e+00,9.723084886128361415e-01
-2.520972662668515163e+00,9.816252587991715073e-01
-2.460989432714523861e+00,9.816252587991715073e-01
-2.401006202760532560e+00,9.842132505175980040e-01
-2.341022972806541702e+00,9.842132505175980040e-01
-2.281039742852550400e+00,9.875776397515525495e-01
-2.221056512898559543e+00,9.896480331262936803e-01
-2.161073282944568241e+00,9.904244306418217292e-01
-2.101090052990576940e+00,9.922360248447202880e-01
-2.041106823036586082e+00,9.940476190476187357e-01
-1.981123593082594780e+00,9.956004140786746115e-01
-1.921140363128603923e+00,9.966356107660452324e-01
-1.861157133174613065e+00,9.971532091097305983e-01
-1.801173903220621320e+00,9.979296066252586472e-01
-1.741190673266630462e+00,9.989648033126292681e-01
-1.681207443312639604e+00,9.989648033126292681e-01
-1.621224213358647859e+00,9.992236024844719511e-01
-1.561240983404657001e+00,9.992236024844719511e-01
-1.501257753450666144e+00,9.992236024844719511e-01
-1.441274523496674398e+00,9.992236024844719511e-01
-1.381291293542683540e+00,9.992236024844719511e-01
-1.321308063588692683e+00,9.992236024844719511e-01
-1.261324833634701825e+00,9.992236024844719511e-01
-1.201341603680710080e+00,9.992236024844719511e-01
-1.141358373726719222e+00,9.992236024844719511e-01
-1.081375143772728364e+00,9.992236024844719511e-01
-1.021391913818736619e+00,9.992236024844719511e-01
-9.614086838647457611e-01,9.992236024844719511e-01
-9.014254539107549036e-01,9.992236024844719511e-01
-8.414422239567631578e-01,9.992236024844719511e-01
-7.814589940027723003e-01,9.994824016563146341e-01
-7.214757640487814427e-01,9.994824016563146341e-01
-6.614925340947905852e-01,9.994824016563146341e-01
-6.015093041407988395e-01,9.994824016563146341e-01
-5.415260741868079819e-01,9.994824016563146341e-01
-4.815428442328171244e-01,9.994824016563146341e-01
-4.215596142788253786e-01,9.994824016563146341e-01
-3.615763843248345211e-01,9.994824016563146341e-01
-3.015931543708436635e-01,9.994824016563146341e-01
-2.416099244168528060e-01,9.994824016563146341e-01
-1.816266944628610602e-01,9.994824016563146341e-01
-1.216434645088702027e-01,9.994824016563146341e-01
-6.166023455487934513e-02,9.994824016563146341e-01
-1.677004600887432211e-03,1.000000000000000000e+00


==> csv/ids/cdf/SSH-Patator_4packet_flow_log.csv <==
-5.168685865298124682e+00,2.587991718426522363e-04
-5.115522980979892331e+00,5.175983436853001359e-04
-5.062360096661660869e+00,5.175983436853001359e-04
-5.009197212343428518e+00,1.035196687370595935e-03
-4.956034328025197055e+00,1.293995859213248334e-03
-4.902871443706965593e+00,1.552795031055900516e-03
-4.849708559388733242e+00,3.105590062111788022e-03
-4.796545675070501780e+00,3.364389233954440204e-03
-4.743382790752269429e+00,5.693581780538271679e-03
-4.690219906434037966e+00,7.505175983436837388e-03
-4.637057022115805616e+00,9.057971014492726194e-03
-4.583894137797574153e+00,1.086956521739129017e-02
-4.530731253479341802e+00,1.293995859213247293e-02
-4.477568369161110340e+00,1.733954451345756306e-02
-4.424405484842878877e+00,2.044513457556938751e-02
-4.371242600524646527e+00,2.743271221532088064e-02
-4.318079716206415064e+00,4.658385093167714125e-02
-4.264916831888182713e+00,6.185300207039336196e-02
-4.211753947569951251e+00,7.298136645962741142e-02
-4.158591063251719788e+00,9.472049689441019993e-02
-4.105428178933487438e+00,1.451863354037265519e-01
-4.052265294615255975e+00,1.796066252587993073e-01
-3.999102410297023624e+00,1.974637681159420177e-01
-3.945939525978792162e+00,2.173913043478262752e-01
-3.892776641660560255e+00,2.212732919254659925e-01
-3.839613757342328348e+00,2.238612836438924891e-01
-3.786450873024096442e+00,2.246376811594204548e-01
-3.733287988705864535e+00,2.248964803312630822e-01
-3.680125104387633073e+00,2.248964803312630822e-01
-3.626962220069400722e+00,2.251552795031057375e-01
-3.573799335751169259e+00,2.259316770186337031e-01
-3.520636451432937353e+00,2.259316770186337031e-01
-3.467473567114705446e+00,2.261904761904763306e-01
-3.414310682796473984e+00,2.267080745341616410e-01
-3.361147798478241633e+00,2.272256728778469514e-01
-3.307984914160010170e+00,2.272256728778469514e-01
-3.254822029841778264e+00,2.280020703933748893e-01
-3.201659145523546357e+00,2.287784679089028272e-01
-3.148496261205314450e+00,2.290372670807454825e-01
-3.095333376887082544e+00,2.295548654244307929e-01
-3.042170492568850637e+00,2.378364389233955656e-01
-2.989007608250619175e+00,2.631987577639754994e-01
-2.935844723932387268e+00,6.094720496894412420e-01
-2.882681839614155361e+00,7.688923395445137476e-01
-2.829518955295923455e+00,8.165113871635613085e-01
-2.776356070977691548e+00,8.341097308488615303e-01
-2.723193186659459641e+00,8.442028985507248340e-01
-2.670030302341228179e+00,8.576604554865427943e-01
-2.616867418022996272e+00,8.623188405797105327e-01
-2.563704533704764366e+00,8.636128364389237255e-01
-2.510541649386532459e+00,8.879399585921328164e-01
-2.457378765068300552e+00,8.897515527950313752e-01
-2.404215880750068646e+00,8.933747412008283817e-01
-2.351052996431836739e+00,8.944099378881990026e-01
-2.297890112113605277e+00,8.972567287784681822e-01
-2.244727227795373370e+00,8.975155279503108652e-01
-2.191564343477141463e+00,9.003623188405799338e-01
-2.138401459158909557e+00,9.019151138716358096e-01
-2.085238574840677650e+00,9.171842650103522177e-01
-2.032075690522445743e+00,9.309006211180126389e-01
-1.978912806204214281e+00,9.378881987577640800e-01
-1.925749921885982374e+00,9.451345755693583151e-01
-1.872587037567750468e+00,9.536749482401657430e-01
-1.819424153249518561e+00,9.593685300207039912e-01
-1.766261268931286654e+00,9.676501035196688472e-01
-1.713098384613054748e+00,9.761904761904762751e-01
-1.659935500294822841e+00,9.813664596273292684e-01
-1.606772615976591378e+00,9.852484472049689579e-01
-1.553609731658359472e+00,9.901656314699792683e-01
-1.500446847340127565e+00,9.924948240165631930e-01
-1.447283963021895659e+00,9.943064182194617517e-01
-1.394121078703663752e+00,9.958592132505176275e-01
-1.340958194385431845e+00,9.966356107660455654e-01
-1.287795310067200383e+00,9.974120082815735033e-01
-1.234632425748968476e+00,9.976708074534161863e-01
-1.181469541430736570e+00,9.981884057971014412e-01
-1.128306657112505107e+00,9.981884057971014412e-01
-1.075143772794272756e+00,9.984472049689441242e-01
-1.021980888476041294e+00,9.984472049689441242e-01
-9.688180041578089430e-01,9.984472049689441242e-01
-9.156551198395774804e-01,9.984472049689441242e-01
-8.624922355213451297e-01,9.984472049689441242e-01
-8.093293512031136672e-01,9.987060041407868072e-01
-7.561664668848822046e-01,9.987060041407868072e-01
-7.030035825666498539e-01,9.987060041407868072e-01
-6.498406982484183914e-01,9.987060041407868072e-01
-5.966778139301860406e-01,9.987060041407868072e-01
-5.435149296119545781e-01,9.987060041407868072e-01
-4.903520452937222274e-01,9.987060041407868072e-01
-4.371891609754907648e-01,9.987060041407868072e-01
-3.840262766572593023e-01,9.987060041407868072e-01
-3.308633923390269516e-01,9.987060041407868072e-01
-2.777005080207954890e-01,9.987060041407868072e-01
-2.245376237025631383e-01,9.987060041407868072e-01
-1.713747393843316758e-01,9.987060041407868072e-01
-1.182118550661002132e-01,9.987060041407868072e-01
-6.504897074786786249e-02,9.987060041407868072e-01
-1.188608642963639994e-02,9.987060041407868072e-01
4.127679788859595078e-02,9.994824016563147451e-01
9.443968220682742720e-02,1.000000000000000000e+00


==> csv/ids/cdf/SSH-Patator_full_flow_log.csv <==
-5.148845087963502820e+00,5.175983436853040390e-04
-5.075841426310649496e+00,5.175983436853040390e-04
-5.002837764657796171e+00,1.035196687370608078e-03
-4.929834103004941959e+00,1.293995859213256791e-03
-4.856830441352088634e+00,1.811594202898560938e-03
-4.783826779699235310e+00,3.623188405797124912e-03
-4.710823118046381985e+00,6.728778467908948929e-03
-4.637819456393528661e+00,9.057971014492816400e-03
-4.564815794740675337e+00,1.112836438923403212e-02
-4.491812133087821124e+00,1.630434782608700811e-02
-4.418808471434967799e+00,2.148033126294005002e-02
-4.345804809782114475e+00,3.571428571428590659e-02
-4.272801148129261151e+00,6.004140786749519176e-02
-4.199797486476407826e+00,7.789855072463817975e-02
-4.126793824823554502e+00,1.174948240165639285e-01
-4.053790163170701177e+00,1.796066252588004175e-01
-3.980786501517846965e+00,2.041925465838520526e-01
-3.907782839864993640e+00,2.199792960662537988e-01
-3.834779178212140316e+00,2.238612836438935993e-01
-3.761775516559286991e+00,2.248964803312642202e-01
-3.688771854906433667e+00,2.248964803312642202e-01
-3.615768193253579899e+00,2.251552795031068754e-01
-3.542764531600726574e+00,2.259316770186348411e-01
-3.469760869947872806e+00,2.259316770186348411e-01
-3.396757208295019481e+00,2.261904761904774963e-01
-3.323753546642166157e+00,2.264492753623201515e-01
-3.250749884989312832e+00,2.269668737060054620e-01
-3.177746223336459064e+00,2.272256728778481172e-01
-3.104742561683605739e+00,2.282608695652187381e-01
-3.031738900030752415e+00,2.311076604554879177e-01
-2.958735238377898646e+00,2.321428571428584831e-01
-2.885731576725045322e+00,2.326604554865437935e-01
-2.812727915072191998e+00,2.326604554865437935e-01
-2.739724253419338229e+00,2.326604554865437935e-01
-2.666720591766484905e+00,2.329192546583864487e-01
-2.593716930113631580e+00,2.334368530020717314e-01
-2.520713268460777812e+00,2.334368530020717314e-01
-2.447709606807924487e+00,2.334368530020717314e-01
-2.374705945155071163e+00,2.334368530020717314e-01
-2.301702283502217838e+00,2.334368530020717314e-01
-2.228698621849364070e+00,2.334368530020717314e-01
-2.155694960196510745e+00,2.334368530020717314e-01
-2.082691298543657421e+00,2.334368530020717314e-01
-2.009687636890803653e+00,2.334368530020717314e-01
-1.936683975237950328e+00,2.334368530020717314e-01
-1.863680313585097004e+00,2.334368530020717314e-01
-1.790676651932243235e+00,2.334368530020717314e-01
-1.717672990279389911e+00,2.334368530020717314e-01
-1.644669328626536586e+00,2.334368530020717314e-01
-1.571665666973682818e+00,2.336956521739144144e-01
-1.498662005320829493e+00,2.336956521739144144e-01
-1.425658343667976169e+00,2.336956521739144144e-01
-1.352654682015122400e+00,2.336956521739144144e-01
-1.279651020362269076e+00,2.336956521739144144e-01
-1.206647358709415307e+00,2.336956521739144144e-01
-1.133643697056561983e+00,2.336956521739144144e-01
-1.060640035403708659e+00,2.336956521739144144e-01
-9.876363737508553342e-01,2.336956521739144144e-01
-9.146327120980020098e-01,2.336956521739144144e-01
-8.416290504451486854e-01,2.336956521739144144e-01
-7.686253887922944728e-01,2.339544513457570696e-01
-6.956217271394411483e-01,2.339544513457570696e-01
-6.226180654865878239e-01,2.339544513457570696e-01
-5.496144038337344995e-01,2.339544513457570696e-01
-4.766107421808811750e-01,2.339544513457570696e-01
-4.036070805280278506e-01,2.339544513457570696e-01
-3.306034188751745262e-01,2.339544513457570696e-01
-2.575997572223203136e-01,2.339544513457570696e-01
-1.845960955694669892e-01,2.339544513457570696e-01
-1.115924339166136647e-01,2.339544513457570696e-01
-3.858877226376034031e-02,2.339544513457570696e-01
3.441488938909298412e-02,2.339544513457570696e-01
1.074185510419463085e-01,2.339544513457570696e-01
1.804222126948005211e-01,2.339544513457570696e-01
2.534258743476538456e-01,2.342132505175997248e-01
3.264295360005071700e-01,2.355072463768130009e-01
3.994331976533604944e-01,2.373188405797115597e-01
4.724368593062138189e-01,2.373188405797115597e-01
5.454405209590671433e-01,2.373188405797115597e-01
6.184441826119204677e-01,2.373188405797115597e-01
6.914478442647746803e-01,2.378364389233968701e-01
7.644515059176280047e-01,2.386128364389248080e-01
8.374551675704813292e-01,2.391304347826101184e-01
9.104588292233346536e-01,2.393892339544527736e-01
9.834624908761879780e-01,2.409420289855087050e-01
1.056466152529041302e+00,3.460144927536253912e-01
1.129469814181895515e+00,9.145962732919248328e-01
1.202473475834748839e+00,9.961180124223601995e-01
1.275477137487602164e+00,9.981884057971014412e-01
1.348480799140455488e+00,9.994824016563146341e-01
1.421484460793308813e+00,9.994824016563146341e-01
1.494488122446162137e+00,9.994824016563146341e-01
1.567491784099016350e+00,9.994824016563146341e-01
1.640495445751869674e+00,9.994824016563146341e-01
1.713499107404722999e+00,9.994824016563146341e-01
1.786502769057576323e+00,9.994824016563146341e-01
1.859506430710429647e+00,9.994824016563146341e-01
1.932510092363282972e+00,9.994824016563146341e-01
2.005513754016136296e+00,9.994824016563146341e-01
2.078517415668990065e+00,1.000000000000000000e+00


==> csv/ids/cdf/WABruteForce_14packet_flow_log.csv <==
-4.642026044044047950e+00,5.976095617529880374e-03
-4.585082083752077153e+00,6.640106241699866504e-03
-4.528138123460106357e+00,8.632138114209826629e-03
-4.471194163168135560e+00,1.128818061088977115e-02
-4.414250202876164764e+00,1.394422310756971740e-02
-4.357306242584194855e+00,1.925630810092969492e-02
-4.300362282292224059e+00,3.054448871181946606e-02
-4.243418322000253262e+00,4.581673306772916093e-02
-4.186474361708282466e+00,5.245683930942902917e-02
-4.129530401416311669e+00,6.507304116865877952e-02
-4.072586441124340872e+00,8.167330677290844665e-02
-4.015642480832370076e+00,8.831341301460830795e-02
-3.958698520540399279e+00,9.296148738379822474e-02
-3.901754560248428483e+00,9.428950863213819700e-02
-3.844810599956458130e+00,9.428950863213819700e-02
-3.787866639664487334e+00,9.428950863213819700e-02
-3.730922679372516537e+00,9.495351925630818313e-02
-3.673978719080546185e+00,9.495351925630818313e-02
-3.617034758788575388e+00,9.495351925630818313e-02
-3.560090798496604592e+00,9.495351925630818313e-02
-3.503146838204633795e+00,9.495351925630818313e-02
-3.446202877912662998e+00,9.495351925630818313e-02
-3.389258917620692202e+00,9.495351925630818313e-02
-3.332314957328721405e+00,9.495351925630818313e-02
-3.275370997036750609e+00,9.495351925630818313e-02
-3.218427036744780256e+00,9.495351925630818313e-02
-3.161483076452809460e+00,9.495351925630818313e-02
-3.104539116160838663e+00,9.495351925630818313e-02
-3.047595155868868311e+00,9.495351925630818313e-02
-2.990651195576897514e+00,9.495351925630818313e-02
-2.933707235284926718e+00,9.495351925630818313e-02
-2.876763274992955921e+00,9.495351925630818313e-02
-2.819819314700985124e+00,9.495351925630818313e-02
-2.762875354409014328e+00,9.495351925630818313e-02
-2.705931394117043531e+00,9.495351925630818313e-02
-2.648987433825073179e+00,9.495351925630818313e-02
-2.592043473533102382e+00,9.495351925630818313e-02
-2.535099513241131586e+00,9.495351925630818313e-02
-2.478155552949160789e+00,9.495351925630818313e-02
-2.421211592657190437e+00,9.495351925630818313e-02
-2.364267632365219640e+00,9.495351925630818313e-02
-2.307323672073248844e+00,9.495351925630818313e-02
-2.250379711781278047e+00,9.495351925630818313e-02
-2.193435751489307250e+00,9.495351925630818313e-02
-2.136491791197336454e+00,9.495351925630818313e-02
-2.079547830905366101e+00,9.495351925630818313e-02
-2.022603870613395305e+00,9.495351925630818313e-02
-1.965659910321424508e+00,9.495351925630818313e-02
-1.908715950029453712e+00,9.495351925630818313e-02
-1.851771989737482915e+00,9.495351925630818313e-02
-1.794828029445512563e+00,9.495351925630818313e-02
-1.737884069153541766e+00,9.495351925630818313e-02
-1.680940108861570970e+00,9.495351925630818313e-02
-1.623996148569600173e+00,9.495351925630818313e-02
-1.567052188277629377e+00,9.495351925630818313e-02
-1.510108227985658580e+00,9.495351925630818313e-02
-1.453164267693688227e+00,9.495351925630818313e-02
-1.396220307401717431e+00,9.495351925630818313e-02
-1.339276347109746634e+00,9.561752988047818314e-02
-1.282332386817775838e+00,9.561752988047818314e-02
-1.225388426525805041e+00,9.694555112881815540e-02
-1.168444466233834689e+00,9.694555112881815540e-02
-1.111500505941863892e+00,9.694555112881815540e-02
-1.054556545649893096e+00,9.694555112881815540e-02
-9.976125853579222991e-01,9.760956175298814153e-02
-9.406686250659515025e-01,9.760956175298814153e-02
-8.837246647739811500e-01,9.760956175298814153e-02
-8.267807044820103535e-01,9.827357237715814153e-02
-7.698367441900395569e-01,9.827357237715814153e-02
-7.128927838980687604e-01,9.827357237715814153e-02
-6.559488236060984079e-01,9.827357237715814153e-02
-5.990048633141276113e-01,9.827357237715814153e-02
-5.420609030221568148e-01,9.827357237715814153e-02
-4.851169427301860182e-01,9.827357237715814153e-02
-4.281729824382152216e-01,9.827357237715814153e-02
-3.712290221462444251e-01,9.827357237715814153e-02
-3.142850618542736285e-01,9.827357237715814153e-02
-2.573411015623028320e-01,9.827357237715814153e-02
-2.003971412703320354e-01,9.827357237715814153e-02
-1.434531809783621270e-01,9.827357237715814153e-02
-8.650922068639133045e-02,9.827357237715814153e-02
-2.956526039442053388e-02,9.827357237715814153e-02
2.737869989755026268e-02,9.827357237715814153e-02
8.432266018952105924e-02,9.827357237715814153e-02
1.412666204814918558e-01,9.893758300132812766e-02
1.982105807734626524e-01,9.893758300132812766e-02
2.551545410654334489e-01,1.002656042496680999e-01
3.120985013574042455e-01,1.002656042496680999e-01
3.690424616493750420e-01,1.009296148738380999e-01
4.259864219413458386e-01,1.142098273572378225e-01
4.829303822333157470e-01,1.148738379814078364e-01
5.398743425252865435e-01,1.148738379814078364e-01
5.968183028172573401e-01,1.394422310756973371e-01
6.537622631092281367e-01,1.401062416998672955e-01
7.107062234011989332e-01,2.656042496679947851e-01
7.676501836931697298e-01,8.160690571049137310e-01
8.245941439851405264e-01,9.535192563081009709e-01
8.815381042771113229e-01,9.601593625498008322e-01
9.384820645690821195e-01,9.661354581673308184e-01
9.954260248610529160e-01,1.000000000000000000e+00


==> csv/ids/cdf/WABruteForce_2packet_flow_log.csv <==
-5.283501831352098499e+00,6.640106241699862384e-04
-5.265973667040215744e+00,6.640106241699862384e-04
-5.248445502728332990e+00,6.640106241699862384e-04
-5.230917338416450235e+00,6.640106241699862384e-04
-5.213389174104567481e+00,6.640106241699862384e-04
-5.195861009792684726e+00,6.640106241699862384e-04
-5.178332845480801971e+00,6.640106241699862384e-04
-5.160804681168919217e+00,6.640106241699862384e-04
-5.143276516857036462e+00,6.640106241699862384e-04
-5.125748352545153708e+00,6.640106241699862384e-04
-5.108220188233271841e+00,6.640106241699862384e-04
-5.090692023921389087e+00,6.640106241699862384e-04
-5.073163859609506332e+00,6.640106241699862384e-04
-5.055635695297623577e+00,6.640106241699862384e-04
-5.038107530985740823e+00,6.640106241699862384e-04
-5.020579366673858068e+00,6.640106241699862384e-04
-5.003051202361975314e+00,6.640106241699862384e-04
-4.985523038050092559e+00,6.640106241699862384e-04
-4.967994873738209805e+00,6.640106241699862384e-04
-4.950466709426327050e+00,6.640106241699862384e-04
-4.932938545114444295e+00,6.640106241699862384e-04
-4.915410380802561541e+00,6.640106241699862384e-04
-4.897882216490678786e+00,6.640106241699862384e-04
-4.880354052178796032e+00,6.640106241699862384e-04
-4.862825887866913277e+00,6.640106241699862384e-04
-4.845297723555030522e+00,6.640106241699862384e-04
-4.827769559243147768e+00,6.640106241699862384e-04
-4.810241394931265013e+00,6.640106241699862384e-04
-4.792713230619382259e+00,6.640106241699862384e-04
-4.775185066307499504e+00,6.640106241699862384e-04
-4.757656901995616749e+00,6.640106241699862384e-04
-4.740128737683734883e+00,6.640106241699862384e-04
-4.722600573371851240e+00,6.640106241699862384e-04
-4.705072409059969374e+00,1.328021248340006304e-03
-4.687544244748086619e+00,4.648074369189936737e-03
-4.670016080436203865e+00,7.304116865869882125e-03
-4.652487916124321110e+00,7.304116865869882125e-03
-4.634959751812438356e+00,7.304116865869882125e-03
-4.617431587500555601e+00,7.968127490039868255e-03
-4.599903423188672846e+00,7.968127490039868255e-03
-4.582375258876790092e+00,7.968127490039868255e-03
-4.564847094564907337e+00,7.968127490039868255e-03
-4.547318930253024583e+00,9.296148738379840515e-03
-4.529790765941141828e+00,9.960159362549826645e-03
-4.512262601629259073e+00,9.960159362549826645e-03
-4.494734437317376319e+00,1.195219123505978503e-02
-4.477206273005493564e+00,1.261620185922977290e-02
-4.459678108693610810e+00,1.328021248339975903e-02
-4.442149944381728055e+00,1.593625498007970528e-02
-4.424621780069845300e+00,1.660026560424969141e-02
-4.407093615757962546e+00,1.660026560424969141e-02
-4.389565451446079791e+00,1.925630810092963593e-02
-4.372037287134197925e+00,2.257636122177973312e-02
-4.354509122822314282e+00,2.390438247011963946e-02
-4.336980958510432416e+00,2.788844621513975747e-02
-4.319452794198549661e+00,2.788844621513975747e-02
-4.301924629886666906e+00,3.120849933598968812e-02
-4.284396465574784152e+00,4.050464807436949394e-02
-4.266868301262901397e+00,4.780876494023934831e-02
-4.249340136951018643e+00,5.179282868525926509e-02
-4.231811972639135888e+00,5.378486055776922348e-02
-4.214283808327253134e+00,5.843293492695912639e-02
-4.196755644015370379e+00,6.042496679946909172e-02
-4.179227479703487624e+00,6.573705179282897382e-02
-4.161699315391604870e+00,7.038512616201887673e-02
-4.144171151079722115e+00,7.702523240371873803e-02
-4.126642986767839361e+00,8.432934926958858546e-02
-4.109114822455956606e+00,9.760956175298832194e-02
-4.091586658144073851e+00,1.095617529880480584e-01
-4.074058493832191097e+00,1.215139442231078226e-01
-4.056530329520308342e+00,1.394422310756974481e-01
-4.039002165208426476e+00,1.606905710491380868e-01
-4.021474000896542833e+00,2.304116865869831055e-01
-4.003945836584660967e+00,2.855245683930947576e-01
-3.986417672272777768e+00,3.220451527224430510e-01
-3.968889507960895013e+00,3.499335989375824685e-01
-3.951361343649012259e+00,3.831341301460817750e-01
-3.933833179337129948e+00,4.176626826029219419e-01
-3.916305015025247194e+00,4.601593625498010542e-01
-3.898776850713364439e+00,6.122177954847278780e-01
-3.881248686401481685e+00,7.224435590969454646e-01
-3.863720522089598930e+00,7.954847277556440499e-01
-3.846192357777716175e+00,8.432934926958830513e-01
-3.828664193465833421e+00,8.784860557768923162e-01
-3.811136029153950666e+00,9.077025232403717059e-01
-3.793607864842067912e+00,9.475431606905708737e-01
-3.776079700530185157e+00,9.694555112881805270e-01
-3.758551536218302402e+00,9.853917662682601941e-01
-3.741023371906419648e+00,9.893758300132801109e-01
-3.723495207594536893e+00,9.913678618857900693e-01
-3.705967043282654139e+00,9.926958831341301526e-01
-3.688438878970771384e+00,9.946879150066401110e-01
-3.670910714658888629e+00,9.966799468791500693e-01
-3.653382550347006319e+00,9.980079681274901526e-01
-3.635854386035123564e+00,9.980079681274901526e-01
-3.618326221723240810e+00,9.980079681274901526e-01
-3.600798057411358055e+00,9.986719787516601388e-01
-3.583269893099475301e+00,9.986719787516601388e-01
-3.565741728787592990e+00,9.993359893758300139e-01
-3.548213564475709791e+00,1.000000000000000000e+00


==> csv/ids/cdf/WABruteForce_4packet_flow_log.csv <==
-4.644198547143155054e+00,5.976095617529897722e-03
-4.589427089950290473e+00,6.640106241699876045e-03
-4.534655632757426780e+00,8.632138114209840507e-03
-4.479884175564563087e+00,1.128818061088979717e-02
-4.425112718371698506e+00,1.394422310756970700e-02
-4.370341261178834813e+00,1.925630810092961859e-02
-4.315569803985971120e+00,2.390438247011953884e-02
-4.260798346793106539e+00,4.249667994687891803e-02
-4.206026889600242846e+00,4.913678618857880709e-02
-4.151255432407379153e+00,5.843293492695864066e-02
-4.096483975214514572e+00,7.768924302788800251e-02
-4.041712518021650880e+00,8.432934926958789157e-02
-3.986941060828787187e+00,9.229747675962775288e-02
-3.932169603635923050e+00,9.428950863213771127e-02
-3.877398146443058913e+00,9.428950863213771127e-02
-3.822626689250195220e+00,9.428950863213771127e-02
-3.767855232057331083e+00,9.428950863213771127e-02
-3.713083774864466946e+00,9.495351925630768353e-02
-3.658312317671603253e+00,9.495351925630768353e-02
-3.603540860478739116e+00,9.495351925630768353e-02
-3.548769403285874979e+00,9.495351925630768353e-02
-3.493997946093011286e+00,9.495351925630768353e-02
-3.439226488900147594e+00,9.495351925630768353e-02
-3.384455031707283013e+00,9.495351925630768353e-02
-3.329683574514419320e+00,9.495351925630768353e-02
-3.274912117321555627e+00,9.495351925630768353e-02
-3.220140660128691046e+00,9.495351925630768353e-02
-3.165369202935827353e+00,9.495351925630768353e-02
-3.110597745742963660e+00,9.495351925630768353e-02
-3.055826288550099523e+00,9.495351925630768353e-02
-3.001054831357235386e+00,9.760956175298761417e-02
-2.946283374164371693e+00,9.827357237715761418e-02
-2.891511916971507556e+00,9.893758300132760031e-02
-2.836740459778643419e+00,9.960159362549757256e-02
-2.781969002585779727e+00,1.002656042496675726e-01
-2.727197545392915590e+00,1.002656042496675726e-01
-2.672426088200051453e+00,1.002656042496675726e-01
-2.617654631007187760e+00,1.002656042496675726e-01
-2.562883173814323623e+00,1.002656042496675726e-01
-2.508111716621459486e+00,1.002656042496675726e-01
-2.453340259428595793e+00,1.002656042496675726e-01
-2.398568802235731656e+00,1.002656042496675726e-01
-2.343797345042867519e+00,1.002656042496675726e-01
-2.289025887850003826e+00,1.002656042496675726e-01
-2.234254430657139689e+00,1.002656042496675726e-01
-2.179482973464275997e+00,1.002656042496675726e-01
-2.124711516271411860e+00,1.002656042496675726e-01
-2.069940059078547723e+00,1.009296148738375448e-01
-2.015168601885684030e+00,1.009296148738375448e-01
-1.960397144692819893e+00,1.009296148738375448e-01
-1.905625687499955756e+00,1.009296148738375448e-01
-1.850854230307092063e+00,1.009296148738375448e-01
-1.796082773114227926e+00,1.009296148738375448e-01
-1.741311315921363789e+00,1.009296148738375448e-01
-1.686539858728500096e+00,1.009296148738375448e-01
-1.631768401535635959e+00,1.015936254980075309e-01
-1.576996944342771823e+00,1.015936254980075309e-01
-1.522225487149908130e+00,1.015936254980075309e-01
-1.467454029957043993e+00,1.015936254980075309e-01
-1.412682572764180300e+00,1.015936254980075309e-01
-1.357911115571316163e+00,1.015936254980075309e-01
-1.303139658378452026e+00,1.015936254980075309e-01
-1.248368201185588333e+00,1.015936254980075309e-01
-1.193596743992724196e+00,1.015936254980075309e-01
-1.138825286799860059e+00,1.015936254980075309e-01
-1.084053829606996366e+00,1.015936254980075309e-01
-1.029282372414132229e+00,1.015936254980075309e-01
-9.745109152212680925e-01,1.015936254980075309e-01
-9.197394580284043997e-01,1.015936254980075309e-01
-8.649680008355402627e-01,1.015936254980075309e-01
-8.101965436426765699e-01,1.015936254980075309e-01
-7.554250864498124329e-01,1.015936254980075309e-01
-7.006536292569482960e-01,1.015936254980075309e-01
-6.458821720640841590e-01,1.015936254980075309e-01
-5.911107148712204662e-01,1.015936254980075309e-01
-5.363392576783567733e-01,1.015936254980075309e-01
-4.815678004854921923e-01,1.015936254980075309e-01
-4.267963432926284995e-01,1.015936254980075309e-01
-3.720248860997648066e-01,1.015936254980075309e-01
-3.172534289069002256e-01,1.015936254980075309e-01
-2.624819717140365327e-01,1.015936254980075309e-01
-2.077105145211728399e-01,1.015936254980075309e-01
-1.529390573283082588e-01,1.015936254980075309e-01
-9.816760013544456598e-02,1.015936254980075309e-01
-4.339614294258087313e-02,1.015936254980075309e-01
1.137531425028370791e-02,1.015936254980075309e-01
6.614677144314740076e-02,1.029216467463475032e-01
1.209182286360110936e-01,1.162018592297472813e-01
1.756896858288756746e-01,1.168658698539172536e-01
2.304611430217393675e-01,1.175298804780872397e-01
2.852326002146030604e-01,1.175298804780872397e-01
3.400040574074667532e-01,1.175298804780872397e-01
3.947755146003313342e-01,1.308100929614867958e-01
4.495469717931950271e-01,1.480743691899065184e-01
5.043184289860587199e-01,1.480743691899065184e-01
5.590898861789233010e-01,1.640106241699859635e-01
6.138613433717869938e-01,1.826029216467456306e-01
6.686328005646506867e-01,1.826029216467456306e-01
7.234042577575152677e-01,4.216467463479376954e-01
7.781757149503787385e-01,1.000000000000000000e+00


==> csv/ids/cdf/WABruteForce_full_flow_log.csv <==
-4.636483901786422557e+00,5.976095617529837006e-03
-4.573997799236827255e+00,6.640106241699829208e-03
-4.511511696687231066e+00,8.632138114209776322e-03
-4.449025594137635764e+00,1.394422310756970526e-02
-4.386539491588039574e+00,1.726427622841961509e-02
-4.324053389038443385e+00,2.390438247011943129e-02
-4.261567286488848083e+00,4.249667994687918865e-02
-4.199081183939251893e+00,5.046480743691897364e-02
-4.136595081389655704e+00,6.308100929614864072e-02
-4.074108978840060402e+00,8.167330677290839114e-02
-4.011622876290464212e+00,8.964143426294816919e-02
-3.949136773740868467e+00,9.428950863213808598e-02
-3.886650671191272721e+00,9.428950863213808598e-02
-3.824164568641676976e+00,9.428950863213808598e-02
-3.761678466092081230e+00,9.428950863213808598e-02
-3.699192363542485040e+00,9.495351925630805823e-02
-3.636706260992889295e+00,9.495351925630805823e-02
-3.574220158443293549e+00,9.495351925630805823e-02
-3.511734055893697359e+00,9.495351925630805823e-02
-3.449247953344102058e+00,9.495351925630805823e-02
-3.386761850794505868e+00,9.495351925630805823e-02
-3.324275748244910123e+00,9.495351925630805823e-02
-3.261789645695314377e+00,9.495351925630805823e-02
-3.199303543145718187e+00,9.495351925630805823e-02
-3.136817440596122442e+00,9.495351925630805823e-02
-3.074331338046526696e+00,9.495351925630805823e-02
-3.011845235496930506e+00,9.495351925630805823e-02
-2.949359132947335205e+00,9.495351925630805823e-02
-2.886873030397739015e+00,9.495351925630805823e-02
-2.824386927848143269e+00,9.495351925630805823e-02
-2.761900825298547524e+00,9.495351925630805823e-02
-2.699414722748951334e+00,9.495351925630805823e-02
-2.636928620199355588e+00,9.495351925630805823e-02
-2.574442517649759843e+00,9.495351925630805823e-02
-2.511956415100164097e+00,9.495351925630805823e-02
-2.449470312550568352e+00,9.495351925630805823e-02
-2.386984210000972162e+00,9.495351925630805823e-02
-2.324498107451376416e+00,9.495351925630805823e-02
-2.262012004901780671e+00,9.495351925630805823e-02
-2.199525902352184925e+00,9.495351925630805823e-02
-2.137039799802588735e+00,9.495351925630805823e-02
-2.074553697252992990e+00,9.495351925630805823e-02
-2.012067594703397244e+00,9.495351925630805823e-02
-1.949581492153801499e+00,9.495351925630805823e-02
-1.887095389604205309e+00,9.495351925630805823e-02
-1.824609287054609563e+00,9.495351925630805823e-02
-1.762123184505013818e+00,9.495351925630805823e-02
-1.699637081955418072e+00,9.495351925630805823e-02
-1.637150979405822326e+00,9.495351925630805823e-02
-1.574664876856226137e+00,9.495351925630805823e-02
-1.512178774306630391e+00,9.495351925630805823e-02
-1.449692671757034645e+00,9.495351925630805823e-02
-1.387206569207438900e+00,9.495351925630805823e-02
-1.324720466657842710e+00,9.495351925630805823e-02
-1.262234364108246965e+00,9.495351925630805823e-02
-1.199748261558651219e+00,9.495351925630805823e-02
-1.137262159009055473e+00,9.495351925630805823e-02
-1.074776056459459284e+00,9.495351925630805823e-02
-1.012289953909863538e+00,9.495351925630805823e-02
-9.498038513602677924e-01,9.495351925630805823e-02
-8.873177488106720467e-01,9.495351925630805823e-02
-8.248316462610758570e-01,9.495351925630805823e-02
-7.623455437114801114e-01,9.495351925630805823e-02
-6.998594411618843658e-01,9.495351925630805823e-02
-6.373733386122886202e-01,9.495351925630805823e-02
-5.748872360626924305e-01,9.495351925630805823e-02
-5.124011335130971290e-01,9.495351925630805823e-02
-4.499150309635009393e-01,9.495351925630805823e-02
-3.874289284139047496e-01,9.495351925630805823e-02
-3.249428258643094480e-01,9.495351925630805823e-02
-2.624567233147132583e-01,9.495351925630805823e-02
-1.999706207651179568e-01,9.495351925630805823e-02
-1.374845182155217671e-01,9.495351925630805823e-02
-7.499841566592557740e-02,9.495351925630805823e-02
-1.251231311633027588e-02,9.495351925630805823e-02
4.997378943326591383e-02,9.495351925630805823e-02
1.124598919828621035e-01,9.561752988047803048e-02
1.749459945324574051e-01,9.561752988047803048e-02
2.374320970820535948e-01,9.694555112881798886e-02
2.999181996316488963e-01,9.694555112881798886e-02
3.624043021812450860e-01,9.694555112881798886e-02
4.248904047308412757e-01,9.760956175298797499e-02
4.873765072804365772e-01,9.760956175298797499e-02
5.498626098300327669e-01,9.893758300132793337e-02
6.123487123796280684e-01,1.002656042496679195e-01
6.748348149292242582e-01,1.009296148738378918e-01
7.373209174788204479e-01,4.375830013280186948e-01
7.998070200284157494e-01,9.050464807436925385e-01
8.622931225780119391e-01,9.050464807436925385e-01
9.247792251276081288e-01,9.123505976095622749e-01
9.872653276772034303e-01,9.342629482071720393e-01
1.049751430226799620e+00,9.515272244355915676e-01
1.112237532776394922e+00,9.515272244355915676e-01
1.174723635325991111e+00,9.515272244355915676e-01
1.237209737875587301e+00,9.515272244355915676e-01
1.299695840425182602e+00,9.515272244355915676e-01
1.362181942974778792e+00,9.528552456839315399e-01
1.424668045524374094e+00,9.528552456839315399e-01
1.487154148073970283e+00,9.535192563081015260e-01
1.549640250623566695e+00,1.000000000000000000e+00


==> csv/ids/cdf/WASQL_14packet_flow_log.csv <==
-4.325918998356675260e+00,9.523809523809559363e-02
-4.275087287111251300e+00,1.428571428571433766e-01
-4.224255575865828227e+00,1.428571428571433766e-01
-4.173423864620404267e+00,1.428571428571433766e-01
-4.122592153374980306e+00,2.857142857142867531e-01
-4.071760442129556345e+00,3.333333333333345916e-01
-4.020928730884132385e+00,3.333333333333345916e-01
-3.970097019638708868e+00,3.333333333333345916e-01
-3.919265308393284908e+00,3.809523809523823745e-01
-3.868433597147861391e+00,3.809523809523823745e-01
-3.817601885902437431e+00,3.809523809523823745e-01
-3.766770174657013470e+00,3.809523809523823745e-01
-3.715938463411589954e+00,3.809523809523823745e-01
-3.665106752166165993e+00,3.809523809523823745e-01
-3.614275040920742477e+00,3.809523809523823745e-01
-3.563443329675318516e+00,3.809523809523823745e-01
-3.512611618429894556e+00,3.809523809523823745e-01
-3.461779907184470595e+00,3.809523809523823745e-01
-3.410948195939047078e+00,3.809523809523823745e-01
-3.360116484693623118e+00,3.809523809523823745e-01
-3.309284773448199601e+00,3.809523809523823745e-01
-3.258453062202775641e+00,4.285714285714301575e-01
-3.207621350957351680e+00,4.285714285714301575e-01
-3.156789639711927720e+00,4.285714285714301575e-01
-3.105957928466504203e+00,4.285714285714301575e-01
-3.055126217221080687e+00,4.285714285714301575e-01
-3.004294505975656726e+00,4.285714285714301575e-01
-2.953462794730232766e+00,4.285714285714301575e-01
-2.902631083484808805e+00,4.285714285714301575e-01
-2.851799372239385288e+00,4.285714285714301575e-01
-2.800967660993961328e+00,4.285714285714301575e-01
-2.750135949748537811e+00,4.285714285714301575e-01
-2.699304238503113851e+00,4.285714285714301575e-01
-2.648472527257689890e+00,4.285714285714301575e-01
-2.597640816012265930e+00,4.285714285714301575e-01
-2.546809104766842413e+00,4.285714285714301575e-01
-2.495977393521418897e+00,4.285714285714301575e-01
-2.445145682275994936e+00,4.285714285714301575e-01
-2.394313971030570976e+00,4.285714285714301575e-01
-2.343482259785147015e+00,4.285714285714301575e-01
-2.292650548539723498e+00,4.285714285714301575e-01
-2.241818837294299538e+00,4.285714285714301575e-01
-2.190987126048875577e+00,4.285714285714301575e-01
-2.140155414803452061e+00,4.285714285714301575e-01
-2.089323703558028100e+00,4.285714285714301575e-01
-2.038491992312604584e+00,4.285714285714301575e-01
-1.987660281067180623e+00,4.285714285714301575e-01
-1.936828569821756663e+00,4.285714285714301575e-01
-1.885996858576333146e+00,4.285714285714301575e-01
-1.835165147330909186e+00,4.285714285714301575e-01
-1.784333436085485225e+00,4.285714285714301575e-01
-1.733501724840061708e+00,4.285714285714301575e-01
-1.682670013594637748e+00,4.285714285714301575e-01
-1.631838302349213787e+00,4.285714285714301575e-01
-1.581006591103790271e+00,4.285714285714301575e-01
-1.530174879858366310e+00,4.285714285714301575e-01
-1.479343168612942350e+00,4.285714285714301575e-01
-1.428511457367518833e+00,4.285714285714301575e-01
-1.377679746122094873e+00,4.285714285714301575e-01
-1.326848034876671356e+00,4.285714285714301575e-01
-1.276016323631247396e+00,4.285714285714301575e-01
-1.225184612385823435e+00,4.285714285714301575e-01
-1.174352901140399918e+00,4.285714285714301575e-01
-1.123521189894975958e+00,4.285714285714301575e-01
-1.072689478649551997e+00,4.285714285714301575e-01
-1.021857767404128481e+00,4.285714285714301575e-01
-9.710260561587045203e-01,4.285714285714301575e-01
-9.201943449132805597e-01,4.285714285714301575e-01
-8.693626336678570432e-01,4.285714285714301575e-01
-8.185309224224330826e-01,4.285714285714301575e-01
-7.676992111770095661e-01,4.285714285714301575e-01
-7.168674999315856056e-01,4.285714285714301575e-01
-6.660357886861616450e-01,4.285714285714301575e-01
-6.152040774407381285e-01,4.285714285714301575e-01
-5.643723661953141679e-01,4.285714285714301575e-01
-5.135406549498902073e-01,4.285714285714301575e-01
-4.627089437044666909e-01,4.285714285714301575e-01
-4.118772324590427303e-01,4.285714285714301575e-01
-3.610455212136187697e-01,4.285714285714301575e-01
-3.102138099681948091e-01,4.285714285714301575e-01
-2.593820987227717367e-01,4.285714285714301575e-01
-2.085503874773477762e-01,4.285714285714301575e-01
-1.577186762319238156e-01,4.285714285714301575e-01
-1.068869649864998550e-01,4.285714285714301575e-01
-5.605525374107589442e-02,4.285714285714301575e-01
-5.223542495651933848e-03,4.285714285714301575e-01
4.560816874977113855e-02,4.285714285714301575e-01
9.643987999519509913e-02,4.285714285714301575e-01
1.472715912406190597e-01,4.285714285714301575e-01
1.981033024860430203e-01,4.285714285714301575e-01
2.489350137314669809e-01,4.285714285714301575e-01
2.997667249768900533e-01,4.285714285714301575e-01
3.505984362223140138e-01,4.285714285714301575e-01
4.014301474677379744e-01,4.285714285714301575e-01
4.522618587131619350e-01,4.285714285714301575e-01
5.030935699585858956e-01,4.285714285714301575e-01
5.539252812040098561e-01,4.285714285714301575e-01
6.047569924494329285e-01,4.285714285714301575e-01
6.555887036948568891e-01,4.285714285714301575e-01
7.064204149402811828e-01,1.000000000000000000e+00


==> csv/ids/cdf/WASQL_2packet_flow_log.csv <==
-4.448992175061938781e+00,4.761904761904471595e-02
-4.442052394474154120e+00,4.761904761904471595e-02
-4.435112613886368571e+00,4.761904761904471595e-02
-4.428172833298583910e+00,4.761904761904471595e-02
-4.421233052710798361e+00,4.761904761904471595e-02
-4.414293272123012812e+00,4.761904761904471595e-02
-4.407353491535228152e+00,4.761904761904471595e-02
-4.400413710947442603e+00,4.761904761904471595e-02
-4.393473930359657942e+00,4.761904761904471595e-02
-4.386534149771872393e+00,4.761904761904471595e-02
-4.379594369184086844e+00,4.761904761904471595e-02
-4.372654588596302183e+00,9.523809523809552424e-02
-4.365714808008516634e+00,1.428571428571402402e-01
-4.358775027420731973e+00,1.428571428571402402e-01
-4.351835246832946424e+00,1.428571428571402402e-01
-4.344895466245160875e+00,1.428571428571402402e-01
-4.337955685657376215e+00,1.428571428571402402e-01
-4.331015905069590666e+00,1.428571428571402402e-01
-4.324076124481806005e+00,1.428571428571402402e-01
-4.317136343894020456e+00,1.904761904761849700e-01
-4.310196563306234907e+00,1.904761904761849700e-01
-4.303256782718450246e+00,1.904761904761849700e-01
-4.296317002130664697e+00,1.904761904761849700e-01
-4.289377221542879148e+00,1.904761904761849700e-01
-4.282437440955094488e+00,1.904761904761849700e-01
-4.275497660367308939e+00,1.904761904761849700e-01
-4.268557879779524278e+00,1.904761904761849700e-01
-4.261618099191738729e+00,1.904761904761849700e-01
-4.254678318603953180e+00,1.904761904761849700e-01
-4.247738538016168519e+00,1.904761904761849700e-01
-4.240798757428382970e+00,1.904761904761849700e-01
-4.233858976840598309e+00,1.904761904761849700e-01
-4.226919196252812760e+00,1.904761904761849700e-01
-4.219979415665027211e+00,1.904761904761849700e-01
-4.213039635077242551e+00,1.904761904761849700e-01
-4.206099854489457002e+00,1.904761904761849700e-01
-4.199160073901672341e+00,1.904761904761849700e-01
-4.192220293313886792e+00,1.904761904761849700e-01
-4.185280512726101243e+00,1.904761904761849700e-01
-4.178340732138316582e+00,1.904761904761849700e-01
-4.171400951550531033e+00,1.904761904761849700e-01
-4.164461170962746372e+00,1.904761904761849700e-01
-4.157521390374960824e+00,1.904761904761849700e-01
-4.150581609787175275e+00,1.904761904761849700e-01
-4.143641829199390614e+00,2.380952380952357506e-01
-4.136702048611605065e+00,2.380952380952357506e-01
-4.129762268023820404e+00,3.333333333333373671e-01
-4.122822487436034855e+00,3.333333333333373671e-01
-4.115882706848249306e+00,3.333333333333373671e-01
-4.108942926260464645e+00,3.333333333333373671e-01
-4.102003145672679096e+00,3.809523809523820970e-01
-4.095063365084893547e+00,3.809523809523820970e-01
-4.088123584497108887e+00,4.285714285714328775e-01
-4.081183803909323338e+00,4.285714285714328775e-01
-4.074244023321538677e+00,4.285714285714328775e-01
-4.067304242733753128e+00,4.285714285714328775e-01
-4.060364462145967579e+00,4.285714285714328775e-01
-4.053424681558182918e+00,4.285714285714328775e-01
-4.046484900970397369e+00,4.285714285714328775e-01
-4.039545120382612708e+00,4.285714285714328775e-01
-4.032605339794827159e+00,4.285714285714328775e-01
-4.025665559207041611e+00,4.285714285714328775e-01
-4.018725778619256950e+00,4.285714285714328775e-01
-4.011785998031471401e+00,4.285714285714328775e-01
-4.004846217443686740e+00,4.285714285714328775e-01
-3.997906436855901191e+00,4.285714285714328775e-01
-3.990966656268116086e+00,4.285714285714328775e-01
-3.984026875680330981e+00,4.285714285714328775e-01
-3.977087095092545432e+00,4.285714285714328775e-01
-3.970147314504760327e+00,4.761904761904806604e-01
-3.963207533916975223e+00,4.761904761904806604e-01
-3.956267753329190118e+00,5.238095238095284989e-01
-3.949327972741405013e+00,5.238095238095284989e-01
-3.942388192153619464e+00,6.190476190476178475e-01
-3.935448411565834359e+00,6.190476190476178475e-01
-3.928508630978049254e+00,6.190476190476178475e-01
-3.921568850390264149e+00,6.190476190476178475e-01
-3.914629069802479044e+00,6.190476190476178475e-01
-3.907689289214693495e+00,6.190476190476178475e-01
-3.900749508626908391e+00,6.666666666666656305e-01
-3.893809728039123286e+00,7.142857142857135244e-01
-3.886869947451338181e+00,8.095238095238089793e-01
-3.879930166863553076e+00,8.571428571428567622e-01
-3.872990386275767527e+00,8.571428571428567622e-01
-3.866050605687982422e+00,8.571428571428567622e-01
-3.859110825100197317e+00,9.047619047619045451e-01
-3.852171044512412212e+00,9.047619047619045451e-01
-3.845231263924627108e+00,9.523809523809523281e-01
-3.838291483336841559e+00,9.523809523809523281e-01
-3.831351702749056454e+00,9.523809523809523281e-01
-3.824411922161271349e+00,9.523809523809523281e-01
-3.817472141573485800e+00,9.523809523809523281e-01
-3.810532360985701139e+00,9.523809523809523281e-01
-3.803592580397915590e+00,9.523809523809523281e-01
-3.796652799810130485e+00,9.523809523809523281e-01
-3.789713019222345380e+00,9.523809523809523281e-01
-3.782773238634559831e+00,9.523809523809523281e-01
-3.775833458046774727e+00,9.523809523809523281e-01
-3.768893677458989622e+00,9.523809523809523281e-01
-3.761953896871204517e+00,1.000000000000000000e+00


==> csv/ids/cdf/WASQL_4packet_flow_log.csv <==
-4.361381519576492671e+00,9.523809523809237398e-02
-4.346012329550887010e+00,9.523809523809237398e-02
-4.330643139525280461e+00,9.523809523809237398e-02
-4.315273949499674799e+00,1.428571428571412949e-01
-4.299904759474068250e+00,1.428571428571412949e-01
-4.284535569448462589e+00,1.428571428571412949e-01
-4.269166379422856039e+00,1.428571428571412949e-01
-4.253797189397250378e+00,1.428571428571412949e-01
-4.238427999371643828e+00,1.428571428571412949e-01
-4.223058809346038167e+00,1.428571428571412949e-01
-4.207689619320431618e+00,1.428571428571412949e-01
-4.192320429294825956e+00,1.428571428571412949e-01
-4.176951239269219407e+00,1.428571428571412949e-01
-4.161582049243613746e+00,1.428571428571412949e-01
-4.146212859218007196e+00,1.904761904761874680e-01
-4.130843669192401535e+00,2.857142857142853098e-01
-4.115474479166794985e+00,2.857142857142853098e-01
-4.100105289141189324e+00,3.333333333333342585e-01
-4.084736099115582775e+00,3.333333333333342585e-01
-4.069366909089977113e+00,3.333333333333342585e-01
-4.053997719064370564e+00,3.333333333333342585e-01
-4.038628529038764903e+00,3.333333333333342585e-01
-4.023259339013158353e+00,3.333333333333342585e-01
-4.007890148987552692e+00,3.333333333333342585e-01
-3.992520958961946143e+00,3.333333333333342585e-01
-3.977151768936340481e+00,3.333333333333342585e-01
-3.961782578910733932e+00,3.809523809523804871e-01
-3.946413388885128271e+00,3.809523809523804871e-01
-3.931044198859521721e+00,3.809523809523804871e-01
-3.915675008833915616e+00,3.809523809523804871e-01
-3.900305818808309510e+00,3.809523809523804871e-01
-3.884936628782703405e+00,3.809523809523804871e-01
-3.869567438757097300e+00,3.809523809523804871e-01
-3.854198248731491194e+00,3.809523809523804871e-01
-3.838829058705885089e+00,3.809523809523804871e-01
-3.823459868680278984e+00,3.809523809523804871e-01
-3.808090678654672878e+00,3.809523809523804871e-01
-3.792721488629066773e+00,3.809523809523804871e-01
-3.777352298603460667e+00,3.809523809523804871e-01
-3.761983108577854562e+00,3.809523809523804871e-01
-3.746613918552248457e+00,3.809523809523804871e-01
-3.731244728526642351e+00,3.809523809523804871e-01
-3.715875538501036246e+00,3.809523809523804871e-01
-3.700506348475430141e+00,3.809523809523804871e-01
-3.685137158449824035e+00,3.809523809523804871e-01
-3.669767968424217930e+00,3.809523809523804871e-01
-3.654398778398611825e+00,3.809523809523804871e-01
-3.639029588373005719e+00,3.809523809523804871e-01
-3.623660398347399614e+00,3.809523809523804871e-01
-3.608291208321793508e+00,3.809523809523804871e-01
-3.592922018296187403e+00,3.809523809523804871e-01
-3.577552828270581298e+00,3.809523809523804871e-01
-3.562183638244975192e+00,3.809523809523804871e-01
-3.546814448219369087e+00,3.809523809523804871e-01
-3.531445258193762982e+00,3.809523809523804871e-01
-3.516076068168156876e+00,3.809523809523804871e-01
-3.500706878142550771e+00,3.809523809523804871e-01
-3.485337688116944665e+00,3.809523809523804871e-01
-3.469968498091338560e+00,3.809523809523804871e-01
-3.454599308065732455e+00,3.809523809523804871e-01
-3.439230118040126349e+00,3.809523809523804871e-01
-3.423860928014520244e+00,3.809523809523804871e-01
-3.408491737988914139e+00,3.809523809523804871e-01
-3.393122547963308033e+00,3.809523809523804871e-01
-3.377753357937701928e+00,3.809523809523804871e-01
-3.362384167912095378e+00,3.809523809523804871e-01
-3.347014977886489717e+00,3.809523809523804871e-01
-3.331645787860883168e+00,3.809523809523804871e-01
-3.316276597835277506e+00,3.809523809523804871e-01
-3.300907407809670957e+00,3.809523809523804871e-01
-3.285538217784065296e+00,4.285714285714293803e-01
-3.270169027758458746e+00,4.285714285714293803e-01
-3.254799837732853085e+00,4.285714285714293803e-01
-3.239430647707246536e+00,4.285714285714293803e-01
-3.224061457681640874e+00,4.285714285714293803e-01
-3.208692267656034325e+00,4.285714285714293803e-01
-3.193323077630428664e+00,4.285714285714293803e-01
-3.177953887604822114e+00,4.285714285714293803e-01
-3.162584697579216453e+00,4.285714285714293803e-01
-3.147215507553609903e+00,4.285714285714293803e-01
-3.131846317528004242e+00,4.285714285714293803e-01
-3.116477127502397693e+00,4.285714285714293803e-01
-3.101107937476792031e+00,4.285714285714293803e-01
-3.085738747451185482e+00,4.285714285714293803e-01
-3.070369557425579821e+00,4.285714285714293803e-01
-3.055000367399973271e+00,4.285714285714293803e-01
-3.039631177374367610e+00,5.238095238095272776e-01
-3.024261987348761060e+00,7.619047619047580877e-01
-3.008892797323155399e+00,9.047619047619048782e-01
-2.993523607297548850e+00,9.047619047619048782e-01
-2.978154417271942744e+00,9.047619047619048782e-01
-2.962785227246336639e+00,9.523809523809524391e-01
-2.947416037220730534e+00,9.523809523809524391e-01
-2.932046847195124428e+00,9.523809523809524391e-01
-2.916677657169518323e+00,9.523809523809524391e-01
-2.901308467143912218e+00,9.523809523809524391e-01
-2.885939277118306112e+00,9.523809523809524391e-01
-2.870570087092700007e+00,9.523809523809524391e-01
-2.855200897067093901e+00,9.523809523809524391e-01
-2.839831707041487796e+00,1.000000000000000000e+00


==> csv/ids/cdf/WASQL_full_flow_log.csv <==
-4.325918998356675260e+00,9.523809523809559363e-02
-4.275087287111251300e+00,1.428571428571433766e-01
-4.224255575865828227e+00,1.428571428571433766e-01
-4.173423864620404267e+00,1.428571428571433766e-01
-4.122592153374980306e+00,2.857142857142867531e-01
-4.071760442129556345e+00,3.333333333333345916e-01
-4.020928730884132385e+00,3.333333333333345916e-01
-3.970097019638708868e+00,3.333333333333345916e-01
-3.919265308393284908e+00,3.809523809523823745e-01
-3.868433597147861391e+00,3.809523809523823745e-01
-3.817601885902437431e+00,3.809523809523823745e-01
-3.766770174657013470e+00,3.809523809523823745e-01
-3.715938463411589954e+00,3.809523809523823745e-01
-3.665106752166165993e+00,3.809523809523823745e-01
-3.614275040920742477e+00,3.809523809523823745e-01
-3.563443329675318516e+00,3.809523809523823745e-01
-3.512611618429894556e+00,3.809523809523823745e-01
-3.461779907184470595e+00,3.809523809523823745e-01
-3.410948195939047078e+00,3.809523809523823745e-01
-3.360116484693623118e+00,3.809523809523823745e-01
-3.309284773448199601e+00,3.809523809523823745e-01
-3.258453062202775641e+00,4.285714285714301575e-01
-3.207621350957351680e+00,4.285714285714301575e-01
-3.156789639711927720e+00,4.285714285714301575e-01
-3.105957928466504203e+00,4.285714285714301575e-01
-3.055126217221080687e+00,4.285714285714301575e-01
-3.004294505975656726e+00,4.285714285714301575e-01
-2.953462794730232766e+00,4.285714285714301575e-01
-2.902631083484808805e+00,4.285714285714301575e-01
-2.851799372239385288e+00,4.285714285714301575e-01
-2.800967660993961328e+00,4.285714285714301575e-01
-2.750135949748537811e+00,4.285714285714301575e-01
-2.699304238503113851e+00,4.285714285714301575e-01
-2.648472527257689890e+00,4.285714285714301575e-01
-2.597640816012265930e+00,4.285714285714301575e-01
-2.546809104766842413e+00,4.285714285714301575e-01
-2.495977393521418897e+00,4.285714285714301575e-01
-2.445145682275994936e+00,4.285714285714301575e-01
-2.394313971030570976e+00,4.285714285714301575e-01
-2.343482259785147015e+00,4.285714285714301575e-01
-2.292650548539723498e+00,4.285714285714301575e-01
-2.241818837294299538e+00,4.285714285714301575e-01
-2.190987126048875577e+00,4.285714285714301575e-01
-2.140155414803452061e+00,4.285714285714301575e-01
-2.089323703558028100e+00,4.285714285714301575e-01
-2.038491992312604584e+00,4.285714285714301575e-01
-1.987660281067180623e+00,4.285714285714301575e-01
-1.936828569821756663e+00,4.285714285714301575e-01
-1.885996858576333146e+00,4.285714285714301575e-01
-1.835165147330909186e+00,4.285714285714301575e-01
-1.784333436085485225e+00,4.285714285714301575e-01
-1.733501724840061708e+00,4.285714285714301575e-01
-1.682670013594637748e+00,4.285714285714301575e-01
-1.631838302349213787e+00,4.285714285714301575e-01
-1.581006591103790271e+00,4.285714285714301575e-01
-1.530174879858366310e+00,4.285714285714301575e-01
-1.479343168612942350e+00,4.285714285714301575e-01
-1.428511457367518833e+00,4.285714285714301575e-01
-1.377679746122094873e+00,4.285714285714301575e-01
-1.326848034876671356e+00,4.285714285714301575e-01
-1.276016323631247396e+00,4.285714285714301575e-01
-1.225184612385823435e+00,4.285714285714301575e-01
-1.174352901140399918e+00,4.285714285714301575e-01
-1.123521189894975958e+00,4.285714285714301575e-01
-1.072689478649551997e+00,4.285714285714301575e-01
-1.021857767404128481e+00,4.285714285714301575e-01
-9.710260561587045203e-01,4.285714285714301575e-01
-9.201943449132805597e-01,4.285714285714301575e-01
-8.693626336678570432e-01,4.285714285714301575e-01
-8.185309224224330826e-01,4.285714285714301575e-01
-7.676992111770095661e-01,4.285714285714301575e-01
-7.168674999315856056e-01,4.285714285714301575e-01
-6.660357886861616450e-01,4.285714285714301575e-01
-6.152040774407381285e-01,4.285714285714301575e-01
-5.643723661953141679e-01,4.285714285714301575e-01
-5.135406549498902073e-01,4.285714285714301575e-01
-4.627089437044666909e-01,4.285714285714301575e-01
-4.118772324590427303e-01,4.285714285714301575e-01
-3.610455212136187697e-01,4.285714285714301575e-01
-3.102138099681948091e-01,4.285714285714301575e-01
-2.593820987227717367e-01,4.285714285714301575e-01
-2.085503874773477762e-01,4.285714285714301575e-01
-1.577186762319238156e-01,4.285714285714301575e-01
-1.068869649864998550e-01,4.285714285714301575e-01
-5.605525374107589442e-02,4.285714285714301575e-01
-5.223542495651933848e-03,4.285714285714301575e-01
4.560816874977113855e-02,4.285714285714301575e-01
9.643987999519509913e-02,4.285714285714301575e-01
1.472715912406190597e-01,4.285714285714301575e-01
1.981033024860430203e-01,4.285714285714301575e-01
2.489350137314669809e-01,4.285714285714301575e-01
2.997667249768900533e-01,4.285714285714301575e-01
3.505984362223140138e-01,4.285714285714301575e-01
4.014301474677379744e-01,4.285714285714301575e-01
4.522618587131619350e-01,4.285714285714301575e-01
5.030935699585858956e-01,4.285714285714301575e-01
5.539252812040098561e-01,4.285714285714301575e-01
6.047569924494329285e-01,4.285714285714301575e-01
6.555887036948568891e-01,4.285714285714301575e-01
7.064204149402811828e-01,1.000000000000000000e+00


==> csv/ids/cdf/WAXSS_14packet_flow_log.csv <==
-5.335796137981190235e+00,1.536098310291858244e-03
-5.273652267290342976e+00,1.536098310291858244e-03
-5.211508396599495718e+00,1.536098310291858244e-03
-5.149364525908648460e+00,1.536098310291858244e-03
-5.087220655217802090e+00,1.536098310291858244e-03
-5.025076784526954832e+00,1.536098310291858244e-03
-4.962932913836107574e+00,1.536098310291858244e-03
-4.900789043145260315e+00,1.536098310291858244e-03
-4.838645172454413057e+00,3.072196620583716488e-03
-4.776501301763565799e+00,3.072196620583716488e-03
-4.714357431072718541e+00,4.608294930875575166e-03
-4.652213560381871282e+00,4.608294930875575166e-03
-4.590069689691024024e+00,4.608294930875575166e-03
-4.527925819000176766e+00,4.608294930875575166e-03
-4.465781948309329508e+00,6.144393241167432976e-03
-4.403638077618483138e+00,6.144393241167432976e-03
-4.341494206927635879e+00,7.680491551459290786e-03
-4.279350336236788621e+00,7.680491551459290786e-03
-4.217206465545941363e+00,7.680491551459290786e-03
-4.155062594855094105e+00,7.680491551459290786e-03
-4.092918724164246846e+00,1.075268817204300814e-02
-4.030774853473399588e+00,1.075268817204300814e-02
-3.968630982782552330e+00,1.382488479262672376e-02
-3.906487112091705516e+00,1.382488479262672376e-02
-3.844343241400858258e+00,1.382488479262672376e-02
-3.782199370710011443e+00,1.382488479262672376e-02
-3.720055500019164185e+00,1.536098310291858157e-02
-3.657911629328316927e+00,1.536098310291858157e-02
-3.595767758637469669e+00,1.689708141321043938e-02
-3.533623887946622411e+00,1.996927803379415500e-02
-3.471480017255775152e+00,2.611367127496158971e-02
-3.409336146564927894e+00,3.072196620583716314e-02
-3.347192275874081080e+00,3.225806451612903830e-02
-3.285048405183233822e+00,3.225806451612903830e-02
-3.222904534492386563e+00,3.225806451612903830e-02
-3.160760663801539305e+00,3.379416282642089264e-02
-3.098616793110692491e+00,3.379416282642089264e-02
-3.036472922419845233e+00,3.533026113671275392e-02
-2.974329051728997975e+00,3.533026113671275392e-02
-2.912185181038150716e+00,3.533026113671275392e-02
-2.850041310347303458e+00,3.533026113671275392e-02
-2.787897439656456644e+00,3.533026113671275392e-02
-2.725753568965609386e+00,3.533026113671275392e-02
-2.663609698274762128e+00,3.533026113671275392e-02
-2.601465827583914869e+00,3.533026113671275392e-02
-2.539321956893067611e+00,3.533026113671275392e-02
-2.477178086202220797e+00,3.533026113671275392e-02
-2.415034215511373539e+00,3.533026113671275392e-02
-2.352890344820526281e+00,3.533026113671275392e-02
-2.290746474129679022e+00,3.533026113671275392e-02
-2.228602603438831764e+00,3.533026113671275392e-02
-2.166458732747984950e+00,3.533026113671275392e-02
-2.104314862057137692e+00,3.533026113671275392e-02
-2.042170991366290433e+00,3.533026113671275392e-02
-1.980027120675443175e+00,3.533026113671275392e-02
-1.917883249984595917e+00,3.533026113671275392e-02
-1.855739379293749103e+00,3.533026113671275392e-02
-1.793595508602901845e+00,3.533026113671275392e-02
-1.731451637912054586e+00,3.533026113671275392e-02
-1.669307767221207328e+00,3.533026113671275392e-02
-1.607163896530360070e+00,3.533026113671275392e-02
-1.545020025839513256e+00,3.686635944700462214e-02
-1.482876155148665998e+00,3.686635944700462214e-02
-1.420732284457818739e+00,3.686635944700462214e-02
-1.358588413766971925e+00,3.686635944700462214e-02
-1.296444543076124667e+00,3.686635944700462214e-02
-1.234300672385277409e+00,3.686635944700462214e-02
-1.172156801694430150e+00,3.993855606758833776e-02
-1.110012931003582892e+00,4.147465437788019904e-02
-1.047869060312735634e+00,4.147465437788019904e-02
-9.857251896218883758e-01,4.147465437788019904e-02
-9.235813189310411175e-01,4.147465437788019904e-02
-8.614374482401938593e-01,4.147465437788019904e-02
-7.992935775493474893e-01,4.147465437788019904e-02
-7.371497068585002310e-01,4.147465437788019904e-02
-6.750058361676529728e-01,4.147465437788019904e-02
-6.128619654768057146e-01,4.301075268817205338e-02
-5.507180947859584563e-01,4.301075268817205338e-02
-4.885742240951111981e-01,4.301075268817205338e-02
-4.264303534042639399e-01,4.301075268817205338e-02
-3.642864827134166816e-01,4.301075268817205338e-02
-3.021426120225694234e-01,4.301075268817205338e-02
-2.399987413317221652e-01,4.301075268817205338e-02
-1.778548706408757951e-01,4.301075268817205338e-02
-1.157109999500285369e-01,4.301075268817205338e-02
-5.356712925918127866e-02,4.301075268817205338e-02
8.576741431665979576e-03,4.301075268817205338e-02
7.072061212251323781e-02,4.301075268817205338e-02
1.328644828133604960e-01,4.301075268817205338e-02
1.950083535042077543e-01,4.301075268817205338e-02
2.571522241950550125e-01,4.301075268817205338e-02
3.192960948859022707e-01,4.301075268817205338e-02
3.814399655767495290e-01,4.301075268817205338e-02
4.435838362675958990e-01,4.454685099846393548e-02
5.057277069584431572e-01,4.454685099846393548e-02
5.678715776492904155e-01,4.761904761904765110e-02
6.300154483401376737e-01,5.069124423963136672e-02
6.921593190309849319e-01,5.222734254992322106e-02
7.543031897218321902e-01,8.233486943164360916e-01
8.164470604126793374e-01,1.000000000000000000e+00


==> csv/ids/cdf/WAXSS_2packet_flow_log.csv <==
-5.374676650062750305e+00,1.536098310291880579e-03
-5.351413291453462229e+00,1.536098310291880579e-03
-5.328149932844175041e+00,1.536098310291880579e-03
-5.304886574234887853e+00,1.536098310291880579e-03
-5.281623215625599777e+00,1.536098310291880579e-03
-5.258359857016312588e+00,1.536098310291880579e-03
-5.235096498407024512e+00,1.536098310291880579e-03
-5.211833139797737324e+00,1.536098310291880579e-03
-5.188569781188450136e+00,1.536098310291880579e-03
-5.165306422579162060e+00,1.536098310291880579e-03
-5.142043063969874872e+00,1.536098310291880579e-03
-5.118779705360587684e+00,1.536098310291880579e-03
-5.095516346751299608e+00,1.536098310291880579e-03
-5.072252988142012420e+00,1.536098310291880579e-03
-5.048989629532725232e+00,1.536098310291880579e-03
-5.025726270923437156e+00,1.536098310291880579e-03
-5.002462912314149968e+00,1.536098310291880579e-03
-4.979199553704861891e+00,1.536098310291880579e-03
-4.955936195095574703e+00,1.536098310291880579e-03
-4.932672836486287515e+00,1.536098310291880579e-03
-4.909409477876999439e+00,1.536098310291880579e-03
-4.886146119267712251e+00,1.536098310291880579e-03
-4.862882760658425063e+00,3.072196620583761157e-03
-4.839619402049136987e+00,3.072196620583761157e-03
-4.816356043439849799e+00,3.072196620583761157e-03
-4.793092684830561723e+00,3.072196620583761157e-03
-4.769829326221274535e+00,3.072196620583761157e-03
-4.746565967611987347e+00,3.072196620583761157e-03
-4.723302609002699270e+00,4.608294930875582972e-03
-4.700039250393412082e+00,4.608294930875582972e-03
-4.676775891784124894e+00,4.608294930875582972e-03
-4.653512533174836818e+00,4.608294930875582972e-03
-4.630249174565549630e+00,4.608294930875582972e-03
-4.606985815956262442e+00,4.608294930875582972e-03
-4.583722457346974366e+00,4.608294930875582972e-03
-4.560459098737687178e+00,4.608294930875582972e-03
-4.537195740128399990e+00,4.608294930875582972e-03
-4.513932381519111914e+00,4.608294930875582972e-03
-4.490669022909824726e+00,4.608294930875582972e-03
-4.467405664300537538e+00,7.680491551459344562e-03
-4.444142305691249462e+00,9.216589861751165944e-03
-4.420878947081962274e+00,1.075268817204304631e-02
-4.397615588472675086e+00,1.382488479262680876e-02
-4.374352229863387009e+00,1.382488479262680876e-02
-4.351088871254099821e+00,1.536098310291868912e-02
-4.327825512644811745e+00,1.536098310291868912e-02
-4.304562154035524557e+00,1.689708141321056775e-02
-4.281298795426236481e+00,1.689708141321056775e-02
-4.258035436816949293e+00,1.843317972350244985e-02
-4.234772078207662105e+00,1.996927803379432848e-02
-4.211508719598374029e+00,2.150537634408615159e-02
-4.188245360989086841e+00,2.150537634408615159e-02
-4.164982002379799653e+00,2.611367127496179094e-02
-4.141718643770511576e+00,3.225806451612907993e-02
-4.118455285161224388e+00,3.686635944700471929e-02
-4.095191926551937200e+00,4.301075268817224767e-02
-4.071928567942649124e+00,4.608294930875589390e-02
-4.048665209333361936e+00,5.529953917050717260e-02
-4.025401850724074748e+00,1.059907834101392332e-01
-4.002138492114786672e+00,1.874039938556058271e-01
-3.978875133505499484e+00,2.549923195084485839e-01
-3.955611774896211852e+00,2.811059907834100868e-01
-3.932348416286924220e+00,3.133640552995389794e-01
-3.909085057677637032e+00,3.978494623655924323e-01
-3.885821699068349400e+00,6.374807987711212931e-01
-3.862558340459061768e+00,7.204301075268811916e-01
-3.839294981849774580e+00,7.818740399385565309e-01
-3.816031623240486503e+00,8.387096774193538717e-01
-3.792768264631199315e+00,9.370199692780342149e-01
-3.769504906021911683e+00,9.569892473118282172e-01
-3.746241547412624051e+00,9.723502304147467745e-01
-3.722978188803336863e+00,9.784946236559142196e-01
-3.699714830194049231e+00,9.784946236559142196e-01
-3.676451471584761599e+00,9.800307219662059977e-01
-3.653188112975474411e+00,9.800307219662059977e-01
-3.629924754366186779e+00,9.800307219662059977e-01
-3.606661395756899147e+00,9.800307219662059977e-01
-3.583398037147611959e+00,9.831029185867897757e-01
-3.560134678538323882e+00,9.846390168970816648e-01
-3.536871319929036694e+00,9.846390168970816648e-01
-3.513607961319749062e+00,9.846390168970816648e-01
-3.490344602710461430e+00,9.892473118279572208e-01
-3.467081244101174242e+00,9.907834101382491099e-01
-3.443817885491886610e+00,9.938556067588326659e-01
-3.420554526882598978e+00,9.953917050691245549e-01
-3.397291168273311790e+00,9.969278033794163330e-01
-3.374027809664024158e+00,9.969278033794163330e-01
-3.350764451054736526e+00,9.969278033794163330e-01
-3.327501092445448894e+00,9.969278033794163330e-01
-3.304237733836161706e+00,9.969278033794163330e-01
-3.280974375226874074e+00,9.969278033794163330e-01
-3.257711016617586441e+00,9.969278033794163330e-01
-3.234447658008298809e+00,9.969278033794163330e-01
-3.211184299399011621e+00,9.969278033794163330e-01
-3.187920940789723989e+00,9.984639016897082220e-01
-3.164657582180436357e+00,9.984639016897082220e-01
-3.141394223571149169e+00,9.984639016897082220e-01
-3.118130864961861537e+00,9.984639016897082220e-01
-3.094867506352573905e+00,9.984639016897082220e-01
-3.071604147743286273e+00,1.000000000000000000e+00


==> csv/ids/cdf/WAXSS_4packet_flow_log.csv <==
-5.336182450854093595e+00,1.536098310291860629e-03
-5.274424893036149697e+00,1.536098310291860629e-03
-5.212667335218205800e+00,1.536098310291860629e-03
-5.150909777400261902e+00,1.536098310291860629e-03
-5.089152219582318004e+00,1.536098310291860629e-03
-5.027394661764374106e+00,1.536098310291860629e-03
-4.965637103946431097e+00,1.536098310291860629e-03
-4.903879546128487199e+00,1.536098310291860629e-03
-4.842121988310543301e+00,3.072196620583721258e-03
-4.780364430492599404e+00,3.072196620583721258e-03
-4.718606872674655506e+00,4.608294930875582104e-03
-4.656849314856711608e+00,4.608294930875582104e-03
-4.595091757038767710e+00,4.608294930875582104e-03
-4.533334199220823812e+00,4.608294930875582104e-03
-4.471576641402879915e+00,4.608294930875582104e-03
-4.409819083584936017e+00,6.144393241167442517e-03
-4.348061525766992119e+00,7.680491551459302929e-03
-4.286303967949048221e+00,7.680491551459302929e-03
-4.224546410131104324e+00,7.680491551459302929e-03
-4.162788852313161314e+00,7.680491551459302929e-03
-4.101031294495216528e+00,1.075268817204298039e-02
-4.039273736677273519e+00,1.075268817204298039e-02
-3.977516178859329177e+00,1.228878648233483126e-02
-3.915758621041385723e+00,1.382488479262670121e-02
-3.854001063223441825e+00,1.382488479262670121e-02
-3.792243505405497928e+00,1.382488479262670121e-02
-3.730485947587554030e+00,1.536098310291856076e-02
-3.668728389769610132e+00,1.536098310291856076e-02
-3.606970831951666234e+00,1.536098310291856076e-02
-3.545213274133722337e+00,1.996927803379414113e-02
-3.483455716315778439e+00,2.457757296466972496e-02
-3.421698158497834541e+00,3.072196620583716314e-02
-3.359940600679891087e+00,3.225806451612903830e-02
-3.298183042861947190e+00,3.225806451612903830e-02
-3.236425485044003292e+00,3.225806451612903830e-02
-3.174667927226059394e+00,3.379416282642089958e-02
-3.112910369408115496e+00,3.379416282642089958e-02
-3.051152811590171599e+00,3.686635944700462214e-02
-2.989395253772227701e+00,4.301075268817206032e-02
-2.927637695954284247e+00,4.301075268817206032e-02
-2.865880138136340349e+00,4.301075268817206032e-02
-2.804122580318396452e+00,4.454685099846392160e-02
-2.742365022500452554e+00,4.454685099846392160e-02
-2.680607464682508656e+00,4.454685099846392160e-02
-2.618849906864564758e+00,4.608294930875578982e-02
-2.557092349046620861e+00,4.608294930875578982e-02
-2.495334791228677407e+00,4.608294930875578982e-02
-2.433577233410733509e+00,4.608294930875578982e-02
-2.371819675592789611e+00,4.608294930875578982e-02
-2.310062117774845714e+00,4.608294930875578982e-02
-2.248304559956901816e+00,4.608294930875578982e-02
-2.186547002138957918e+00,4.608294930875578982e-02
-2.124789444321014020e+00,4.608294930875578982e-02
-2.063031886503070567e+00,4.608294930875578982e-02
-2.001274328685126669e+00,4.608294930875578982e-02
-1.939516770867182771e+00,4.608294930875578982e-02
-1.877759213049238873e+00,4.608294930875578982e-02
-1.816001655231294976e+00,4.608294930875578982e-02
-1.754244097413351078e+00,4.608294930875578982e-02
-1.692486539595407180e+00,4.608294930875578982e-02
-1.630728981777463726e+00,4.608294930875578982e-02
-1.568971423959519829e+00,4.608294930875578982e-02
-1.507213866141575931e+00,4.608294930875578982e-02
-1.445456308323632033e+00,4.608294930875578982e-02
-1.383698750505688579e+00,4.608294930875578982e-02
-1.321941192687744682e+00,4.608294930875578982e-02
-1.260183634869800784e+00,4.608294930875578982e-02
-1.198426077051856886e+00,4.608294930875578982e-02
-1.136668519233912988e+00,4.608294930875578982e-02
-1.074910961415969091e+00,4.608294930875578982e-02
-1.013153403598025193e+00,4.608294930875578982e-02
-9.513958457800812951e-01,4.608294930875578982e-02
-8.896382879621373974e-01,4.608294930875578982e-02
-8.278807301441934996e-01,4.608294930875578982e-02
-7.661231723262496018e-01,4.608294930875578982e-02
-7.043656145083057041e-01,4.608294930875578982e-02
-6.426080566903618063e-01,4.608294930875578982e-02
-5.808504988724179086e-01,4.761904761904765110e-02
-5.190929410544748990e-01,4.761904761904765110e-02
-4.573353832365310012e-01,4.761904761904765110e-02
-3.955778254185871035e-01,4.761904761904765110e-02
-3.338202676006432057e-01,4.761904761904765110e-02
-2.720627097826993079e-01,4.761904761904765110e-02
-2.103051519647554102e-01,4.761904761904765110e-02
-1.485475941468115124e-01,4.761904761904765110e-02
-8.679003632886761466e-02,4.761904761904765110e-02
-2.503247851092371690e-02,4.915514592933951238e-02
3.672507930702018086e-02,4.915514592933951238e-02
9.848263712496407862e-02,5.069124423963138060e-02
1.602401949429079764e-01,5.069124423963138060e-02
2.219977527608518741e-01,5.069124423963138060e-02
2.837553105787957719e-01,5.069124423963138060e-02
3.455128683967387815e-01,5.069124423963138060e-02
4.072704262146826792e-01,5.069124423963138060e-02
4.690279840326265770e-01,5.376344086021509622e-02
5.307855418505704748e-01,5.376344086021509622e-02
5.925430996685143725e-01,6.912442396313370208e-02
6.543006574864582703e-01,7.373271889400929979e-02
7.160582153044021680e-01,2.964669738863290882e-01
7.778157731223461768e-01,1.000000000000000000e+00


==> csv/ids/cdf/WAXSS_full_flow_log.csv <==
-5.325497048284018931e+00,1.536098310291858461e-03
-5.253054087896000368e+00,1.536098310291858461e-03
-5.180611127507981806e+00,1.536098310291858461e-03
-5.108168167119963243e+00,1.536098310291858461e-03
-5.035725206731945569e+00,1.536098310291858461e-03
-4.963282246343927007e+00,1.536098310291858461e-03
-4.890839285955908444e+00,1.536098310291858461e-03
-4.818396325567889882e+00,3.072196620583716922e-03
-4.745953365179871319e+00,3.072196620583716922e-03
-4.673510404791852757e+00,4.608294930875576033e-03
-4.601067444403834195e+00,4.608294930875576033e-03
-4.528624484015815632e+00,4.608294930875576033e-03
-4.456181523627797070e+00,6.144393241167433843e-03
-4.383738563239779396e+00,7.680491551459311603e-03
-4.311295602851760833e+00,7.680491551459311603e-03
-4.238852642463742271e+00,7.680491551459311603e-03
-4.166409682075723708e+00,7.680491551459311603e-03
-4.093966721687705146e+00,1.075268817204302896e-02
-4.021523761299686583e+00,1.228878648233488850e-02
-3.949080800911668021e+00,1.382488479262674805e-02
-3.876637840523649459e+00,1.382488479262674805e-02
-3.804194880135631340e+00,1.382488479262674805e-02
-3.731751919747612778e+00,1.536098310291860759e-02
-3.659308959359594215e+00,1.536098310291860759e-02
-3.586865998971576097e+00,1.843317972350234230e-02
-3.514423038583557535e+00,1.996927803379420358e-02
-3.441980078195538972e+00,2.918586789554535044e-02
-3.369537117807520410e+00,3.225806451612907300e-02
-3.297094157419501848e+00,3.225806451612907300e-02
-3.224651197031483729e+00,3.225806451612907300e-02
-3.152208236643465167e+00,3.379416282642092734e-02
-3.079765276255446604e+00,3.379416282642092734e-02
-3.007322315867428042e+00,3.533026113671278862e-02
-2.934879355479409480e+00,3.533026113671278862e-02
-2.862436395091391361e+00,3.533026113671278862e-02
-2.789993434703372799e+00,3.533026113671278862e-02
-2.717550474315354236e+00,3.533026113671278862e-02
-2.645107513927335674e+00,3.533026113671278862e-02
-2.572664553539317556e+00,3.533026113671278862e-02
-2.500221593151298993e+00,3.533026113671278862e-02
-2.427778632763280431e+00,3.533026113671278862e-02
-2.355335672375261868e+00,3.533026113671278862e-02
-2.282892711987243306e+00,3.533026113671278862e-02
-2.210449751599225188e+00,3.533026113671278862e-02
-2.138006791211206625e+00,3.533026113671278862e-02
-2.065563830823188063e+00,3.533026113671278862e-02
-1.993120870435169500e+00,3.533026113671278862e-02
-1.920677910047150938e+00,3.533026113671278862e-02
-1.848234949659132820e+00,3.533026113671278862e-02
-1.775791989271114257e+00,3.533026113671278862e-02
-1.703349028883095695e+00,3.533026113671278862e-02
-1.630906068495077132e+00,3.533026113671278862e-02
-1.558463108107059014e+00,3.533026113671278862e-02
-1.486020147719040452e+00,3.533026113671278862e-02
-1.413577187331021889e+00,3.533026113671278862e-02
-1.341134226943003327e+00,3.533026113671278862e-02
-1.268691266554984765e+00,3.533026113671278862e-02
-1.196248306166966202e+00,3.533026113671278862e-02
-1.123805345778947640e+00,3.533026113671278862e-02
-1.051362385390929965e+00,3.533026113671278862e-02
-9.789194250029114031e-01,3.533026113671278862e-02
-9.064764646148928406e-01,3.533026113671278862e-02
-8.340335042268742782e-01,3.533026113671278862e-02
-7.615905438388557158e-01,3.533026113671278862e-02
-6.891475834508371534e-01,3.533026113671278862e-02
-6.167046230628185910e-01,3.686635944700464296e-02
-5.442616626748000286e-01,3.686635944700464296e-02
-4.718187022867814662e-01,3.686635944700464296e-02
-3.993757418987637919e-01,3.686635944700464296e-02
-3.269327815107452295e-01,3.686635944700464296e-02
-2.544898211227266671e-01,3.686635944700464296e-02
-1.820468607347081047e-01,3.686635944700464296e-02
-1.096039003466895423e-01,3.686635944700464296e-02
-3.716093995867097988e-02,3.686635944700464296e-02
3.528202042934758254e-02,3.686635944700464296e-02
1.077249808173661449e-01,3.686635944700464296e-02
1.801679412053847074e-01,3.686635944700464296e-02
2.526109015934023816e-01,3.686635944700464296e-02
3.250538619814209440e-01,3.686635944700464296e-02
3.974968223694395064e-01,3.686635944700464296e-02
4.699397827574580688e-01,3.840245775729650424e-02
5.423827431454766312e-01,3.840245775729650424e-02
6.148257035334951937e-01,4.608294930875579676e-02
6.872686639215137561e-01,4.608294930875579676e-02
7.597116243095323185e-01,8.586789554531489843e-01
8.321545846975508809e-01,9.769585253456221086e-01
9.045975450855685551e-01,9.769585253456221086e-01
9.770405054735871175e-01,9.769585253456221086e-01
1.049483465861605680e+00,9.769585253456221086e-01
1.121926426249624242e+00,9.769585253456221086e-01
1.194369386637642805e+00,9.769585253456221086e-01
1.266812347025661367e+00,9.769585253456221086e-01
1.339255307413679930e+00,9.769585253456221086e-01
1.411698267801698492e+00,9.769585253456221086e-01
1.484141228189717054e+00,9.769585253456221086e-01
1.556584188577735617e+00,9.769585253456221086e-01
1.629027148965753291e+00,9.769585253456221086e-01
1.701470109353771853e+00,9.769585253456221086e-01
1.773913069741790416e+00,9.784946236559138866e-01
1.846356030129808756e+00,1.000000000000000000e+00


==> csv/ids/cdf/overall_14packet_flow_log.csv <==
-5.919208188806216242e+00,1.147224712179395131e-02
-5.838416377612432484e+00,1.147224712179395131e-02
-5.757624566418648726e+00,1.147224712179395131e-02
-5.676832755224864968e+00,1.679614443964897244e-02
-5.596040944031081210e+00,1.679614443964897244e-02
-5.515249132837297452e+00,4.956490303922329171e-02
-5.434457321643513694e+00,4.956490303922329171e-02
-5.353665510449729048e+00,6.858817583893093983e-02
-5.272873699255945290e+00,7.179929838540091702e-02
-5.192081888062161532e+00,7.295390074846248851e-02
-5.111290076868377774e+00,7.361604491513838722e-02
-5.030498265674594016e+00,7.499105459830517073e-02
-4.949706454480810258e+00,7.708722965520529991e-02
-4.868914643287026500e+00,8.030019661439581624e-02
-4.788122832093242742e+00,8.427582823353196861e-02
-4.707331020899458984e+00,8.976572269623610267e-02
-4.626539209705675226e+00,9.573332005356156860e-02
-4.545747398511890580e+00,1.034143768282738407e-01
-4.464955587318106822e+00,1.122546469978491501e-01
-4.384163776124323064e+00,1.257954029857350498e-01
-4.303371964930539306e+00,1.837440840461986025e-01
-4.222580153736755548e+00,2.151959319633033607e-01
-4.141788342542971790e+00,2.434855342710325610e-01
-4.060996531349188032e+00,2.637362637362635209e-01
-3.980204720155404274e+00,2.772032432153275772e-01
-3.899412908961620516e+00,2.831496298263667666e-01
-3.818621097767836758e+00,2.937586917949453480e-01
-3.737829286574053000e+00,3.177747898291702899e-01
-3.657037475380268798e+00,3.466029606512986971e-01
-3.576245664186485040e+00,3.630329891659193065e-01
-3.495453852992701282e+00,3.694690673542633808e-01
-3.414662041798917524e+00,3.729909734441453351e-01
-3.333870230605133766e+00,3.760941978464634183e-01
-3.253078419411350009e+00,3.792693543448827920e-01
-3.172286608217566251e+00,3.811386666371557874e-01
-3.091494797023782048e+00,3.831924202014833636e-01
-3.010702985829998291e+00,3.866875823069174101e-01
-2.929911174636214533e+00,3.955426077782571159e-01
-2.849119363442430775e+00,3.966169781879749778e-01
-2.768327552248647017e+00,3.974451194995000103e-01
-2.687535741054863259e+00,3.993393313635004160e-01
-2.606743929861079057e+00,4.001517951669007478e-01
-2.525952118667295299e+00,4.014972942465387939e-01
-2.445160307473511541e+00,4.026528188159606003e-01
-2.364368496279727783e+00,4.036211354942471075e-01
-2.283576685085944025e+00,4.047176388566114946e-01
-2.202784873892160267e+00,4.057292992338308313e-01
-2.121993062698376065e+00,4.068165805325924533e-01
-2.041201251504592307e+00,4.083225435189180019e-01
-1.960409440310808549e+00,4.099908148246515505e-01
-1.879617629117024791e+00,4.135735865343114770e-01
-1.798825817923241033e+00,4.174145760248478276e-01
-1.718034006729457275e+00,4.203315147423907772e-01
-1.637242195535673517e+00,4.235417150825004917e-01
-1.556450384341889759e+00,4.402622386006070365e-01
-1.475658573148106001e+00,4.852004323303416022e-01
-1.394866761954322243e+00,4.926029827842515751e-01
-1.314074950760537597e+00,5.067256509854694002e-01
-1.233283139566753839e+00,5.226171109856907471e-01
-1.152491328372970081e+00,5.485698423764886478e-01
-1.071699517179186323e+00,5.628907849451654233e-01
-9.909077059854025649e-01,5.796777073212117104e-01
-9.101158947916188069e-01,5.953791928112167620e-01
-8.293240835978350489e-01,6.113342850502969661e-01
-7.485322724040512909e-01,6.281110631563802116e-01
-6.677404612102675330e-01,6.397898845028753279e-01
-5.869486500164837750e-01,6.483147600972373192e-01
-5.061568388227000170e-01,6.586370158877711267e-01
-4.253650276289162591e-01,6.668142196843103164e-01
-3.445732164351325011e-01,6.745174094116692665e-01
-2.637814052413478549e-01,6.809710095208584280e-01
-1.829895940475640970e-01,6.878958570801471106e-01
-1.021977828537803390e-01,6.949461247044327328e-01
-2.140597165999658102e-02,7.017649185322899497e-01
5.938583953378717695e-02,7.101837403952205863e-01
1.401776507275709349e-01,7.180003615048931032e-01
2.209694619213546929e-01,7.230715742800334356e-01
3.017612731151384509e-01,7.325241894728299341e-01
3.825530843089222088e-01,7.359372752121996486e-01
4.633448955027059668e-01,7.393669606660543403e-01
5.441367066964897248e-01,7.476603624639878154e-01
6.249285178902734827e-01,7.545888988487174931e-01
7.057203290840572407e-01,7.608755796066973831e-01
7.865121402778418869e-01,7.850641302302930891e-01
8.673039514716256448e-01,7.906748337261929604e-01
9.480957626654094028e-01,7.988391266336882790e-01
1.028887573859193161e+00,8.113479337044290363e-01
1.109679385052976919e+00,8.199456636012525390e-01
1.190471196246760677e+00,8.217928429408788427e-01
1.271263007440544435e+00,8.240153602691363544e-01
1.352054818634328193e+00,8.267598463973082623e-01
1.432846629828111951e+00,8.283552634005802995e-01
1.513638441021895709e+00,8.331184592513894982e-01
1.594430252215679467e+00,8.349739384482584015e-01
1.675222063409463225e+00,8.406602628657006138e-01
1.756013874603247871e+00,8.421680702647467154e-01
1.836805685797031629e+00,8.527946541541704395e-01
1.917597496990815387e+00,8.667909800840311041e-01
1.998389308184599145e+00,9.680621493310312964e-01
2.079181119378382459e+00,1.000000000000000000e+00


==> csv/ids/cdf/overall_2packet_flow_log.csv <==
-5.919217309769658542e+00,6.345248788164448150e-02
-5.838434619539317971e+00,6.345248788164448150e-02
-5.757651929308976513e+00,6.345248788164448150e-02
-5.676869239078635054e+00,8.101760780325555078e-02
-5.596086548848294484e+00,8.101760780325555078e-02
-5.515303858617953026e+00,2.281702582527291578e-01
-5.434521168387611567e+00,2.281702582527291578e-01
-5.353738478157270109e+00,2.981236035126518802e-01
-5.272955787926929538e+00,3.044073326256551137e-01
-5.192173097696588080e+00,3.071019500716328232e-01
-5.111390407466246621e+00,3.089289823550798730e-01
-5.030607717235906051e+00,3.121107465500722045e-01
-4.949825027005564593e+00,3.161461774290519333e-01
-4.869042336775223134e+00,3.216792365992879321e-01
-4.788259646544881676e+00,3.309266737434388150e-01
-4.707476956314541106e+00,3.395255097874732564e-01
-4.626694266084199647e+00,3.483813737352733919e-01
-4.545911575853858189e+00,3.596636924424508330e-01
-4.465128885623517618e+00,3.739227097607498718e-01
-4.384346195393176160e+00,3.947094935158439455e-01
-4.303563505162834701e+00,5.008638735682513499e-01
-4.222780814932493243e+00,5.492463607818088844e-01
-4.141998124702152673e+00,5.899105876938370852e-01
-4.061215434471811214e+00,6.201368835969792714e-01
-3.980432744241470200e+00,6.431831003689314485e-01
-3.899650054011128741e+00,6.553200136586658786e-01
-3.818867363780787727e+00,6.669948334607637142e-01
-3.738084673550446713e+00,6.765289912629061098e-01
-3.657301983320105254e+00,6.900930125526107961e-01
-3.576519293089764240e+00,7.005374388514833406e-01
-3.495736602859422781e+00,7.054200411244636593e-01
-3.414953912629081767e+00,7.101077846978380848e-01
-3.334171222398740753e+00,7.130250978005082674e-01
-3.253388532168399294e+00,7.168415446170738337e-01
-3.172605841938058280e+00,7.194953345259912370e-01
-3.091823151707716821e+00,7.219663284167070483e-01
-3.011040461477375807e+00,7.287297810901683937e-01
-2.930257771247034793e+00,7.599006777371142274e-01
-2.849475081016693334e+00,7.604472099945801533e-01
-2.768692390786352320e+00,7.609130150764951139e-01
-2.687909700556010861e+00,7.617629701662043118e-01
-2.607127010325669847e+00,7.630898651206631245e-01
-2.526344320095328833e+00,7.637097013651235056e-01
-2.445561629864987374e+00,7.642386035497679142e-01
-2.364778939634646360e+00,7.648491608085329352e-01
-2.283996249404304901e+00,7.655905517656045323e-01
-2.203213559173963887e+00,7.662827640984900546e-01
-2.122430868943622428e+00,7.669072398357982268e-01
-2.041648178713281414e+00,7.676913141270693686e-01
-1.960865488482940400e+00,7.685802409566997451e-01
-1.880082798252598941e+00,7.696788728630488130e-01
-1.799300108022257483e+00,7.770287574324667990e-01
-1.718517417791916913e+00,7.791406545767661784e-01
-1.637734727561575454e+00,7.881941609198808152e-01
-1.556952037331233996e+00,8.199997401883997172e-01
-1.476169347100893425e+00,8.571991938417222734e-01
-1.395386656870551967e+00,8.840488668502662906e-01
-1.314603966640210508e+00,8.958368902778492959e-01
-1.233821276409869938e+00,9.197683222851539275e-01
-1.153038586179528480e+00,9.311647725163862965e-01
-1.072255895949187021e+00,9.371692041599544165e-01
-9.914732057188455627e-01,9.537897233377620188e-01
-9.106905154885049924e-01,9.619478075612595269e-01
-8.299078252581635340e-01,9.662773822867871676e-01
-7.491251350278220755e-01,9.693876982919240604e-01
-6.683424447974815052e-01,9.727838070564828188e-01
-5.875597545671400468e-01,9.754533712410827784e-01
-5.067770643367985883e-01,9.774242278028102415e-01
-4.259943741064571299e-01,9.782788223853673415e-01
-3.452116838761165596e-01,9.786833861616918151e-01
-2.644289936457751011e-01,9.790471224009559270e-01
-1.836463034154336427e-01,9.793375546532255838e-01
-1.028636131850930724e-01,9.796066452383954681e-01
-2.208092295475161393e-02,9.799193470563343222e-01
5.870176727558984453e-02,9.885951986816414738e-01
1.394844575059304148e-01,9.887557251341739795e-01
2.202671477362718733e-01,9.891445146348161188e-01
3.010498379666133317e-01,9.893848403643299427e-01
3.818325281969547902e-01,9.896724889208909914e-01
4.626152184272953605e-01,9.898330153734233861e-01
5.433979086576368189e-01,9.904732653864140035e-01
6.241805988879782774e-01,9.909288635840637349e-01
7.049632891183188477e-01,9.910903179351657766e-01
7.857459793486603061e-01,9.912851766347716698e-01
8.665286695790017646e-01,9.914800353343774519e-01
9.473113598093423349e-01,9.918855270092715726e-01
1.028094050039683793e+00,9.921267806373549325e-01
1.108876740270025252e+00,9.922956581770133733e-01
1.189659430500366710e+00,9.925350560079575502e-01
1.270442120730707281e+00,9.933005723278377497e-01
1.351224810961048739e+00,9.934323339247140838e-01
1.432007501191390197e+00,9.936346158128763761e-01
1.512790191421730768e+00,9.941106277790563439e-01
1.593572881652072226e+00,9.943797183642262283e-01
1.674355571882413685e+00,9.945523074981628131e-01
1.755138262112755143e+00,9.947109781535561357e-01
1.835920952343095713e+00,9.958253843355874269e-01
1.916703642573437172e+00,9.961204560807048747e-01
1.997486332803778630e+00,9.994172796983217255e-01
2.078269023034118756e+00,1.000000000000000000e+00


==> csv/ids/cdf/overall_4packet_flow_log.csv <==
-5.919208657326796796e+00,1.147593594723507124e-02
-5.838417314653592705e+00,1.147593594723507124e-02
-5.757625971980389501e+00,1.147593594723507124e-02
-5.676834629307185409e+00,1.779858275326550929e-02
-5.596043286633982206e+00,1.779858275326550929e-02
-5.515251943960779002e+00,5.304438763653272770e-02
-5.434460601287574910e+00,5.304438763653272770e-02
-5.353669258614371707e+00,7.397109436384374792e-02
-5.272877915941168503e+00,8.534005437328716359e-02
-5.192086573267964411e+00,8.926404243624799784e-02
-5.111295230594761207e+00,9.127445230164277223e-02
-5.030503887921558004e+00,9.406781536690916878e-02
-4.949712545248353912e+00,9.674405822442089242e-02
-4.868921202575150708e+00,1.001497663129084503e-01
-4.788129859901946617e+00,1.041982522345061141e-01
-4.707338517228743413e+00,1.096558694746007229e-01
-4.626547174555540209e+00,1.152905503358677142e-01
-4.545755831882336118e+00,1.228978306017581845e-01
-4.464964489209132914e+00,1.318506099472868121e-01
-4.384173146535928822e+00,1.455518298418600753e-01
-4.303381803862725619e+00,2.040409238294436378e-01
-4.222590461189522415e+00,2.363780898524103224e-01
-4.141799118516319211e+00,2.657881728878710437e-01
-4.061007775843115120e+00,2.867951115685256069e-01
-3.980216433169911472e+00,3.012608405357650732e-01
-3.899425090496707824e+00,3.080021690293593961e-01
-3.818633747823504621e+00,3.197870441072858672e-01
-3.737842405150300973e+00,3.447456370417095739e-01
-3.657051062477097325e+00,3.746887553534078430e-01
-3.576259719803894122e+00,3.926588684896841763e-01
-3.495468377130690474e+00,4.017379901065701309e-01
-3.414677034457486826e+00,4.060944929524989422e-01
-3.333885691784283178e+00,4.104417737348250439e-01
-3.253094349111079531e+00,4.161087318187015049e-01
-3.172303006437876327e+00,4.260307500488768606e-01
-3.091511663764672679e+00,4.426157092320233133e-01
-3.010720321091469032e+00,4.643198359210441439e-01
-2.929928978418265828e+00,5.184201498400893282e-01
-2.849137635745062180e+00,5.217483925943139367e-01
-2.768346293071858533e+00,5.244495350235529596e-01
-2.687554950398654885e+00,5.384163503498848868e-01
-2.606763607725451237e+00,5.409561066660761863e-01
-2.525972265052248034e+00,5.443110934047487026e-01
-2.445180922379044386e+00,5.510883879463936985e-01
-2.364389579705840738e+00,5.560185031484121687e-01
-2.283598237032637535e+00,5.602910852155561505e-01
-2.202806894359433887e+00,5.647139869194246486e-01
-2.122015551686230239e+00,5.681584276750436535e-01
-2.041224209013026591e+00,5.732305626565441514e-01
-1.960432866339822944e+00,5.813155458170559120e-01
-1.879641523666619740e+00,6.041263201384043935e-01
-1.798850180993415648e+00,6.171220521673689285e-01
-1.718058838320212445e+00,6.256626052698556206e-01
-1.637267495647009241e+00,6.357487762321595293e-01
-1.556476152973805149e+00,6.706450649048829593e-01
-1.475684810300601946e+00,7.316859038913414715e-01
-1.394893467627398742e+00,7.551532891412041648e-01
-1.314102124954194650e+00,7.724741689998481098e-01
-1.233310782280991447e+00,7.976697689688621029e-01
-1.152519439607788243e+00,8.200876833807343447e-01
-1.071728096934584151e+00,8.293779902541227322e-01
-9.909367542613809476e-01,8.496895853391317477e-01
-9.101454115881768558e-01,8.603825680864951586e-01
-8.293540689149736522e-01,8.680756135438911780e-01
-7.485627262417704486e-01,8.734917314977734826e-01
-6.677713835685663568e-01,8.785500333838699438e-01
-5.869800408953631532e-01,8.828696479753879167e-01
-5.061886982221590614e-01,8.860512599183291149e-01
-4.253973555489558578e-01,8.880358480056362858e-01
-3.446060128757526542e-01,8.893352367672606729e-01
-2.638146702025485624e-01,8.908734769761956773e-01
-1.830233275293453588e-01,8.918860595597751795e-01
-1.022319848561421551e-01,8.928285544599741108e-01
-2.144064218293806334e-02,8.939518018067864613e-01
5.935070049026514027e-02,8.983202933353987563e-01
1.401420431634683439e-01,8.994684402539385726e-01
2.209333858366724357e-01,9.005787767117069409e-01
3.017247285098756393e-01,9.020579957135845817e-01
3.825160711830797311e-01,9.037760661627728398e-01
4.633074138562829347e-01,9.048624252551742408e-01
5.440987565294861383e-01,9.097953070762737626e-01
6.248900992026902301e-01,9.135745087406716980e-01
7.056814418758934337e-01,9.167920867316635691e-01
7.864727845490975255e-01,9.281776464555917538e-01
8.672641272223007292e-01,9.335135324561304460e-01
9.480554698955039328e-01,9.370299053078507967e-01
1.028846812568708025e+00,9.424229681027261885e-01
1.109638155241911228e+00,9.446058305574920322e-01
1.190429497915114432e+00,9.452089535171104284e-01
1.271220840588318524e+00,9.463423451338857095e-01
1.352012183261521727e+00,9.471216095083163644e-01
1.432803525934724931e+00,9.478815075491812125e-01
1.513594868607929023e+00,9.490462541822057840e-01
1.594386211281132226e+00,9.501197023855633139e-01
1.675177553954336318e+00,9.517713739768119963e-01
1.755968896627539522e+00,9.526908137180040148e-01
1.836760239300742725e+00,9.575609855066048448e-01
1.917551581973946817e+00,9.595732397847200890e-01
1.998342924647150021e+00,9.911117750996905063e-01
2.079134267320353668e+00,1.000000000000000000e+00


==> csv/ids/cdf/overall_full_flow_log.csv <==
-5.919208188444303964e+00,1.147224712179393917e-02
-5.838416376888607928e+00,1.147224712179393917e-02
-5.757624565332911892e+00,1.147224712179393917e-02
-5.676832753777215856e+00,1.679614443964895856e-02
-5.596040942221519821e+00,1.679614443964895856e-02
-5.515249130665823785e+00,4.956490303922324314e-02
-5.434457319110128637e+00,4.956490303922324314e-02
-5.353665507554431713e+00,6.858817583893085656e-02
-5.272873695998736565e+00,7.179929838540087539e-02
-5.192081884443040529e+00,7.295390074846244688e-02
-5.111290072887344493e+00,7.361604491513833171e-02
-5.030498261331648457e+00,7.499105459830511522e-02
-4.949706449775952422e+00,7.708722965520524439e-02
-4.868914638220256386e+00,8.030019661439576073e-02
-4.788122826664560350e+00,8.427582823353191310e-02
-4.707331015108864314e+00,8.976572269623604716e-02
-4.626539203553168278e+00,9.571303151363549921e-02
-4.545747391997472242e+00,1.033599666530177624e-01
-4.464955580441776206e+00,1.121974702035122284e-01
-4.384163768886080170e+00,1.257529814931624690e-01
-4.303371957330384134e+00,1.837182622681108601e-01
-4.222580145774688987e+00,2.151737990106570020e-01
-4.141788334218992063e+00,2.434615569056653162e-01
-4.060996522663296915e+00,2.637113641645362216e-01
-3.980204711107600435e+00,2.771774214372399459e-01
-3.899412899551904399e+00,2.831228858419188588e-01
-3.818621087996208363e+00,2.937319478104974402e-01
-3.737829276440512771e+00,3.177480458447224931e-01
-3.657037464884816735e+00,3.465752944604906793e-01
-3.576245653329120699e+00,3.630016341496702381e-01
-3.495453841773424664e+00,3.694303346871320448e-01
-3.414662030217728628e+00,3.729448631261317870e-01
-3.333870218662032592e+00,3.760333322266854461e-01
-3.253078407106336556e+00,3.791845113597376860e-01
-3.172286595550640520e+00,3.810132465721586814e-01
-3.091494783994944484e+00,3.829895348022233637e-01
-3.010702972439248892e+00,3.864072315733944607e-01
-2.929911160883552856e+00,3.951737252341479545e-01
-2.849119349327856821e+00,3.962278071039397886e-01
-2.768327537772160785e+00,3.970089158910908855e-01
-2.687535726216464749e+00,3.988671617070406183e-01
-2.606743914660768713e+00,3.996307485733465725e-01
-2.525952103105072677e+00,4.005677102353837893e-01
-2.445160291549377085e+00,4.016660580104687295e-01
-2.364368479993681049e+00,4.025993308470647847e-01
-2.283576668437985013e+00,4.036349685896511441e-01
-2.202784856882288977e+00,4.045903743788938356e-01
-2.121993045326592942e+00,4.056038791688336698e-01
-2.041201233770896906e+00,4.067713924209390708e-01
-1.960409422215200870e+00,4.082432337719344995e-01
-1.879617610659504834e+00,4.116231200823344261e-01
-1.798825799103808798e+00,4.154004773340119194e-01
-1.718033987548112762e+00,4.180047880954223527e-01
-1.637242175992416726e+00,4.210084142108309613e-01
-1.556450364436720690e+00,4.376302616483883634e-01
-1.475658552881025543e+00,4.823960027887522761e-01
-1.394866741325329507e+00,4.896408559550555761e-01
-1.314074929769633471e+00,5.033697420404371625e-01
-1.233283118213937435e+00,5.174997878925373662e-01
-1.152491306658241399e+00,5.414660867833075431e-01
-1.071699495102545363e+00,5.523803990571364286e-01
-9.909076835468493272e-01,5.662503827156396552e-01
-9.101158719911532913e-01,5.764997842037118403e-01
-8.293240604354572554e-01,5.876105264322788457e-01
-7.485322488797612195e-01,5.992939588105753446e-01
-6.677404373240651836e-01,6.072064893817161746e-01
-5.869486257683691477e-01,6.135199141241439724e-01
-5.061568142126731118e-01,6.218575818273706091e-01
-4.253650026569770759e-01,6.278832781853932454e-01
-3.445731911012810400e-01,6.336931782551120662e-01
-2.637813795455850041e-01,6.389349992069027762e-01
-1.829895679898889682e-01,6.447402882448202144e-01
-1.021977564341938205e-01,6.505990652516334682e-01
-2.140594487849778460e-02,6.564974971319385011e-01
5.938586667719825130e-02,6.642846076380821696e-01
1.401776782328942872e-01,6.722718369244051750e-01
2.209694897885903231e-01,6.775920454168191664e-01
3.017613013442863590e-01,6.870003947043225034e-01
3.825531128999823949e-01,6.903443149666718126e-01
4.633449244556784308e-01,6.927097742807716285e-01
5.441367360113744667e-01,6.991642965963211775e-01
6.249285475670705026e-01,7.058170932793292884e-01
7.057203591227665385e-01,7.125621105983647174e-01
7.865121706784625744e-01,7.396639111140623779e-01
8.673039822341586103e-01,7.459054037603888299e-01
9.480957937898546461e-01,7.562295039636430793e-01
1.028887605345550682e+00,7.713868877010872094e-01
1.109679416901245830e+00,7.830251319677304922e-01
1.190471228456941866e+00,7.862878980703756904e-01
1.271263040012637902e+00,7.895783303638291839e-01
1.352054851568333937e+00,7.914974417995569445e-01
1.432846663124029973e+00,7.931730907561725941e-01
1.513638474679726009e+00,7.958640889154486864e-01
1.594430286235422045e+00,7.982802695793634884e-01
1.675222097791118081e+00,8.007776044029821794e-01
1.756013909346814117e+00,8.032417397976311380e-01
1.836805720902510153e+00,8.217697877818724850e-01
1.917597532458206189e+00,8.378521444986702926e-01
1.998389344013902225e+00,9.426959411853671478e-01
2.079181155569598261e+00,1.000000000000000000e+00


==> csv/ids/cdf/overallattack_14packet_flow_log.csv <==
-5.919209365759305008e+00,1.595229704916812166e-02
-5.838418731518610905e+00,1.595229704916812166e-02
-5.757628097277915913e+00,1.595229704916812166e-02
-5.676837463037220921e+00,2.358068883654499195e-02
-5.596046828796526817e+00,2.358068883654499195e-02
-5.515256194555831826e+00,5.154774931839665314e-02
-5.434465560315136834e+00,5.154774931839665314e-02
-5.353674926074442730e+00,7.155813565294807943e-02
-5.272884291833747739e+00,7.648793515959717570e-02
-5.192093657593053635e+00,7.829997959827143805e-02
-5.111303023352358643e+00,7.927740786764844727e-02
-5.030512389111663651e+00,8.132129013112748828e-02
-4.949721754870969548e+00,8.486748149934161822e-02
-4.868931120630274556e+00,9.059851252851605641e-02
-4.788140486389579564e+00,9.658363781367657053e-02
-4.707349852148885461e+00,1.033551570005750014e-01
-4.626559217908190469e+00,1.104067362798375473e-01
-4.545768583667495477e+00,1.202181130255763480e-01
-4.464977949426801374e+00,1.319472522581005003e-01
-4.384187315186106382e+00,1.506667655841386344e-01
-4.303396680945411390e+00,2.520225531835967869e-01
-4.222606046704717286e+00,2.958250644509154426e-01
-4.141815412464022295e+00,3.347126138323719968e-01
-4.061024778223327303e+00,3.600626889478271697e-01
-3.980234143982632755e+00,3.738375651464287408e-01
-3.899443509741938207e+00,3.773837565146428430e-01
-3.818652875501243660e+00,3.786356807685887782e-01
-3.737862241260548668e+00,3.794721516404844786e-01
-3.657071607019854120e+00,3.822226755939684972e-01
-3.576280972779159573e+00,3.853274477437543255e-01
-3.495490338538464581e+00,3.863252777417141015e-01
-3.414699704297770033e+00,3.867017823691971112e-01
-3.333909070057075485e+00,3.873472188734536359e-01
-3.253118435816380494e+00,3.884118181649572343e-01
-3.172327801575685946e+00,3.892390155238607541e-01
-3.091537167334991398e+00,3.903240165439472165e-01
-3.010746533094296407e+00,3.940334217408238970e-01
-2.929955898853601859e+00,4.089841793868354003e-01
-2.849165264612907311e+00,4.094719661702246882e-01
-2.768374630372212764e+00,4.099504794406217401e-01
-2.687583996131517772e+00,4.127047127993026532e-01
-2.606793361890823224e+00,4.133872433555279557e-01
-2.526002727650128676e+00,4.144796631860080960e-01
-2.445212093409433685e+00,4.158447242984587566e-01
-2.364421459168739137e+00,4.167850585158670018e-01
-2.283630824928044589e+00,4.177161192202830109e-01
-2.202840190687349597e+00,4.184802566908396027e-01
-2.122049556446655050e+00,4.193408386965150614e-01
-2.041258922205960502e+00,4.203924550698295848e-01
-1.960468287965265510e+00,4.221451490253538275e-01
-1.879677653724571407e+00,4.278687612441346433e-01
-1.798887019483876415e+00,4.327540478884212005e-01
-1.718096385243181423e+00,4.359070423057663235e-01
-1.637305751002487320e+00,4.387094979320066979e-01
-1.556515116761792328e+00,4.422223046534489166e-01
-1.475724482521097336e+00,4.465307787896211633e-01
-1.394933848280403232e+00,4.513437320325686675e-01
-1.314143214039708241e+00,4.561733775989021411e-01
-1.233352579799013249e+00,4.606413561585400718e-01
-1.152561945558319145e+00,4.656638907951111683e-01
-1.071771311317624154e+00,4.716749819166498048e-01
-9.909806770769291617e-01,4.760038577814048599e-01
-9.101900428362350581e-01,4.804940927722241018e-01
-8.293994085955400664e-01,4.877923474970788931e-01
-7.486087743548450746e-01,4.982973830146336658e-01
-6.678181401141509710e-01,5.029304301055327331e-01
-5.870275058734559792e-01,5.053934751562587646e-01
-5.062368716327609874e-01,5.083405975851773562e-01
-4.254462373920668838e-01,5.120147634326837061e-01
-3.446556031513718921e-01,5.162416306545246636e-01
-2.638649689106769003e-01,5.218706530407849487e-01
-1.830743346699827967e-01,5.298811135634401426e-01
-1.022837004292878049e-01,5.382105829330268154e-01
-2.149306618859281315e-02,5.467755995326150087e-01
5.929756805210129045e-02,5.578333364245045001e-01
1.400882022927962822e-01,5.700502624404177876e-01
2.208788365334912740e-01,5.774505258081867876e-01
3.016694707741853776e-01,5.935530537678285201e-01
3.824601050148803694e-01,5.979950664910883562e-01
4.632507392555744730e-01,6.025335237494670038e-01
5.440413734962694647e-01,6.148431848953022083e-01
6.248320077369644565e-01,6.236252016989077829e-01
7.056226419776585601e-01,6.288925570784726915e-01
7.864132762183535519e-01,6.420423985014005464e-01
8.672039104590485437e-01,6.503403379268136719e-01
9.479945446997426473e-01,6.643081031956529214e-01
1.028785178940437639e+00,6.808464862659274752e-01
1.109575813181132631e+00,6.940389858486194496e-01
1.190366447421826734e+00,6.948977131516963501e-01
1.271157081662521726e+00,6.967264499137566514e-01
1.351947715903216718e+00,6.978856390377806695e-01
1.432738350143910822e+00,6.988723408201498177e-01
1.513528984384605813e+00,7.030713875030141224e-01
1.594319618625300805e+00,7.046553035220803896e-01
1.675110252865994909e+00,7.049706029638149740e-01
1.755900887106689900e+00,7.054991932043700453e-01
1.836691521347384892e+00,7.158039208412932952e-01
1.917482155588078996e+00,7.408628076487939751e-01
1.998272789828773988e+00,9.385333011851548779e-01
2.079063424069468535e+00,1.000000000000000000e+00


==> csv/ids/cdf/overallattack_2packet_flow_log.csv <==
-5.919224007627839512e+00,7.414817305536895720e-02
-5.838448015255678136e+00,7.414817305536895720e-02
-5.757672022883517648e+00,7.414817305536895720e-02
-5.676896030511357161e+00,9.877456474632022310e-02
-5.596120038139195785e+00,9.877456474632022310e-02
-5.515344045767035297e+00,2.000934020772627553e-01
-5.434568053394874809e+00,2.000934020772627553e-01
-5.353792061022714321e+00,2.627288350892931224e-01
-5.273016068650552945e+00,2.737726967047753313e-01
-5.192240076278392458e+00,2.777366808637830586e-01
-5.111464083906231082e+00,2.801838152880526400e-01
-5.030688091534070594e+00,2.849398490622437885e-01
-4.949912099161910106e+00,2.912986624822542225e-01
-4.869136106789749618e+00,3.004763505940378776e-01
-4.788360114417588242e+00,3.159605469625649254e-01
-4.707584122045427755e+00,3.293469326757832438e-01
-4.626808129673267267e+00,3.422756482104167830e-01
-4.546032137301105891e+00,3.586415601882990134e-01
-4.465256144928945403e+00,3.798961368900848901e-01
-4.384480152556784915e+00,4.110625420309353406e-01
-4.303704160184624428e+00,5.572722857356356974e-01
-4.222928167812463052e+00,6.338414406336400075e-01
-4.142152175440302564e+00,6.972763954270347897e-01
-4.061376183068141188e+00,7.429724277067922822e-01
-3.980600190695980700e+00,7.767765075095272032e-01
-3.899824198323820212e+00,7.939793020996789297e-01
-3.819048205951659281e+00,8.122225958305314686e-01
-3.738272213579498349e+00,8.253306433535082531e-01
-3.657496221207337861e+00,8.452196816857207029e-01
-3.576720228835176929e+00,8.607991481730553618e-01
-3.495944236463016441e+00,8.681106627811402410e-01
-3.415168244090855509e+00,8.748468205932899977e-01
-3.334392251718694578e+00,8.767821116341627530e-01
-3.253616259346534090e+00,8.797840543973697303e-01
-3.172840266974373158e+00,8.826533662108644318e-01
-3.092064274602212670e+00,8.860868265710227787e-01
-3.011288282230051738e+00,8.984850183068069374e-01
-2.930512289857890806e+00,9.603022491220202239e-01
-2.849736297485730319e+00,9.605805873122615912e-01
-2.768960305113569387e+00,9.607094821788834116e-01
-2.688184312741408455e+00,9.615911977882385386e-01
-2.607408320369247967e+00,9.635302249122018603e-01
-2.526632327997087035e+00,9.640345961294176647e-01
-2.445856335624926103e+00,9.643727116491068729e-01
-2.365080343252765616e+00,9.647818127475152883e-01
-2.284304350880604684e+00,9.652675035492788158e-01
-2.203528358508444196e+00,9.656467159829633662e-01
-2.122752366136283264e+00,9.659736232533809863e-01
-2.041976373764122332e+00,9.665788687140400848e-01
-1.961200381391961400e+00,9.675278338190240746e-01
-1.880424389019800913e+00,9.689736979750429580e-01
-1.799648396647640425e+00,9.695677351864305793e-01
-1.718872404275479049e+00,9.699058507061197876e-01
-1.638096411903318561e+00,9.701132033176418368e-01
-1.557320419531158073e+00,9.702607785997161560e-01
-1.476544427158996697e+00,9.703728610924308162e-01
-1.395768434786836210e+00,9.704998879175074089e-01
-1.314992442414675722e+00,9.709314055144588895e-01
-1.234216450042515234e+00,9.710995292535308243e-01
-1.153440457670353858e+00,9.712545767017859433e-01
-1.072664465298193370e+00,9.714096241500411733e-01
-9.918884729260328825e-01,9.715833520137487911e-01
-9.111124805538715066e-01,9.717365314204587934e-01
-8.303364881817110188e-01,9.720036613614286836e-01
-7.495604958095505310e-01,9.721400283942315257e-01
-6.687845034373891551e-01,9.722950758424866446e-01
-5.880085110652286673e-01,9.723735335873869845e-01
-5.072325186930681795e-01,9.723866098782036893e-01
-4.264565263209068036e-01,9.724295748337443701e-01
-3.456805339487463158e-01,9.724445191661063026e-01
-2.649045415765858280e-01,9.724463872076515303e-01
-1.841285492044253402e-01,9.724463872076515303e-01
-1.033525568322639643e-01,9.724463872076515303e-01
-2.257656446010347651e-02,9.724725397892848289e-01
5.819942791205701127e-02,9.875756556825823207e-01
1.389754202842183872e-01,9.875868639318537978e-01
2.197514126563788750e-01,9.875868639318537978e-01
3.005274050285393628e-01,9.876074123888514134e-01
3.813033974007007387e-01,9.876111484719419797e-01
4.620793897728612265e-01,9.876167525965776628e-01
5.428553821450217143e-01,9.880127774041693733e-01
6.236313745171830902e-01,9.880968392737052852e-01
7.044073668893435780e-01,9.881024433983410793e-01
7.851833592615040658e-01,9.881846372263317635e-01
8.659593516336654417e-01,9.882668310543225587e-01
9.467353440058259295e-01,9.883079279683179008e-01
1.027511336377986417e+00,9.884125382948515393e-01
1.108287328750147793e+00,9.885582455353806308e-01
1.189063321122308281e+00,9.889262497197937041e-01
1.269839313494468769e+00,9.897818127475155325e-01
1.350615305866629257e+00,9.899349921542255348e-01
1.431391298238790633e+00,9.901983860121048586e-01
1.512167290610951120e+00,9.905850706119703197e-01
1.592943282983111608e+00,9.910819696630052134e-01
1.673719275355272984e+00,9.913210789807964662e-01
1.754495267727433472e+00,9.915489800493162420e-01
1.835271260099593960e+00,9.917245759545691985e-01
1.916047252471755336e+00,9.922644399611447730e-01
1.996823244843915823e+00,9.988250018680415732e-01
2.077599237216077199e+00,1.000000000000000000e+00


==> csv/ids/cdf/overallattack_4packet_flow_log.csv <==
-5.919215078924223938e+00,1.595971585956190361e-02
-5.838430157848447877e+00,1.595971585956190361e-02
-5.757645236772671815e+00,1.595971585956190361e-02
-5.676860315696895753e+00,2.554852829348811666e-02
-5.596075394621119692e+00,2.554852829348811666e-02
-5.515290473545343630e+00,5.841385833781548298e-02
-5.434505552469568457e+00,5.841385833781548298e-02
-5.353720631393792395e+00,8.214848749003091088e-02
-5.272935710318016334e+00,1.031715414433294759e-01
-5.192150789242240272e+00,1.102843259083405025e-01
-5.111365868166464210e+00,1.135040896192294479e-01
-5.030580947090688149e+00,1.171448708199639144e-01
-4.949796026014912087e+00,1.210508744922750429e-01
-4.869011104939136025e+00,1.270471279930261987e-01
-4.788226183863359964e+00,1.332919116419680750e-01
-4.707441262787583902e+00,1.404640465901291491e-01
-4.626656341711807841e+00,1.476621473746683177e-01
-4.545871420636032667e+00,1.575532763321400853e-01
-4.465086499560255717e+00,1.693825695049796798e-01
-4.384301578484480544e+00,1.881707068271602779e-01
-4.303516657408704482e+00,2.898436485709515731e-01
-4.222731736332928421e+00,3.341636218632341171e-01
-4.141946815257152359e+00,3.733831630098112253e-01
-4.061161894181376297e+00,3.988074262292040095e-01
-3.980376973105600236e+00,4.127974479292244037e-01
-3.899592052029824174e+00,4.164845966949198841e-01
-3.818807130954048112e+00,4.179757775840642897e-01
-3.738022209878272051e+00,4.191108555743085495e-01
-3.657237288802496433e+00,4.223973885787412619e-01
-3.576452367726720372e+00,4.277834449246062376e-01
-3.495667446650944310e+00,4.334940742251978674e-01
-3.414882525575168248e+00,4.353135374742659325e-01
-3.334097604499392187e+00,4.384924977279892611e-01
-3.253312683423616125e+00,4.447057514327576455e-01
-3.172527762347840063e+00,4.618988445202810156e-01
-3.091742841272064446e+00,4.921824285475824290e-01
-3.010957920196288384e+00,5.328671847469258482e-01
-2.930172999120512323e+00,6.393308233024833642e-01
-2.849388078044736261e+00,6.445258452807091087e-01
-2.768603156968960199e+00,6.488788322792438112e-01
-2.687818235893184138e+00,6.759797466476248351e-01
-2.607033314817408520e+00,6.801880668434814314e-01
-2.526248393741632459e+00,6.859394996012387891e-01
-2.445463472665856397e+00,6.987703321772351650e-01
-2.364678551590080335e+00,7.077174175121015987e-01
-2.283893630514304274e+00,7.150917150434925595e-01
-2.203108709438528212e+00,7.227850214218147773e-01
-2.122323788362752595e+00,7.285512918003594907e-01
-2.041538867286976533e+00,7.374928130274307492e-01
-1.960753946211200471e+00,7.525363058033641694e-01
-1.879969025135424410e+00,7.973663223102172015e-01
-1.799184104059648348e+00,8.142941929261638956e-01
-1.718399182983872286e+00,8.260047851327034785e-01
-1.637614261908096225e+00,8.335256041693709372e-01
-1.556829340832320163e+00,8.402971233562692710e-01
-1.476044419756544102e+00,8.457202737541030801e-01
-1.395259498680768040e+00,8.489845503273545368e-01
-1.314474577604992866e+00,8.501159189124020132e-01
-1.233689656529216805e+00,8.505962868853975678e-01
-1.152904735453440743e+00,8.509820650258728136e-01
-1.072119814377664682e+00,8.513270397091823316e-01
-9.913348933018886200e-01,8.517091084444606830e-01
-9.105499722261125584e-01,8.520911771797390344e-01
-8.297650511503364967e-01,8.534729306155757200e-01
-7.489801300745604351e-01,8.539254780495946218e-01
-6.681952089987843735e-01,8.543483502420385900e-01
-5.874102879230083119e-01,8.546636496837731745e-01
-5.066253668472322502e-01,8.548732310773967669e-01
-4.258404457714561886e-01,8.550253166904686619e-01
-3.450555246956801270e-01,8.552274792736984654e-01
-2.642706036199049535e-01,8.563217538067771084e-01
-1.834856825441288919e-01,8.567001131368585654e-01
-1.027007614683528303e-01,8.569838826344196026e-01
-2.191584039257676864e-02,8.573251479125323371e-01
5.886908068319929299e-02,8.622382550957955472e-01
1.396540017589753546e-01,8.630747259676911920e-01
2.204389228347514162e-01,8.639649832149415287e-01
3.012238439105274779e-01,8.655526086392046903e-01
3.820087649863035395e-01,8.678246193222917126e-01
4.627936860620796011e-01,8.690468683346626033e-01
5.435786071378556628e-01,8.764916445647941146e-01
6.243635282136317244e-01,8.804440158020663265e-01
7.051484492894077860e-01,8.826752230279876210e-01
7.859333703651829595e-01,8.905521449635552811e-01
8.667182914409590211e-01,8.998015468219673352e-01
9.475032125167350827e-01,9.057087745979933713e-01
1.028288133592511144e+00,9.121000797522119674e-01
1.109073054668287206e+00,9.155145872359369275e-01
1.189857975744063268e+00,9.159560064543652569e-01
1.270642896819839329e+00,9.168722295379937437e-01
1.351427817895615391e+00,9.176716063579205551e-01
1.432212738971391452e+00,9.182632564868224989e-01
1.512997660047167514e+00,9.188827271547008735e-01
1.593782581122943576e+00,9.197878220227387880e-01
1.674567502198719637e+00,9.200363521709294945e-01
1.755352423274494811e+00,9.205018825231374713e-01
1.836137344350270872e+00,9.222842517202367585e-01
1.916922265426046934e+00,9.238422019029248755e-01
1.997707186501822996e+00,9.831945397555501565e-01
2.078492107577599057e+00,1.000000000000000000e+00


==> csv/ids/cdf/overallattack_full_flow_log.csv <==
-5.919208426516637367e+00,1.595229704916815983e-02
-5.838416853033274734e+00,1.595229704916815983e-02
-5.757625279549912101e+00,1.595229704916815983e-02
-5.676833706066549468e+00,2.358068883654504747e-02
-5.596042132583186834e+00,2.358068883654504747e-02
-5.515250559099824201e+00,5.154774931839677110e-02
-5.434458985616461568e+00,5.154774931839677110e-02
-5.353667412133098935e+00,7.155813565294802392e-02
-5.272875838649736302e+00,7.648793515959713407e-02
-5.192084265166373669e+00,7.829997959827138254e-02
-5.111292691683010148e+00,7.927740786764837788e-02
-5.030501118199648403e+00,8.132129013112746052e-02
-4.949709544716284881e+00,8.486748149934152108e-02
-4.868917971232922248e+00,9.059851252851598702e-02
-4.788126397749559615e+00,9.658363781367650114e-02
-4.707334824266196982e+00,1.033551570005748765e-01
-4.626543250782834349e+00,1.104067362798374502e-01
-4.545751677299471716e+00,1.202181130255762648e-01
-4.464960103816109083e+00,1.319472522581003338e-01
-4.384168530332746450e+00,1.506667655841384956e-01
-4.303376956849383816e+00,2.520225531835968980e-01
-4.222585383366021183e+00,2.958250644509151095e-01
-4.141793809882658550e+00,3.347126138323718303e-01
-4.061002236399295917e+00,3.600626889478270032e-01
-3.980210662915933284e+00,3.738375651464285743e-01
-3.899419089432570651e+00,3.773837565146426765e-01
-3.818627515949207574e+00,3.786356807685885562e-01
-3.737835942465844941e+00,3.794721516404842565e-01
-3.657044368982482307e+00,3.822226755939683307e-01
-3.576252795499119674e+00,3.853274477437541035e-01
-3.495461222015757041e+00,3.863252777417139350e-01
-3.414669648532394408e+00,3.867017823691969447e-01
-3.333878075049031775e+00,3.873472188734535249e-01
-3.253086501565669142e+00,3.884118181649571233e-01
-3.172294928082306509e+00,3.892390155238605876e-01
-3.091503354598943876e+00,3.903332900569391750e-01
-3.010711781115581243e+00,3.940334217408236750e-01
-2.929920207632218165e+00,4.089841793868350672e-01
-2.849128634148855532e+00,4.094719661702243552e-01
-2.768337060665492899e+00,4.099504794406214625e-01
-2.687545487182130266e+00,4.126935845837117478e-01
-2.606753913698767633e+00,4.133501493035589003e-01
-2.525962340215405000e+00,4.143424151937233901e-01
-2.445170766732042367e+00,4.156277240944410978e-01
-2.364379193248679734e+00,4.165142719364946511e-01
-2.283587619765317100e+00,4.173377598902013319e-01
-2.202796046281954467e+00,4.180110169334343984e-01
-2.122004472798591834e+00,4.188159578611566625e-01
-2.041212899315228757e+00,4.197395997551789382e-01
-1.960421325831866568e+00,4.213457722054265719e-01
-1.879629752348503935e+00,4.268672218409774732e-01
-1.798838178865141302e+00,4.316820297865234246e-01
-1.718046605381778669e+00,4.346940668063872248e-01
-1.637255031898415147e+00,4.373555650351462210e-01
-1.556463458415052514e+00,4.408164400838321395e-01
-1.475671884931689881e+00,4.450340337926809720e-01
-1.394880311448327248e+00,4.497746536342893120e-01
-1.314088737964964615e+00,4.545189828810946020e-01
-1.233297164481601982e+00,4.584732088209651502e-01
-1.152505590998239349e+00,4.630469054287140729e-01
-1.071714017514876716e+00,4.674202941558316393e-01
-9.909224440315140825e-01,4.707884340745956964e-01
-9.101308705481514494e-01,4.742270526921004148e-01
-8.293392970647888163e-01,4.808427768607300146e-01
-7.485477235814261832e-01,4.904278798894592950e-01
-6.677561500980635500e-01,4.948977131516956729e-01
-5.869645766147009169e-01,4.972624589647045568e-01
-5.061730031313382838e-01,5.001687779364574205e-01
-4.253814296479756507e-01,5.037669009774278228e-01
-3.445898561646130176e-01,5.079511100395047718e-01
-2.637982826812503845e-01,5.134966708088354315e-01
-1.830067091978877514e-01,5.214032679859780250e-01
-1.022151357145251183e-01,5.296047628762723392e-01
-2.142356223116248515e-02,5.380733349407418320e-01
5.936801125220103614e-02,5.490680119442842289e-01
1.401595847355636693e-01,5.611124506185427574e-01
2.209511582189263024e-01,5.684700558265476378e-01
3.017427317022889355e-01,5.844316263887079366e-01
3.825343051856515686e-01,5.886751859339348636e-01
4.633258786690142017e-01,5.909824359663922166e-01
5.441174521523768348e-01,5.990707939981817498e-01
6.249090256357394679e-01,6.069124765843789682e-01
7.057005991191021010e-01,6.123170799562283051e-01
7.864921726024647342e-01,6.252499211751388897e-01
8.672837460858273673e-01,6.329339540404689268e-01
9.480753195691900004e-01,6.498154570914547179e-01
1.028866893052552633e+00,6.712298532930236483e-01
1.109658466535915267e+00,6.888847673275582117e-01
1.190450040019277900e+00,6.909657436430060029e-01
1.271241613502640533e+00,6.930374464454616135e-01
1.352033186986003166e+00,6.940686610901932729e-01
1.432824760469365799e+00,6.951555168128781270e-01
1.513616333952728432e+00,6.958473208820956657e-01
1.594407907436091065e+00,6.975555019752573971e-01
1.675199480919453698e+00,6.978967672533701316e-01
1.755991054402816332e+00,6.984680156536891005e-01
1.836782627886179853e+00,7.088988630673062064e-01
1.917574201369542486e+00,7.342656305061474598e-01
1.998365774852905119e+00,9.359348628447418106e-01
2.079157348336266420e+00,1.000000000000000000e+00


==> csv/ids/cdf/overallbenign_14packet_flow_log.csv <==
-5.919208187829053003e+00,8.079336575309818344e-03
-5.838416375658106894e+00,8.079336575309818344e-03
-5.757624563487159897e+00,8.079336575309818344e-03
-5.676832751316213788e+00,1.147479265745459873e-02
-5.596040939145266790e+00,1.147479265745459873e-02
-5.515249126974320681e+00,4.290341640135263840e-02
-5.434457314803373684e+00,4.290341640135263840e-02
-5.353665502632427575e+00,5.974671853710041697e-02
-5.272873690461480578e+00,6.162732692351519104e-02
-5.192081878290533581e+00,6.219316183816432642e-02
-5.111290066119587472e+00,6.262859123183671384e-02
-5.030498253948641363e+00,6.341504370594652773e-02
-4.949706441777694366e+00,6.419345748355778647e-02
-4.868914629606747368e+00,6.501429771491146203e-02
-4.788122817435801259e+00,6.715795011452936614e-02
-4.707331005264854262e+00,7.111477516882405703e-02
-4.626539193093908153e+00,7.634260745839221984e-02
-4.545747380922961156e+00,8.121093137677443119e-02
-4.464955568752014159e+00,8.616366160839158961e-02
-4.384163756581068050e+00,9.263793844948757517e-02
-4.303371944410121941e+00,1.160033030110728391e-01
-4.222580132239174944e+00,1.364273978426821521e-01
-4.141788320068227947e+00,1.548958564538900351e-01
-4.060996507897281838e+00,1.691716882468454475e-01
-3.980204695726335284e+00,1.832327082055890954e-01
-3.899412883555388731e+00,1.925254413579326751e-01
-3.818621071384441734e+00,2.108907366974089870e-01
-3.737829259213495181e+00,2.617158419038494443e-01
-3.657037447042548628e+00,3.184458162827373817e-01
-3.576245634871602075e+00,3.508140743284677288e-01
-3.495453822700655522e+00,3.642016301583314020e-01
-3.414662010529708969e+00,3.714726311412854254e-01
-3.333870198358762416e+00,3.774078687227274131e-01
-3.253078386187815862e+00,3.834949483491424393e-01
-3.172286574016869309e+00,3.867595523160605175e-01
-3.091494761845922756e+00,3.904805756063972622e-01
-3.010702949674976203e+00,3.943244123154621139e-01
-2.929911137504029206e+00,3.975599876561353718e-01
-2.849119325333082653e+00,3.994303243748019705e-01
-2.768327513162136100e+00,4.008268245943030217e-01
-2.687535700991189547e+00,4.019933287750950823e-01
-2.606743888820242994e+00,4.032799668091157641e-01
-2.525952076649296441e+00,4.051221680900373712e-01
-2.445160264478349887e+00,4.062614300215842689e-01
-2.364368452307403334e+00,4.073904202853830814e-01
-2.283576640136456781e+00,4.087511929648905418e-01
-2.202784827965510228e+00,4.100150546921652039e-01
-2.121993015794563675e+00,4.114365641896618464e-01
-2.041201203623616678e+00,4.135284116562889523e-01
-1.960409391452670569e+00,4.155711337554248708e-01
-1.879617579281723572e+00,4.174588876498383505e-01
-1.798825767110777463e+00,4.205412811627888825e-01
-1.718033954939830465e+00,4.241207340759008404e-01
-1.637242142768883468e+00,4.280212882547055897e-01
-1.556450330597937359e+00,4.678213212133614518e-01
-1.475658518426990362e+00,5.319049165114382305e-01
-1.394866706256044253e+00,5.421060223681199997e-01
-1.314074894085097256e+00,5.678557536300299358e-01
-1.233283081914151147e+00,5.958469414322907776e-01
-1.152491269743204150e+00,6.397730586659606811e-01
-1.071699457572258041e+00,6.631254719942982767e-01
-9.909076454013110435e-01,6.890748308859228066e-01
-9.101158332303649345e-01,7.127934514991950410e-01
-8.293240210594179374e-01,7.343072363006101222e-01
-7.485322088884709402e-01,7.542021169460637608e-01
-6.677403967175248312e-01,7.716157199389598320e-01
-5.869485845465778340e-01,7.857834759234343380e-01
-5.061567723756317250e-01,7.989468414398380736e-01
-4.253649602046847278e-01,8.104671867107845484e-01
-3.445731480337386188e-01,8.209326763634190449e-01
-2.637813358627916216e-01,8.290298767087257437e-01
-1.829895236918455126e-01,8.358989428667512600e-01
-1.021977115208985154e-01,8.420525650364043546e-01
-2.140589934995240640e-02,8.473161248659660805e-01
5.938591282099459079e-02,8.535805024095994842e-01
1.401777249919415880e-01,8.572032749649537431e-01
2.209695371628876970e-01,8.600382552634483480e-01
3.017613493338346942e-01,8.633327810451110196e-01
3.825531615047808032e-01,8.664013301363140407e-01
4.633449736757278004e-01,8.688299096673811617e-01
5.441367858466739094e-01,8.732623575978410990e-01
6.249285980176209065e-01,8.790752283548050050e-01
7.057204101885670156e-01,8.869366269361538269e-01
7.865122223595140127e-01,9.253624893878041879e-01
8.673040345304601217e-01,9.289513207801644024e-01
9.480958467014071189e-01,9.315205774999565369e-01
1.028887658872354116e+00,9.400594595584343960e-01
1.109679471043300225e+00,9.437487746570267788e-01
1.190471283214247222e+00,9.461916452040912695e-01
1.271263095385193331e+00,9.481048549707503659e-01
1.352054907556140328e+00,9.530062268636266820e-01
1.432846719727086438e+00,9.554821453851852775e-01
1.513638531898033435e+00,9.606974730357555892e-01
1.594430344068979544e+00,9.624146279266995174e-01
1.675222156239926541e+00,9.743266363548260811e-01
1.756013968410872650e+00,9.767319929848974347e-01
1.836805780581819647e+00,9.858978933702635672e-01
1.917597592752766644e+00,9.904259124702065042e-01
1.998389404923712753e+00,9.955979204785346814e-01
2.079181217094658418e+00,1.000000000000000000e+00


==> csv/ids/cdf/overallbenign_2packet_flow_log.csv <==
-5.919217210434645438e+00,6.013116819373188343e-02
-5.838434420869290875e+00,6.013116819373188343e-02
-5.757651631303937201e+00,6.013116819373188343e-02
-5.676868841738582638e+00,7.309813746189805506e-02
-5.596086052173228076e+00,7.309813746189805506e-02
-5.515303262607873513e+00,2.440057714723083970e-01
-5.434520473042519839e+00,2.440057714723083970e-01
-5.353737683477165277e+00,3.285041818946971559e-01
-5.272954893911810714e+00,3.303216752344431684e-01
-5.192172104346456152e+00,3.316927588301637475e-01
-5.111389314781101589e+00,3.330876210353650446e-01
-5.030606525215747915e+00,3.352743558015764402e-01
-4.949823735650393353e+00,3.376800332362144830e-01
-4.869040946085038790e+00,3.399739960715937870e-01
-4.788258156519684228e+00,3.439405373247893527e-01
-4.707475366954330553e+00,3.485428198918383846e-01
-4.626692577388975991e+00,3.541370742619430190e-01
-4.545909787823621429e+00,3.597326745910748302e-01
-4.465126998258266866e+00,3.660106761470034442e-01
-4.384344208692912304e+00,3.742169883359186544e-01
-4.303561419127557741e+00,4.596252670607031132e-01
-4.222778629562204067e+00,4.798227282230556057e-01
-4.141995839996849504e+00,4.957028014791189374e-01
-4.061213050431494942e+00,5.090170281763058968e-01
-3.980430260866140824e+00,5.205581781816449594e-01
-3.899647471300786261e+00,5.278976927570352418e-01
-3.818864681735432143e+00,5.338418964742152051e-01
-3.738081892170077580e+00,5.403002565397903023e-01
-3.657299102604723462e+00,5.481799493381019905e-01
-3.576516313039368899e+00,5.534493789296393018e-01
-3.495733523474014781e+00,5.560659232785406525e-01
-3.414950733908660219e+00,5.587057975839135882e-01
-3.334167944343305656e+00,5.631479110267242350e-01
-3.253385154777951538e+00,5.688776586055682705e-01
-3.172602365212596975e+00,5.719410613515042430e-01
-3.091819575647242857e+00,5.743588524173870447e-01
-3.011036786081888295e+00,5.769224557112180296e-01
-2.930253996516534176e+00,5.781203592454372542e-01
-2.849471206951179614e+00,5.791029093353023960e-01
-2.768688417385825495e+00,5.801693575378639167e-01
-2.687905627820470933e+00,5.813066929158584584e-01
-2.607122838255116370e+00,5.823542976920389469e-01
-2.526340048689762252e+00,5.834427298920449312e-01
-2.445557259124407690e+00,5.846007033084568150e-01
-2.364774469559053571e+00,5.858596236519096889e-01
-2.283991679993699009e+00,5.873240270735169410e-01
-2.203208890428344890e+00,5.888548311404667723e-01
-2.122426100862990328e+00,5.904040299807884473e-01
-2.041643311297635766e+00,5.920967977840128071e-01
-1.960860521732281647e+00,5.938676312108155386e-01
-1.880077732166927085e+00,5.958349746555913207e-01
-1.799294942601572522e+00,6.102362875937570319e-01
-1.718512153036218848e+00,6.156999839382221174e-01
-1.637729363470864286e+00,6.325320988795337662e-01
-1.556946573905509723e+00,6.952802600751759599e-01
-1.476163784340155161e+00,7.555644189450009263e-01
-1.395380994774800598e+00,8.144478831205067548e-01
-1.314598205209446924e+00,8.373004727905406508e-01
-1.233815415644092361e+00,8.751537758188586702e-01
-1.153032626078737799e+00,8.973329373222770355e-01
-1.072249836513383237e+00,9.101872946851663482e-01
-9.914670469480295623e-01,9.386377279493773873e-01
-9.106842573826749998e-01,9.537447720708116528e-01
-8.299014678173204373e-01,9.618810943903117749e-01
-7.491186782519658749e-01,9.683757953496215931e-01
-6.683358886866113124e-01,9.758216406881616845e-01
-5.875530991212576382e-01,9.816258646665115828e-01
-5.067703095559030757e-01,9.858746086624127214e-01
-4.259875199905485132e-01,9.879007256513766544e-01
-3.452047304251939508e-01,9.889873632393463287e-01
-2.644219408598402765e-01,9.897590464149482736e-01
-1.836391512944857141e-01,9.904306799695273833e-01
-1.028563617291311516e-01,9.909125333012694936e-01
-2.207357216377658915e-02,9.914159219774469900e-01
5.870921740157797331e-02,9.938292265132392389e-01
1.394920069669316476e-01,9.941648189640241995e-01
2.202747965322862100e-01,9.947480678758163775e-01
3.010575860976407725e-01,9.950814170615560617e-01
3.818403756629953349e-01,9.954053445341052297e-01
4.626231652283490092e-01,9.955619244342709395e-01
5.434059547937035717e-01,9.963703971566166828e-01
6.241887443590581341e-01,9.967898877200979113e-01
7.049715339244126966e-01,9.969406351311457248e-01
7.857543234897672590e-01,9.971380424551370414e-01
8.665371130551209333e-01,9.972762275819307964e-01
9.473199026204754958e-01,9.975875927702259061e-01
1.028102692185830058e+00,9.977706431979268542e-01
1.108885481751184621e+00,9.978451195974326060e-01
1.189668271316539183e+00,9.979083796717116428e-01
1.270451060881892857e+00,9.982134637178797787e-01
1.351233850447247420e+00,9.982978104835852351e-01
1.432016640012601982e+00,9.984418280994968864e-01
1.512799429577956545e+00,9.987330039023838424e-01
1.593582219143310219e+00,9.987644096130189331e-01
1.674365008708664782e+00,9.988272210342887814e-01
1.755147798274019344e+00,9.988850972724588884e-01
1.835930587839373906e+00,9.998860421356959849e-01
1.916713377404728469e+00,9.999187938053581970e-01
1.997496166970082143e+00,9.999582752701564603e-01
2.078278956535437150e+00,1.000000000000000000e+00


==> csv/ids/cdf/overallbenign_4packet_flow_log.csv <==
-5.919208192316765427e+00,8.079783169559744821e-03
-5.838416384633531742e+00,8.079783169559744821e-03
-5.757624576950297168e+00,8.079783169559744821e-03
-5.676832769267062595e+00,1.151587932844724479e-02
-5.596040961583828022e+00,1.151587932844724479e-02
-5.515249153900594337e+00,4.302176387758153281e-02
-5.434457346217359763e+00,4.302176387758153281e-02
-5.353665538534125190e+00,5.994366660131513619e-02
-5.272873730850891505e+00,6.205114486668949353e-02
-5.192081923167656932e+00,6.278668559630837254e-02
-5.111290115484422358e+00,6.356018683717050421e-02
-5.030498307801187785e+00,6.538988347909434340e-02
-4.949706500117954100e+00,6.728299650450690617e-02
-4.868914692434719527e+00,6.832579407807103100e-02
-4.788122884751484953e+00,7.040424371720054031e-02
-4.707331077068250380e+00,7.403728794030292604e-02
-4.626539269385016695e+00,7.824599215155275678e-02
-4.545747461701782122e+00,8.267129457401392600e-02
-4.464955654018547548e+00,8.766734444787334379e-02
-4.384163846335313863e+00,9.434303529568345559e-02
-4.303372038652079290e+00,1.182912053534145858e-01
-4.222580230968844717e+00,1.397254963783438331e-01
-4.141788423285611032e+00,1.597217539185296353e-01
-4.060996615602376458e+00,1.750591402435456578e-01
-3.980204807919141885e+00,1.907993545819899051e-01
-3.899413000235907756e+00,2.015904114428164196e-01
-3.818621192552673183e+00,2.219220612646922164e-01
-3.737829384869439053e+00,2.743624978730947461e-01
-3.657037577186204480e+00,3.325233602287273604e-01
-3.576245769502970351e+00,3.657946318477967584e-01
-3.495453961819735778e+00,3.800619783500035487e-01
-3.414662154136501648e+00,3.877210697361383462e-01
-3.333870346453267519e+00,3.939894666280210345e-01
-3.253078538770032946e+00,4.005030437631099671e-01
-3.172286731086798817e+00,4.038788496982582132e-01
-3.091494923403564243e+00,4.076029991483443582e-01
-3.010703115720330114e+00,4.113977104899179671e-01
-2.929911308037095541e+00,4.144492889996240215e-01
-2.849119500353861412e+00,4.163285576032890734e-01
-2.768327692670626838e+00,4.178036584107761575e-01
-2.687535884987392709e+00,4.191934597165284382e-01
-2.606744077304158580e+00,4.204711658655507223e-01
-2.525952269620924007e+00,4.218506955035548067e-01
-2.445160461937689877e+00,4.232896221767983302e-01
-2.364368654254455304e+00,4.248522554572697896e-01
-2.283576846571221175e+00,4.266618553579472062e-01
-2.202785038887986602e+00,4.285018236676192416e-01
-2.121993231204752473e+00,4.304194993767774258e-01
-2.041201423521518343e+00,4.325189389456531863e-01
-1.960409615838283770e+00,4.349104511539769180e-01
-1.879617808155049197e+00,4.376654910817358024e-01
-1.798826000471815512e+00,4.466072011536419972e-01
-1.718034192788580938e+00,4.534825196311664253e-01
-1.637242385105346365e+00,4.650109035986114137e-01
-1.556450577422111792e+00,5.338440287445915811e-01
-1.475658769738878107e+00,6.252596387320473736e-01
-1.394866962055643533e+00,6.676521513114906936e-01
-1.314075154372408960e+00,7.009868393140487042e-01
-1.233283346689175275e+00,7.437160839579324279e-01
-1.152491539005940702e+00,7.855039079229836352e-01
-1.071699731322706128e+00,8.059146049270953238e-01
-9.909079236394715551e-01,8.390237628334434872e-01
-9.101161159562378700e-01,8.592192014090938024e-01
-8.293243082730032967e-01,8.734258110933114105e-01
-7.485325005897687234e-01,8.851681137064683069e-01
-6.677406929065350383e-01,8.971555965628316143e-01
-5.869488852233004650e-01,9.072772086430274108e-01
-5.061570775400658917e-01,9.145625006419787484e-01
-4.253652698568313184e-01,9.195514050078393842e-01
-3.445734621735976333e-01,9.228374454987536835e-01
-2.637816544903630600e-01,9.257054737717425041e-01
-1.829898468071284867e-01,9.278736888551060158e-01
-1.021980391238948016e-01,9.296439884617905269e-01
-2.140623144066022832e-02,9.313767741514816789e-01
5.938557624257434497e-02,9.357306214939555833e-01
1.401773839258089183e-01,9.375464737141319116e-01
2.209691916090426034e-01,9.391037478636043989e-01
3.017609992922771767e-01,9.403359013991348103e-01
3.825528069755117500e-01,9.415037453626766695e-01
4.633446146587463232e-01,9.424348943737607120e-01
5.441364223419800084e-01,9.448322123073333856e-01
6.249282300252145816e-01,9.486827479301470634e-01
7.057200377084491549e-01,9.538248341237304251e-01
7.865118453916828400e-01,9.713996576408479022e-01
8.673036530749174133e-01,9.729180780905771764e-01
9.480954607581519866e-01,9.736281629479506261e-01
1.028887268441386560e+00,9.780574847186610521e-01
1.109679076124620245e+00,9.786300185470591106e-01
1.190470883807854818e+00,9.791672714297133817e-01
1.271262691491089392e+00,9.799765002105690348e-01
1.352054499174323077e+00,9.806968567356906252e-01
1.432846306857557650e+00,9.815663757402856016e-01
1.513638114540792223e+00,9.827373458635769721e-01
1.594429922224026797e+00,9.836166899416702858e-01
1.675221729907260482e+00,9.851909346726396288e-01
1.756013537590495055e+00,9.864556895884142307e-01
1.836805345273729628e+00,9.930067806404965225e-01
1.917597152956963313e+00,9.951111327461213962e-01
1.998388960640197887e+00,9.975499839449366579e-01
2.079180768323432016e+00,1.000000000000000000e+00


==> csv/ids/cdf/overallbenign_full_flow_log.csv <==
-5.919208187611905814e+00,8.079336575309830487e-03
-5.838416375223812516e+00,8.079336575309830487e-03
-5.757624562835718329e+00,8.079336575309830487e-03
-5.676832750447625031e+00,1.147479265745461434e-02
-5.596040938059530845e+00,1.147479265745461434e-02
-5.515249125671436659e+00,4.290341640135234696e-02
-5.434457313283343360e+00,4.290341640135234696e-02
-5.353665500895249174e+00,5.974671853709997288e-02
-5.272873688507155876e+00,6.162732692351476776e-02
-5.192081876119061690e+00,6.219316183816390314e-02
-5.111290063730967503e+00,6.262859123183629750e-02
-5.030498251342874205e+00,6.341504370594611140e-02
-4.949706438954780019e+00,6.419345748355735626e-02
-4.868914626566686721e+00,6.501429771491104570e-02
-4.788122814178592535e+00,6.715795011452893593e-02
-4.707331001790498348e+00,7.111388198032377039e-02
-4.626539189402405050e+00,7.632474368839498036e-02
-4.545747377014310864e+00,8.112027274404015609e-02
-4.464955564626217566e+00,8.606407109065895844e-02
-4.384163752238123379e+00,9.255531851325188297e-02
-4.303371939850029193e+00,1.159720414135777672e-01
-4.222580127461935895e+00,1.363997089991866862e-01
-4.141788315073841709e+00,1.548632550736455116e-01
-4.060996502685748410e+00,1.691448925918498936e-01
-3.980204690297654224e+00,1.832063591448433726e-01
-3.899412877909560482e+00,1.924990922971869800e-01
-3.818621065521466740e+00,2.108626012596637178e-01
-3.737829253133372998e+00,2.616872598718543164e-01
-3.657037440745279255e+00,3.184167876564923949e-01
-3.576245628357185069e+00,3.507792399769736891e-01
-3.495453815969091327e+00,3.641516116023400529e-01
-3.414662003580997585e+00,3.714025158440475982e-01
-3.333870191192903842e+00,3.773109577704944484e-01
-3.253078378804810100e+00,3.833457858696687204e-01
-3.172286566416715914e+00,3.865335756256004784e-01
-3.091494754028622172e+00,3.900804271584682459e-01
-3.010702941640528429e+00,3.937232964550689274e-01
-2.929911129252434687e+00,3.967699624280258686e-01
-2.849119316864340945e+00,3.985170391337143903e-01
-2.768327504476246759e+00,3.997697360047411386e-01
-2.687535692088153016e+00,4.008580861917971361e-01
-2.606743879700059274e+00,4.017700316501346403e-01
-2.525952067311965532e+00,4.027199376197153069e-01
-2.445160254923871790e+00,4.037475509887820668e-01
-2.364368442535778048e+00,4.048716287158317106e-01
-2.283576630147683861e+00,4.063775445265632724e-01
-2.202784817759590119e+00,4.076588234295848712e-01
-2.121993005371496377e+00,4.089811890035991437e-01
-2.041201192983402635e+00,4.105679383735663102e-01
-1.960409380595308448e+00,4.123056366000065753e-01
-1.879617568207215150e+00,4.140486939574458125e-01
-1.798825755819120964e+00,4.170131865884174061e-01
-1.718033943431027666e+00,4.201121040886149904e-01
-1.637242131042933480e+00,4.236562760559832719e-01
-1.556450318654839293e+00,4.632794576916703377e-01
-1.475658506266745995e+00,5.270633882480513233e-01
-1.394866693878651809e+00,5.369143642127952587e-01
-1.314074881490558511e+00,5.618999727130917776e-01
-1.233283069102464324e+00,5.876671211507487058e-01
-1.152491256714370138e+00,6.291771634923494227e-01
-1.071699444326276840e+00,6.471021169014044006e-01
-9.909076319381826536e-01,6.682336170248875939e-01
-9.101158195500893555e-01,6.827707064540464721e-01
-8.293240071619951692e-01,6.957576672417314922e-01
-7.485321947739009829e-01,7.076446663918626312e-01
-6.677403823858076848e-01,7.192913978355366389e-01
-5.869485699977134985e-01,7.290450162537980283e-01
-5.061567576096202004e-01,7.377017991942550479e-01
-4.253649452215260141e-01,7.440889901566164477e-01
-3.445731328334318277e-01,7.500742462940496180e-01
-2.637813204453385296e-01,7.544361323330222024e-01
-1.829895080572443433e-01,7.582107469333493333e-01
-1.021976956691510452e-01,7.617678701339654079e-01
-2.140588328105685889e-02,7.649087674936555503e-01
5.938592910703732741e-02,7.697150148112988921e-01
1.401777414951306255e-01,7.736629079805952269e-01
2.209695538832248118e-01,7.769650258645066643e-01
3.017613662713181100e-01,7.801541554031881098e-01
3.825531786594122963e-01,7.831110559319111042e-01
4.633449910475064826e-01,7.854355790027467421e-01
5.441368034355997807e-01,7.899524332464417098e-01
6.249286158236939670e-01,7.959300972816261144e-01
7.057204282117872651e-01,8.042756040298887354e-01
7.865122405998814514e-01,8.487943518332030646e-01
8.673040529879747496e-01,8.538493521480521320e-01
9.480958653760689359e-01,8.572238183004505796e-01
1.028887677764163122e+00,8.651825744282819475e-01
1.109679490152256420e+00,8.702313224236319922e-01
1.190471302540350607e+00,8.738170276562428063e-01
1.271263114928443905e+00,8.775894092853203654e-01
1.352054927316538091e+00,8.806927927280171486e-01
1.432846739704632277e+00,8.830860913133405932e-01
1.513638552092725575e+00,8.878816203689857689e-01
1.594430364480819762e+00,8.907076687824819761e-01
1.675222176868913060e+00,8.955331196528718563e-01
1.756013989257007246e+00,8.997467364008706614e-01
1.836805801645101432e+00,9.248288092591496756e-01
1.917597614033194731e+00,9.332198686209040028e-01
1.998389426421288917e+00,9.416533544364007469e-01
2.079181238809383547e+00,1.000000000000000000e+00

